A Catalogue of Galaxies in the HDF-South: Photometry and Structural Parameters

We describe the construction of a catalogue of galaxies in the optical field of the Hubble Deep Field South. The HDF-S observations produced WFPC2 images in U, B, V, and I, the version 1 data have been made public on 23 November 1999. The effective field of view is 4.38 arcmin$^2$, and the 5$\sigma$ limiting magnitudes (in a FWHM aperture) are 28.87, 29.71, 30.19, 29.58 in the U, B, V and I bands, respectively. We created a catalogue for each pass-band (I$_{814}$, V$_{606}$, B$_{450}$, U$_{300}$), using simulations to account for incompleteness and spurious sources contamination. Along with photometry in all bands, we determined on the I$_{814}$-selected catalogue (I$_{814}<26$) structural parameters, such as a metric apparent size, derived from the petrosian radius, an asymmetry index, light concentration indexes and the mean surface brightness within the petrosian radius.

==> catalog/Bcatalogue.dat <==
  0.003330939   3.865064E-4      28.13358     0.1260143    0.00426579   4.367497E-4        27.865     0.1111893   0.001497129    0.00130297      29.00185     0.9451596   0.002883434   6.593912E-4      28.29022     0.2483493   0.002883434   6.593912E-4      28.29022     0.2483493      28.83885     0.9612241        39       204.917      2172.332       338.274510141762     -60.55290812587246      5.711272878552151    0.03192882611053456      3.847694565145456    0.02283898213451671      1.201739976137923   0.007342465616253336      2.510009     0.1897872      1.805221     0.1369256      12.75996   0     0.3671248      8.552167
   0.00150906   3.015804E-4      28.99323     0.2170334    0.00207063   3.512916E-4      28.64974     0.1842448   -0.00280787   0.001361925           99.           99.   0.001639237   4.773494E-4       28.9034     0.3162456    0.00207063   3.512916E-4      28.64974     0.1842448      28.64974     0.1842448        18       222.164       2195.61      338.2741259731259     -60.55264886686634      1.546353465647931    0.02469803605304811       3.13923134737718    0.05051045943326539     0.2111557406117654    0.00249517767394906      1.779536     0.2252764      1.232411     0.1563939      7.356061   3     0.7091528      5.704744
  0.002213363   3.140276E-4      28.57737     0.1540795   0.002740723   3.466826E-4      28.34534     0.1373715  -5.733038E-4   0.001313415           99.           99.    0.00205085   5.016034E-4      28.66017     0.2656173   0.002740723   3.466826E-4      28.34534     0.1373715      28.34534     0.1373715        30      227.2238      2188.332       338.274010701861      -60.5527289879075      3.896629342752263    0.04633007218142338      2.350781301105197    0.02848965429157617     -1.432149257807774   -0.01795504966030331      2.179705     0.2397053      1.223232     0.1317614      8.427636   3     0.8034066      6.493135
   0.00315594   3.572008E-4      28.19218     0.1229174   0.004373875   4.309130E-4      27.83783     0.1069924   5.243197E-4   0.001071327      30.14101      2.218993   0.002143178   4.802971E-4      28.61235     0.2433781   0.004373875   4.309130E-4      27.83783     0.1069924      27.83783     0.1069924        24      238.8946      2148.593      338.2737406454487     -60.55316790571012      15.05667333507917     0.3858285537388632      2.863210438726011    0.07399921407217893     -5.106640822706157    -0.1321274933872548      4.112517     0.6590021      1.003537     0.1598248      12.17593   3     0.7071341      10.24363
  0.003120068   2.287672E-4      28.20459    0.07962684    0.00416135   2.951424E-4      27.89191     0.0770242    0.00208778   7.576704E-4      28.64079     0.3941173   0.003845966   3.552783E-4      27.97749     0.1003213   0.003845966   3.552783E-4      27.97749     0.1003213      28.47779     0.4312232        40      244.8477      1812.515      338.2735453989089     -60.55688819134909      5.141515758373287    0.02762860562853817      3.267011644366279    0.01768863092181406    0.08253728889016898   4.354793602725926E-4      2.268291     0.1662758      1.806484      0.132927        8.6821   0     0.1446155      7.920666
  0.002223915   2.253332E-4       28.5722     0.1100365   0.003542702   3.245235E-4      28.06666    0.09948128    0.00478995   7.671274E-4      27.73917     0.1739267   0.004606942   7.400072E-4      27.78147     0.1744428   0.004606942   7.400072E-4      27.78147     0.1744428      27.57617     0.2467296        34       249.583       1669.86      338.2734127654156      -60.5584671361043       6.23297377732689    0.06728869971695408      4.985641682150789    0.05420876542236392      2.823503328072189    0.02893763120633639      2.915625     0.3006928      1.648559     0.1762988      13.14325   0     0.0183867      6.137708
   0.02741108   0.001088395      25.84518    0.04312113    0.03446326    0.00121646      25.59661    0.03833287    0.02276799   0.001289626      26.04669    0.06151327    0.02354125    0.00197624      26.01043    0.09116752    0.02354125    0.00197624      26.01043    0.09116752      25.88369     0.1854963       307      251.2599      2206.228      338.2734726706841     -60.55252870462871      38.13557564699255    0.02268602682641609      56.48696713592887    0.03159806254747729     -31.71146400602544   -0.01737239017201122       8.96234      0.212313      3.781401    0.09595454        34.943   0   3.193549E-4      25.06643
   0.07916164   7.041156E-4      24.69371   0.009659598    0.08553244   7.754211E-4      24.60967   0.009845473    0.07259537   7.039474E-4      24.78773    0.01053079    0.07859096   8.527697E-4      24.70157     0.0117839    0.07859096   8.527697E-4      24.70157     0.0117839      24.62473     0.1753166       423      271.5405      1900.324      338.2729602069066     -60.55591363966965      43.79227290515121   0.007982719286920531       15.0544716693523   0.002137501883487917     0.6815380479596342  -2.653808684790617E-5      6.618793    0.08934674      3.877927    0.04623182      6.422982   0     0.8064432      60.60303
  0.004279061   2.375617E-4      27.86163    0.06029173   0.005622583   3.133193E-4      27.56516    0.06051753   0.006954138   6.973750E-4      27.33439     0.1089063   0.005813594   5.961864E-4      27.52889     0.1113697   0.005813594   5.961864E-4      27.52889     0.1113697      27.17139     0.2061203        57      278.1009      2055.847      338.2728408056959     -60.55419121292735      6.259123775839348    0.02324957857596562      4.755635105375876    0.01781303817478637    -0.4153695921674015  -0.001480585498915857      2.523142     0.1537096      2.156041     0.1320453      11.57045   0    0.08388253      9.104813
   0.02201309   4.215149E-4       26.0833    0.02079513    0.02427196   4.692856E-4      25.97724    0.02099724    0.02214973   7.318488E-4      26.07658    0.03588251    0.02136723   5.302955E-4      26.11563    0.02695253    0.02136723   5.302955E-4      26.11563    0.02695253      25.91358     0.1786409       158      281.6916      1363.354      338.2726336512866     -60.56185767284816      8.234173889287248   0.003404206613204838      11.29617109020143   0.006346861923556541    -0.2455050596039285  -9.945483516675880E-5      3.363886    0.07968827      2.866115     0.0583168       8.13945   0    0.01794472      27.80841
  0.005455198   3.083486E-4      27.59797    0.06138485   0.008701431   4.665233E-4      27.09102    0.05822541   0.009532776   6.951655E-4      26.99195    0.07919516    0.01110953   0.001170369      26.82576     0.1144081    0.01110953   0.001170369      26.82576     0.1144081      27.09102     0.1920856        85      290.8366      1569.341      338.2724652357374     -60.55957631814044      44.32583429413478     0.1842587572328908      5.315685654728014    0.02360814012207923     -2.344601422799073  -0.006134140299735952      6.668302     0.4295261      2.274923     0.1528864      23.37246   0   5.746976E-4      9.524157
  0.003477488   3.440464E-4      28.08684     0.1074438   0.004704022   4.135227E-4      27.75883    0.09546845   0.003170656   0.001038974      28.18713     0.3558652    0.00219547   6.185082E-4      28.58618     0.3059481    0.00219547   6.185082E-4      28.58618     0.3059481      28.02413     0.3965665        31      302.2206      2189.769      338.2723220449602     -60.55270636426501      5.019479005969422    0.05091525471002253      3.287034958281229    0.03154830198323766     -2.179018770069682   -0.02047765274070848      2.549145      0.252752      1.344759     0.1363084      11.09307   0     0.8694876      9.966027
  0.004744868   4.327026E-4      27.74944    0.09903648    0.00640932   5.130414E-4      27.42297    0.08693012   0.003424799   0.001146293      28.10341     0.3634881   0.004437006   9.202919E-4      27.82228     0.2252503   0.004437006   9.202919E-4      27.82228     0.2252503      27.94041     0.4034211        61      302.4921      2208.841      338.2723194120822     -60.55249518563165      9.776282908831493    0.03770080910269053      9.050718879424024    0.03404658108494568     -4.833789621801042   -0.01703464302013101      3.776359     0.2302304      2.136847      0.136899       17.0397   0    0.08302327      9.754478
   0.01525507   2.915001E-4      26.48146    0.02075173    0.01670483   3.327357E-4      26.38289    0.02163153    0.01697496   6.288217E-4      26.36548    0.04022988    0.01611008   4.305331E-4      26.42226    0.02902275    0.01611008   4.305331E-4      26.42226    0.02902275      26.20248     0.1795646       112       304.236      1705.627      338.2721882992294     -60.55806624771273      7.450654609299895    0.00479321477911954      8.086539247553091   0.004974148618214536    -0.6880505121809648  -3.148453806590476E-4      2.920027     0.0721891      2.647761    0.06749886      6.875268   0    0.03624531      22.90185
   0.04177862   4.821901E-4      25.38762    0.01253412     0.0448641   5.303872E-4      25.31025    0.01283878    0.04430658   6.699813E-4      25.32383    0.01642193    0.04358202   6.214108E-4      25.34173    0.01548464    0.04358202   6.214108E-4      25.34173    0.01548464      25.16083     0.1757688       280      321.8727      1994.982        338.27184391003     -60.55486113781489      19.65988778601386   0.004410247675869815      13.00569204757653   0.002688403042094098     -2.626093057442433  -7.417006486459776E-4      4.535572    0.06845205      3.477667    0.04912198      8.546972   0    0.02176351       39.5762
  0.007825511   2.727286E-4      27.20622    0.03784843   0.009821272   3.597158E-4      26.95958    0.03977605   0.008154134   6.135762E-4      27.16156    0.08171852   0.007360101   4.097899E-4      27.27279    0.06046545   0.007360101   4.097899E-4      27.27279    0.06046545      26.99856     0.1931396        85       332.076      1640.743      338.2715493831331     -60.55878209837328      13.46844409468625    0.03167331353960237      5.119605844539929    0.01041427672794447     -1.292973911623577  -0.002269284125114483      3.696498     0.1786417      2.218997     0.1008699      15.91481   0    0.04665265      13.59314
  0.007320932   2.264515E-4      27.27858    0.03359222   0.008358335   2.711524E-4       27.1347    0.03523088    0.00815483   6.275274E-4      27.16146    0.08356947   0.008098872   3.261179E-4      27.16894    0.04373005   0.008098872   3.261179E-4      27.16894    0.04373005      26.99846       0.19393        64      337.1825      1306.924      338.2713733336099     -60.56247743860454      5.374046037449843   0.008712913490073422      4.947021849636002   0.007618052916228799    -0.2277913163235681  -1.726662898532702E-4       2.33939    0.09348529       2.20189    0.08712903       6.46252   0     0.6551967      14.59622
  0.004136849   2.139683E-4      27.89832    0.05617067   0.005571427   2.999793E-4      27.57508     0.0584729   0.006032551   6.181963E-4      27.48875     0.1112898   0.005798789   4.286096E-4      27.53166    0.08027022   0.005798789   4.286096E-4      27.53166    0.08027022      27.32575     0.2073895        53      337.9769      1577.042      338.2714048262076     -60.55948681692192      5.034440079886124    0.02133910186907166      5.977065702979896    0.02606757330510629     0.4147038263263561    0.00238124979832553      2.476598      0.164496      2.208612     0.1426455      8.840278   0     0.1665192      9.123369
  0.002451311   2.388594E-4      28.46651     0.1058215   0.003584077   3.199091E-4      28.05406    0.09693465   0.004800184   8.306283E-4      27.73685     0.1879225   0.003380428   3.899913E-4      28.11757      0.125289   0.003380428   3.899913E-4      28.11757      0.125289      27.57385     0.2567876        34       339.472      2130.946      338.2714723992888     -60.55335426438796      9.301821743954313    0.08189392729857532      2.065202915245591     0.0186754674184508     -1.493867118184584   -0.01423560685937427      3.098076     0.2914646      1.330019     0.1249711      12.16621   0    0.07073954      6.757013
  0.003907491   2.056584E-4      27.96025    0.05715816   0.004892302   2.643480E-4      27.71622    0.05868033   0.004249473   6.616160E-4      27.86916     0.1690833   0.003890714   3.231270E-4      27.96493    0.09019319   0.003890714   3.231270E-4      27.96493    0.09019319      27.70616     0.2433396        49      344.1012       1057.55      338.2711718634221     -60.56523771441197      3.942543866217762    0.01723416157056862      4.847530769796012    0.02099864007032259    -0.4683308119296399  -0.002177753917887207      2.246387     0.1483066      1.934895     0.1274282      7.881919   0     0.1505559       8.95962
    0.0106608   2.914981E-4      26.87053    0.02969448    0.01249043   3.575629E-4      26.69856    0.03108887     0.0140907   6.177063E-4      26.56767    0.04760794    0.01381532   6.295945E-4       26.5891    0.04949141    0.01381532   6.295945E-4       26.5891    0.04949141      26.40467     0.1813602       101      349.9936      1330.689      338.2710890905069     -60.56221318736012      6.615836654927022     0.0076679408885927      13.63210411816853    0.01641498652276082      3.712526512833421   0.004603472937693889      3.902793     0.1356143      2.239676    0.07544327      12.03163   0    0.04940178      16.94671
  0.001990014   1.664476E-4      28.69286    0.09083456   0.002997228   2.505373E-4       28.2482    0.09077838   0.002630208   6.492790E-4      28.39002     0.2680841   0.002997667   3.273226E-4      28.24804      0.118583   0.002997667   3.273226E-4      28.24804      0.118583      28.22702      0.320147        30      359.1021       1792.16      338.2709683492594     -60.55710329365028      10.68344505418091      0.140123528224216      2.386113686111759    0.03034997850146839     -2.725173437339833   -0.03530432988429785      3.390936       0.38794       1.25344     0.1413368      12.35703   0   0.006235276      5.845875
  0.001649878   1.463771E-4      28.89637     0.0963499   0.002495841   2.245600E-4      28.44696    0.09771144   0.003590386   5.764714E-4      28.05215     0.1743678   0.003262678   4.257439E-4      28.15606     0.1417111   0.002495841   2.245600E-4      28.44696    0.09771144      27.88915     0.2470408        27      363.7334      1643.251      338.2708367887489      -60.5587514885414      2.245101816519817    0.02983306809729843      3.838936388350884    0.05246495805876454    -0.4927875953537165  -0.006525748383573964      1.994741     0.2328342      1.450878     0.1675895      9.975237   1    0.02846145      5.113756
   0.00778399   3.251534E-4      27.21199    0.04536447    0.01084096   4.548091E-4      26.85233    0.04556077    0.01138972   6.632056E-4      26.79872    0.06323607    0.01156307   8.368167E-4      26.78232    0.07859357    0.01156307   8.368167E-4      26.78232    0.07859357      26.63572     0.1860747       118      364.7289      2027.415       338.270884664379     -60.55449820983591      14.56878996468312    0.03184490296184148      10.11298001607619     0.0230203607009434     -3.650239266541988  -0.007893047001432224      4.076434     0.1909849      2.839799     0.1356099      20.41436   0   1.090606E-4       11.5304
  0.001666369   2.955440E-4      28.88557     0.1926109   0.002199539   3.380125E-4      28.58417     0.1668903   0.002817325    0.00119328      28.31541     0.4599759   0.001867002   4.753320E-4      28.76214     0.2764918   0.002199539   3.380125E-4      28.58417     0.1668903      28.58417     0.1668903        19      373.0174      335.1965      338.2703880895737      -60.5732324813818      1.479565300818477    0.02119087170815853      3.487800000037247    0.05405773122625856    0.09570296035212511   0.001712316852545239      1.868783     0.2326944      1.214502     0.1452649      6.468966   3     0.7650144      6.127098
   0.07995064   6.023934E-4      24.68295    0.00818254    0.08403657   6.456568E-4      24.62883   0.008343789    0.08082982   6.821206E-4      24.67107   0.009164724    0.08227357   7.615989E-4      24.65185      0.010053    0.08227357   7.615989E-4      24.65185      0.010053      24.50807     0.1752398       409      375.5842      717.1219      338.2704002320096     -60.56900384969178      23.82657870902838   0.002071904230495367      19.88771006257758   0.002059380602133539     -3.844564778224765  -3.890396203397950E-4      5.116326    0.04954525      4.187779    0.04094572      11.35257   0    0.02730312      62.15498
   0.00314563   1.893200E-4      28.19573    0.06536099    0.00417694   2.595067E-4      27.88785    0.06747147    0.00605205   6.367228E-4      27.48524     0.1142556    0.00550347   5.468683E-4      27.58841     0.1079135    0.00550347   5.468683E-4      27.58841     0.1079135      27.32224     0.2089961        37      376.8735       1877.45      338.2705836993843      -60.5561574220398      3.985124952325464    0.02303785462969399      5.108722008179206    0.03059735561411392     -1.684355987137451  -0.009607844220094696      2.514458     0.1927231      1.664736     0.1284251       10.8791   0    0.06649291      8.292384
  0.002283524   2.128514E-4      28.54349      0.101228   0.003545802   3.075369E-4      28.06571    0.09419171   0.003946525   7.418288E-4      27.94946     0.2041355    0.00408434   7.255716E-4       27.9122     0.1929249    0.00408434   7.255716E-4       27.9122     0.1929249      27.78646     0.2688797        36      381.5231      518.8755      338.2702300873157     -60.57119815510132      4.751629067673502    0.04617272029361878      4.893685663383599    0.04768053910958569     0.3980915947910759   0.003742543064036654      2.286271     0.2252651       2.10197     0.2076268      13.14201   0    0.02638969      6.126879
   0.08692653   7.082548E-4      24.59212   0.008848445    0.09543049   8.092533E-4      24.49078   0.009209311    0.07921012   6.269325E-4      24.69305   0.008595477    0.09359036   0.001032011      24.51192    0.01197521    0.09359036   0.001032011      24.51192    0.01197521      24.53005      0.175211       670      382.0132      1662.956      338.2704286609794      -60.5585316841417      46.44718245582827   0.005253043312257786      43.04454962625426   0.005542064565091112     0.2005157270028803   2.167513262138782E-4      6.816081    0.07522009      6.559937    0.07167318      16.12532   0    0.02644213      53.41735
  0.005838566   2.621876E-4      27.52423    0.04876809   0.007307209   3.323116E-4      27.28062    0.04938827   0.008765462   6.917705E-4      27.08306    0.08570714   0.009453609   5.444112E-4      27.00101     0.0625402   0.009453609   5.444112E-4      27.00101     0.0625402      26.92006     0.1948608        65      383.7276      595.1273       338.270194390964     -60.57035375247648      5.638734046378328    0.01477847743239243      7.076731668758341    0.02176109803102296     -0.784237517059843   -0.00192984446338144      2.724276     0.1491944      2.300822     0.1195015      10.78416   0     0.1121662      11.60226
  0.002432418   2.018965E-4      28.47491     0.0901406   0.003628457   2.904090E-4       28.0407    0.08691962   0.003962599   6.994311E-4      27.94505     0.1916879   0.004287899   5.930740E-4      27.85939     0.1502084   0.004287899   5.930740E-4      27.85939     0.1502084      27.78205     0.2595558        36      384.7106      656.2673      338.2701834487356     -60.56967676551739       8.20165856279463    0.08091453290971948      3.412108399934787    0.03190468918975866      2.494621296905148     0.0259093935177789      3.043835     0.3034333      1.532592     0.1440398      12.94761   0   0.001196611      6.521428
  0.001375394   2.295767E-4      29.09393     0.1812719   0.001964979   2.846748E-4      28.70661     0.1573334    0.00302647    0.00104051      28.23766     0.3733702    0.00188758   4.004662E-4      28.75024     0.2304042    0.00188758   4.004662E-4      28.75024     0.2304042      28.07466     0.4123473        18      388.7513      2197.147      338.2703747380872     -60.55261690116207      3.631685271680835    0.07522283244922034      2.721605214037536    0.05677621470550565     -1.994861464590557   -0.04141974420064296      2.285333     0.3292928       1.06327     0.1535099      9.331837   0     0.7780679      5.206486
  0.003410511   2.096847E-4      28.10795    0.06676935   0.004706913   2.933475E-4      27.75816    0.06768245   0.004372983   6.478294E-4      27.83805     0.1608839   0.004309661   3.968365E-4      27.85389    0.09999962   0.004309661   3.968365E-4      27.85389    0.09999962      27.67505     0.2377155        46      394.8048      764.9156      338.2699759312297     -60.56847298114226      4.530908505926273    0.02298296499483495      5.373303819876706    0.02632260533573262    -0.9364880103176531  -0.004021649768071838       2.44519     0.1703154      1.981226     0.1424719      11.08857   0    0.03395563      8.079309
  0.002902473   2.105033E-4      28.28308     0.0787627   0.005014554   3.487709E-4      27.68942    0.07553318   0.004993579   6.149009E-4      27.69397     0.1337282   0.005089379   6.050100E-4      27.67334     0.1291004   0.005089379   6.050100E-4      27.67334     0.1291004      27.53097     0.2202459        40      395.8753      1511.271      338.2700886347278     -60.56020978601514      12.56796916082043     0.1000055349585637      4.042955524365759    0.03276631190129159    0.08270730630011513   0.001775768240440315      3.545246     0.3163106      2.010511     0.1808852      16.01274   0   0.008251981      7.375598
  0.001435042   1.508208E-4      29.04784      0.114137   0.002437172   2.446117E-4      28.47278     0.1089986   0.003293936   6.274076E-4      28.14571     0.2068543   0.002806505   4.386035E-4      28.31959     0.1697212   0.002806505   4.386035E-4      28.31959     0.1697212      27.98271     0.2709496        21      398.1083      1028.639      338.2699498589583     -60.56555292707164      2.270764401348696     0.0402920544151582      5.372567980680248    0.09465445030780852      -1.84541752605014   -0.03265661148849861      2.496445     0.3316048      1.187894     0.1580657      10.31442   0     0.1458413      5.036741
  0.001484997   1.801043E-4      29.01069     0.1317129   0.002058218   2.322260E-4      28.65627     0.1225319     0.0036437   8.151776E-4      28.03614     0.2429626   0.002313826   5.704727E-4      28.52917     0.2677527   0.002313826   5.704727E-4      28.52917     0.2677527      27.87314     0.2994258        19      408.9421      408.5645      338.2695920194615     -60.57241696823345       3.94431252364363    0.07397377996279362      4.282760789872882     0.0816837875335516      3.107444176854241    0.05820433561311565      2.688045     0.3689995      1.000744     0.1396314      9.821334   0     0.7415704      5.469706
  0.004258226   2.328578E-4      27.86693    0.05938707   0.005716553   3.166488E-4      27.54716    0.06015523   0.003433758   6.734210E-4      28.10058     0.2129839   0.004544453   3.790696E-4       27.7963    0.09058726   0.004544453   3.790696E-4       27.7963    0.09058726      27.93758     0.2756576        62      427.2501      468.5265      338.2691904875238     -60.57175146114218      8.066564992648213    0.03175639571077366      4.944611147616132    0.01944714722747293     -2.324530863713715  -0.007882731029744292      3.050509     0.1886865      1.924986     0.1249037       13.8961   0    0.01013341      8.697613
  0.004392887   2.015433E-4      27.83312    0.04982509    0.00548372   2.651757E-4      27.59231    0.05251558    0.00527666   5.998769E-4       27.6341     0.1234619   0.004982889   3.172878E-4       27.6963    0.06915157   0.004982889   3.172878E-4       27.6963    0.06915157       27.4711     0.2141678        50      434.6159      1673.898      338.2692458505109     -60.55840580303568      5.280162138506035    0.01906168088361423      4.334078027140646    0.01554635610675123    -0.3100121810567522  -9.786196838573928E-4      2.317908     0.1389811      2.059501      0.123662      7.832948   0     0.2938119      9.956654
  0.001506862   1.425818E-4      28.99482     0.1027591   0.002424358   2.293511E-4      28.47851     0.1027386     0.0029114   6.137704E-4      28.27975     0.2289465   0.003001825   4.464065E-4      28.24654     0.1615009   0.003001825   4.464065E-4      28.24654     0.1615009      28.11674     0.2881692        22      437.4246      1449.855      338.2691414579345      -60.5608859855752      6.536975160326448     0.1152330677298779       2.10957170782113    0.03460381056034919     0.7702563841398859    0.01370096763388894      2.582083     0.3427792      1.406909     0.1798312       11.4209   0     0.4207519      5.167069
  0.007836917   2.935415E-4      27.20464    0.04067748    0.01070659   4.190709E-4      26.86587    0.04250755    0.01033203   5.779556E-4      26.90454    0.06074895    0.01051962   6.293954E-4        26.885    0.06497604    0.01070659   4.190709E-4      26.86587    0.04250755      26.86587    0.04250755        97      440.0045      1689.637      338.2691273691039     -60.55823106054598      16.82689941510667    0.04056800639313054      10.05586741687688    0.02281932926202027     -5.005207351065855   -0.01114307196956114      4.414074     0.2143332      2.720058     0.1320931       16.6495   3     0.5397693      12.76927
   0.01706427   4.156597E-4      26.35978    0.02645331    0.02238852   5.744507E-4      26.06494    0.02786488    0.01855527   6.076213E-4      26.26883    0.03556277    0.02287878   9.763319E-4      26.04142    0.04634409    0.02287878   9.763319E-4      26.04142    0.04634409      26.10583     0.1785769       207      444.9349      1419.005      338.2689666167893     -60.56122685381902      13.42289849824304    0.01208952907170712      46.01146635778496     0.0426236705987009        13.579267487425    0.01170860946640758      7.136388     0.2158623      2.916562    0.09009255      27.38054   0   1.458257E-4      19.02739
    0.0139391   2.604673E-4      26.57941     0.0202931    0.01494978   2.891402E-4      26.50341    0.02100407      0.015315   6.351095E-4      26.47721    0.04503616    0.01483642   3.504449E-4      26.51168    0.02565195    0.01483642   3.504449E-4      26.51168    0.02565195      26.31421     0.1807021        88       450.959      1867.423      338.2689132860016     -60.55626176052763      6.069662962552584   0.003783718872861586      5.083421418300869   0.003230030125280782    -0.5001118531158716  -5.437247855240069E-4      2.505769    0.06416402       2.20776    0.05382125      3.914842   0     0.9772177      23.51494
  0.001729682   1.406152E-4      28.84508    0.08828679   0.002427824   2.053251E-4      28.47696    0.09184483   0.004626276   6.012334E-4      27.77692     0.1411372   0.002522404   3.367619E-4      28.43546       0.14499   0.002522404   3.367619E-4      28.43546       0.14499      27.61392     0.2248215        25      455.3722      1451.761      338.2687375290141      -60.5608632707247      2.399101204262756     0.0292290623567667      2.845881121749915    0.03542860326998164   0.004579539232066665   2.578031576616208E-4      1.686988     0.1882533      1.548888     0.1709338      6.770443   0     0.5339171      5.563183
  0.009510584   2.785111E-4      26.99448    0.03180278    0.01140858   3.532201E-4      26.79692    0.03362355    0.01196459   5.174955E-4      26.74526    0.04697195    0.01309997   5.552686E-4      26.64682    0.04603228    0.01140858   3.532201E-4      26.79692    0.03362355      26.79692    0.03362355        98      456.4687      1692.225       338.268757011127     -60.55820092829921        11.424517768269    0.01512720114897418      7.015336332225345   0.008909685608232285    -0.6636993146047132  -0.001432052875863139      3.394445     0.1242626      2.630133    0.09271301      9.235496   3    0.09157167      15.37158
  0.005281706   2.115061E-4      27.63306     0.0434889   0.006416344   2.717101E-4      27.42178    0.04598837   0.008714281   5.126010E-4      27.08942    0.06388189    0.00830631   4.896882E-4      27.14148    0.06402379   0.006416344   2.717101E-4      27.42178    0.04598837      27.42178    0.04598837        60      457.3211      1699.931      338.2687392258702      -60.5581155386623      5.527488309176263      0.014011298781049      5.821010979441155    0.01452527598838008    -0.4003450624964984  -6.714019421526316E-4      2.469949     0.1224222      2.290819     0.1164018      8.000078   3     0.4355219      10.92782
   0.04207292   5.921123E-4      25.37999     0.0152838    0.04960696   7.286600E-4      25.20114    0.01595189    0.04097414   6.311988E-4      25.40873    0.01672962    0.04843921    0.00100373      25.22701    0.02250349    0.04843921    0.00100373      25.22701    0.02250349      25.24573     0.1757978       485      457.6459      700.8494        338.26854829026     -60.56917660711651      46.21311625929058    0.01187514223693666      35.33938899141839   0.009989684669603049       5.41046901233679   0.001496544028597477      6.960352     0.1126993      5.753782    0.09572717      29.60677   0   3.622167E-4      30.62441
  0.002601834   1.775749E-4       28.4018    0.07411939   0.003780118   2.656794E-4      27.99624    0.07632772   0.005313231   5.489675E-4       27.6266     0.1122064   0.004698136   5.818713E-4      27.76019     0.1345028   0.003780118   2.656794E-4      27.99624    0.07632772      27.99624    0.07632772        38      470.4012       1694.65      338.2684436435003     -60.55817282084889      4.723503770815383    0.04487083073429346      7.866963076515176    0.07336916437019514      3.401933913857139    0.03397013592721121      3.169022     0.3097702      1.596173     0.1492729        13.484   3   0.002026364      6.788468
  0.003132687   1.788076E-4      28.20021    0.06198674   0.004169011   2.511656E-4      27.88992    0.06542699   0.005713483   5.836650E-4      27.54775     0.1109411    0.00488319   4.883957E-4      27.71824     0.1086171    0.00488319   4.883957E-4      27.71824     0.1086171      27.38475     0.2072026        39      479.0396      1645.857      338.2682401040346     -60.55871224200721      4.393833199179216    0.02534980220793795      3.963832238399629    0.02316976629372335    -0.1397437997701676   -0.00144993313874687      2.106005     0.1614737      1.980507     0.1498193      9.090587   0    0.02089253      8.050604
   0.02439582   3.863662E-4      25.97171    0.01719941    0.02695364   4.438374E-4      25.86346    0.01788283    0.02612564   6.312777E-4      25.89733    0.02624118    0.02632421   6.077675E-4      25.88911    0.02507333    0.02632421   6.077675E-4      25.88911    0.02507333      25.73433     0.1769565       174      479.4561      1807.379      338.2682604248525     -60.55692394495651      7.833164066324549   0.003258499333472895      18.34504115863399   0.006928364402320106     -1.233328301541277  -6.177660107049404E-4      4.299745     0.0838425      2.773157    0.05618984       11.0161   0    0.01441651       29.3627
  0.007822357   2.830538E-4      27.20666    0.03929717    0.01039892   3.967798E-4      26.89753    0.04143729    0.01009794   6.041781E-4      26.92942    0.06497733   0.009971269   6.277098E-4      26.94312    0.06836571   0.009971269   6.277098E-4      26.94312    0.06836571      26.76642     0.1866736       105      489.9016      1668.828      338.2679996747645     -60.55845694346595      8.534306922242649    0.01687422382295653      13.10930178329841     0.0270448010779501      2.138356902496042   0.004003924270491097      3.735389     0.1686176      2.773171     0.1244473       15.8505   0    0.00138788      12.26446
   0.01939504   3.907942E-4      26.22077    0.02188201    0.02240551   4.695011E-4      26.06411    0.02275682    0.02332633   6.362224E-4      26.02038     0.0296205    0.02597264   7.774481E-4      25.90371    0.03250762    0.02597264   7.774481E-4      25.90371    0.03250762      25.85738     0.1774891       169      490.3285      557.2924      338.2677854783266     -60.57076301042006      9.617796215144451   0.006570384106078499      22.27958091252739    0.01693652393634458      5.631149707810564   0.004870658101661041      4.941821     0.1373534      2.734189    0.06812461       13.8254   0    0.01541438      23.79482
  0.002173466   1.519903E-4      28.59712     0.0759439   0.002978757   2.193440E-4      28.25491    0.07996879   0.003294601   6.044237E-4      28.14549     0.1992363   0.003326501   3.827164E-4      28.13503     0.1249451   0.003326501   3.827164E-4      28.13503     0.1249451      27.98249     0.2651794        27      493.6216      1380.018      338.2678627370076     -60.56165409671726      2.279766055761895    0.02103725408876786      4.354277645610285    0.04261386149297072    -0.6499315764309763  -0.006747417176501633       2.13098      0.211069      1.446709     0.1382063      7.759858   0      0.690199      6.712758
   0.00322598   1.970665E-4      28.16835    0.06634084   0.004577086   2.879890E-4      27.78853    0.06833082   0.005030113   6.105536E-4      27.68606     0.1318183    0.00502181   5.293916E-4      27.68785     0.1144845    0.00502181   5.293916E-4      27.68785     0.1144845      27.52306     0.2190915        50      493.6736      1575.606      338.2678975601327     -60.55948868497291      5.532621198981761     0.0331728097458523      5.235608431689112    0.03320677320233563     -1.889605429556212   -0.01195969477982762      2.698064     0.2124841      1.867802     0.1457055      13.45877   0   0.002532342      7.343025
  0.003315685   1.906429E-4      28.13857    0.06244204   0.004618358   2.784736E-4      27.77878    0.06548265   0.004850951   6.039739E-4      27.72543     0.1352138   0.004605955   3.946263E-4       27.7817    0.09304566   0.004605955   3.946263E-4       27.7817    0.09304566      27.56243      0.221151        50      494.5504      936.8235      338.2677602315315     -60.56656073653789      3.525060640657934    0.02095995683828073      7.674631724155815     0.0450608071261353    -0.1429482160803843  -1.963870649515224E-4        2.7712     0.2122791      1.876204       0.14477      13.67119   0   0.001800021      7.544732
     0.036308   6.149122E-4      25.53999    0.01839249    0.04751226   8.423424E-4      25.24799    0.01925364    0.02612822   6.118919E-4      25.89722    0.02543283     0.0460947     0.0012482      25.28087    0.02940783     0.0460947     0.0012482      25.28087    0.02940783      25.73422     0.1768384       439      499.0427      759.3126      338.2676263344903     -60.56852560266948      152.1650763827446    0.05947504999512216      28.34539862269183      0.011554109768667     -42.38296912386866    -0.0158117638254705      12.85624     0.2534206      3.902258    0.08250551      41.07761   0   3.346254E-4      27.79876
   0.03388919   5.746259E-4      25.61485    0.01841424    0.04372405   7.830078E-4       25.3382    0.01944803    0.03319806   6.027862E-4      25.63722     0.0197188    0.03727758    0.00104182      25.51138    0.03035112    0.03727758    0.00104182      25.51138    0.03035112      25.47422     0.1761074       406      499.4086      1632.974      338.2677789394338     -60.55885303011551      33.80834640865524    0.01501597267401864      38.13466795945729    0.01593196659366218     -2.273508567346937  -9.066690175503827E-5      6.253773     0.1262571      5.730038     0.1225034      24.45538   0   3.027265E-4      26.97696
  0.004243109   2.187925E-4      27.87079    0.05599871   0.005823051   3.123282E-4      27.52712    0.05824926   0.005793539   6.082588E-4      27.53264     0.1140182   0.005516297   3.524333E-4      27.58588    0.06938396   0.005516297   3.524333E-4      27.58588    0.06938396      27.36964     0.2088664        56      500.2634      1481.135      338.2677317378645     -60.56053400171267      5.822886186238012    0.02386820146352205      7.270586473567913    0.03002108674628231     -2.750550923885033   -0.01069206438006265      3.064464     0.1951166      1.924197     0.1257727      11.93515   0    0.00990306      9.107406
  0.005453452   2.061734E-4      27.59832    0.04105734   0.006461103   2.583459E-4      27.41423     0.0434235    0.00492107   6.103427E-4      27.70985     0.1346927   0.006167499   3.110292E-4      27.46473    0.05476737   0.006167499   3.110292E-4      27.46473    0.05476737      27.54685     0.2208328        56      508.4756      1745.834      338.2675954941389     -60.55760270377472      5.001883537941406     0.0126519242570858      4.502347227899869    0.01124394255366694     0.1366153943844139   3.864247180020376E-4      2.244283     0.1129204      2.113629     0.1055692      5.345875   0     0.8230854      11.65937
  0.003616917   2.359391E-4      28.04415    0.07084207   0.005332373   3.411176E-4       27.6227    0.06947259   0.006276491   6.748943E-4      27.44571     0.1167747   0.005563527   5.736302E-4      27.57662     0.1119726   0.005563527   5.736302E-4      27.57662     0.1119726      27.28271     0.2103837        51      509.2774      508.1878      338.2673494654846     -60.57130494596782       4.17631088297734    0.02287925329142435      8.656251551798128    0.04897713817940064     0.3053366239354496   0.002530342290257582      2.945669     0.2218563      2.038528     0.1504533      14.69469   0   0.002223644       8.14222
   0.01285429   3.652507E-4      26.66738    0.03085835     0.0165804   4.915721E-4      26.39101     0.0321975     0.0153474   6.206124E-4      26.47491    0.04391527    0.01582629   5.727466E-4      26.44155    0.03930188    0.01582629   5.727466E-4      26.44155    0.03930188      26.31191      0.180426       159      511.2031      1786.018      338.2675414600592     -60.55715756909801      25.46188650141372    0.02940566777034428      12.09266455870623    0.01326573775302897       8.09660839589047   0.008805126208481379        5.4108     0.1824267      2.877116    0.09691178      17.79722   0    0.01446023      16.35883
  0.001467797   1.424092E-4      29.02333     0.1053663   0.002362217   2.279016E-4       28.5067     0.1047749   0.005507284   5.964376E-4      27.58766     0.1176135   0.004236421   4.476390E-4       27.8725     0.1147516   0.004236421   4.476390E-4       27.8725     0.1147516      27.42466     0.2108505        18      512.1245      864.9034      338.2673510460164     -60.56735539404856      2.649319928038493    0.04182951433370956      3.530205746144697    0.05363628817586917      -1.22580302946008   -0.01903646497747049       2.09578     0.2601225      1.336874     0.1667396      10.02429   0     0.6942729      5.551073
  0.001972354   1.684866E-4      28.70254    0.09277061   0.003541686   2.911449E-4      28.06697    0.08927482   0.004132136   6.045508E-4      27.89956     0.1588869   0.004435302   5.532600E-4      27.82269     0.1354678   0.004435302   5.532600E-4      27.82269     0.1354678      27.73656     0.2363684        31      512.7438      957.2288      338.2673541045128      -60.5663331778309      4.753398889581038     0.0519575501008213       4.12124466419565    0.04538257906991121     0.8982603091622998    0.01015202027481744      2.321545     0.2436003      1.866835     0.1949334      12.47837   0    0.02993313      5.702608
  0.001254737   1.351036E-4      29.19362     0.1169349   0.002123564   2.227261E-4      28.62234     0.1139031    0.00450202   5.950583E-4      27.80648      0.143543   0.002886534   3.634183E-4      28.28906     0.1367288   0.002123564   2.227261E-4      28.62234     0.1139031      27.64348     0.2263395        16      522.4321      861.8164      338.2671182460199       -60.567388636803      4.247376543487376    0.09283569358771408      3.530472317596372    0.07722928932917233     -2.852027949332774   -0.06305041460401223      2.600652     0.3854399      1.007204     0.1466323      9.690813   1     0.7116538      5.036016
  0.003429123   3.208476E-4      28.10204     0.1016121   0.004461452   3.778961E-4      27.81631     0.0919869   0.001563635   0.001040525      28.95466     0.7226812   0.003271508   5.318840E-4      28.15313     0.1765626   0.003271508   5.318840E-4      28.15313     0.1765626      28.79166     0.7435678        43      528.8431      2209.591      338.2672221945784     -60.55246648155117         6.541974561661    0.04177876412331601      3.754393334119026    0.02393825477164602      1.592427060857641    0.01064024988550957       2.69526     0.2162019      1.741248     0.1377453      12.98674   0     0.1898937      8.393408
  0.008313212   2.620169E-4      27.14058    0.03422869    0.01008993   3.376208E-4      26.93028    0.03633884     0.0112903   6.034035E-4      26.80824    0.05804065    0.01080343   4.846201E-4       26.8561    0.04871576    0.01080343   4.846201E-4       26.8561    0.04871576      26.64524     0.1843739       103      536.8798      904.3189      338.2668005759126     -60.56691677144588      8.998745650018499     0.0161181758383111      8.561982215727894     0.0162330575426152     -3.477510678933299  -0.006904688150975381      3.502103     0.1519228      2.301305    0.09628442      13.29208   0    0.00272937      13.14509
  0.001454786   2.259316E-4        29.033     0.1686583   0.002240989   2.989723E-4       28.5639     0.1448842   0.004109866   9.714940E-4      27.90543     0.2567097   0.004782355   9.020663E-4       27.7409     0.2048455   0.004782355   9.020663E-4       27.7409     0.2048455       28.5639     0.3106845        20      562.8529      2201.459      338.2664548041555     -60.55255343063033      1.702483668798596    0.03482240587471901      6.262733582799732     0.1282337034579184     -1.665244269836865   -0.03407580569631858      2.608847     0.3732869      1.076631     0.1539903      10.03682   0     0.7197241      5.227921
  0.006677337   2.686291E-4      27.37849    0.04368975   0.009060987   3.818325E-4      27.04706    0.04576434   0.007473414   6.080604E-4       27.2562    0.08836036   0.008372137   4.235433E-4      27.13291    0.05494033   0.008372137   4.235433E-4      27.13291    0.05494033       27.0932     0.1960422        95      563.9611      1649.802      338.2663280563939     -60.55866087000284      15.66690371087667    0.04088355404630244      7.587384396268305    0.02013155611536459     -6.212420813700227   -0.01702187034973083      4.363202     0.2245943      2.053474     0.1028228      16.02124   0   0.003370114      11.01491
   0.02906128   5.545571E-4      25.78171    0.02072341    0.03593236   7.037443E-4      25.55128    0.02126958    0.02445845   6.628503E-4      25.96893    0.02943177    0.03539772    0.00112922      25.56756    0.03464442    0.03539772    0.00112922      25.56756    0.03464442      25.55128     0.1774577       334      565.0333      512.5307      338.2660939297216     -60.57125181028476      107.7896680521392    0.05394231688836738      62.98308441579758    0.03023261016556096     -74.43652016982083   -0.03634952031965202      12.77189     0.2834101      2.766144     0.0620777      35.67728   0   2.851061E-4      25.48923
   0.05602787   6.655231E-4      25.06899    0.01289997     0.0622474   7.510885E-4       24.9547    0.01310387     0.0531518   7.013609E-4      25.12621    0.01433024    0.06495292   0.001223679       24.9085    0.02045968    0.06495292   0.001223679       24.9085    0.02045968      24.96321     0.1755857       454      565.4897      2082.371       338.266373451558     -60.55387164177222      15.91530582302227   0.002825772946205562      71.43647558612832    0.01406828589788036      7.520538813489025   0.001268369333791073      8.511001     0.1192041       3.86195    0.05181171      34.41232   0    0.02468495      41.87322
    0.0250133   5.218899E-4      25.94457    0.02265885    0.03346775   7.283375E-4      25.62843    0.02363393    0.02035655   6.057911E-4      26.16824     0.0323183    0.03685263   0.001358903      25.52383    0.04004515    0.03685263   0.001358903      25.52383    0.04004515      26.00524     0.1779592       341      565.5714      1026.747      338.2661767687016     -60.56555872979052       178.940965168714    0.09171608059765706      30.07604429386094    0.01738313992621464     -61.83142670554399   -0.03327325279378262      14.18706     0.3231626      2.782853    0.06830216      37.71613   2   2.500665E-4      21.76657
    0.1115839    0.00158334        24.321       0.01541     0.1262587   0.001692884      24.18685    0.01456115     0.0447823   0.001041647      25.31223    0.02526062     0.1167062   0.002449905      24.27227     0.0227974     0.1262587   0.001692884      24.18685    0.01456115      24.18685    0.01456115       949      575.2502      2215.815      338.2661782701821     -60.55239336684068      191.8502587000587    0.01296194414505206      298.4943646230531    0.02010197064379837     -219.3674820430851   -0.01408335139263743      21.70086     0.1762406      4.406505    0.04475674      58.70378   1   0.009109541      57.74084
   0.01245686   2.646880E-4      26.70148    0.02307573     0.0137422   3.061815E-4      26.59486    0.02419649    0.01434298   4.872667E-4       26.5484    0.03689411    0.01342447   3.556443E-4      26.62026    0.02877058     0.0137422   3.061815E-4      26.59486    0.02419649      26.59486    0.02419649        99       594.014      1025.965      338.2655358472495     -60.56556481404724      8.690407843836084   0.006404504202986207      6.893777814383724   0.004793274279888646     0.1567216933242363   4.197794196419347E-4       2.95025    0.08066791      2.623015    0.06848699      6.856481   3     0.2704678      19.92797
   0.01274135   2.632669E-4      26.67696    0.02243938    0.01400847   3.037099E-4      26.57402    0.02354497     0.0142745   5.231032E-4       26.5536    0.03979755    0.01412548   3.683517E-4      26.56499    0.02831975    0.01400847   3.037099E-4      26.57402    0.02354497      26.57402    0.02354497       108      601.4941      1018.504      338.2653659504361     -60.56564673813765      6.927596050963295   0.004421061240382146      8.898469611638105   0.006002872949510351     -1.336841841174454  -4.582213608074950E-4       3.09416    0.07826892      2.500448    0.06555846       8.66974   3    0.01107336      19.54283
  0.003381837   2.178597E-4      28.11712    0.06996069    0.00486703   3.132193E-4      27.72184    0.06988989   0.005633166   6.574962E-4      27.56312     0.1267566   0.005645554   5.870428E-4      27.56073     0.1129258   0.005645554   5.870428E-4      27.56073     0.1129258      27.40012     0.2160839        47      609.9019      516.4749      338.2650836482024     -60.57120406760912       5.53476613123874    0.03647659860810029      6.742767252129674    0.03873364535772809     0.1156221931840093   0.001405811076371307      2.598795     0.1985141      2.350276     0.1892152      13.69545   0     0.1320494      7.928864
   0.00515989   2.193956E-4       27.6584     0.0461761   0.006267939   2.772896E-4      27.44719    0.04804394   0.006207546   6.416970E-4       27.4577     0.1122638   0.005713585   3.336956E-4      27.54773    0.06342663   0.005713585   3.336956E-4      27.54773    0.06342663       27.2947     0.2079138        57      614.4908      1932.082      338.2652421257427     -60.55553108829878      5.209769357512357    0.01539353889393164      4.812256727460603    0.01315313555100942    -0.9503307785238526  -0.003125343040486652      2.445793       0.13264      2.010005      0.104658      7.022265   0     0.4779841      10.94816
  0.002033425   1.667712E-4      28.66943     0.0890682   0.003008517   2.476872E-4      28.24412    0.08940896   0.004350394   6.215359E-4      27.84368     0.1551556   0.002950577   4.260998E-4      28.26523     0.1568318   0.003008517   2.476872E-4      28.24412    0.08940896      28.24412    0.08940896        30      614.5127      2024.794      338.2652587763231     -60.55450464062913      2.990950611834858    0.03260559612878834      4.031375921446721    0.04428005244248635     0.6285634833823774   0.006553363075854637      2.080163     0.2172991      1.641722     0.1722403      11.07203   3   0.007269999      5.971817
  0.003723935   2.160818E-4       28.0125    0.06301528   0.005514449   3.271754E-4      27.58624    0.06443301   0.006035428   5.976182E-4      27.48823     0.1075339   0.007657383   6.566076E-4       27.2298    0.09312265   0.007657383   6.566076E-4       27.2298    0.09312265      27.32523     0.2053985        45      617.5729      1632.677      338.2651173392455     -60.55884559807403      2.990302198869562    0.01980597934030117      7.995868678911733     0.0547166532855503     0.8752369262651313   0.005197729301020636      2.853856     0.2355294      1.685728     0.1380164      10.39454   0    0.01986249      8.905275
  0.001740118   1.408006E-4      28.83855    0.08787302   0.002247893   1.866558E-4      28.56056    0.09017696   0.003880698   6.522865E-4      27.96773     0.1825402   0.002053702   2.799467E-4      28.65866     0.1480362   0.002053702   2.799467E-4      28.65866     0.1480362      27.80473     0.2528753        24      621.7345      479.3103      338.2648101461586     -60.57161445018089      1.867810237856768    0.02524505685953795      2.778235700299961    0.03722406173674699     0.3160174408410086   0.004429455001778414      1.696224     0.1966825      1.329989     0.1542242      7.489704   0     0.7552534      5.708693
    0.0039309   2.814341E-4      27.95377    0.07775254   0.005727853   3.840732E-4      27.54502    0.07282022   0.003818637   7.954129E-4      27.98523     0.2262112   0.004574352   4.938227E-4      27.78918     0.1172388   0.004574352   4.938227E-4      27.78918     0.1172388      27.82223     0.2860009        53      623.0051      409.1597      338.2647685262012     -60.57239099096884      10.68536534701517     0.0550511941048499      4.859576397104935    0.02523462096511833    -0.8182451722326078  -0.004395971134394757      3.286047     0.2359784      2.178723     0.1568439       16.0483   0    0.02369806      8.675323
     0.902375   0.001785832      22.05153   0.002149233     0.9492539   0.001951736      21.99654   0.002232895      0.430398   5.963241E-4      22.85532   0.001504672     0.9184622   0.002110773      22.03235   0.002495802     0.9184622   0.002110773      22.03235   0.002495802      21.99654   0.002232895      4936      626.2714      1383.077      338.2648752241712     -60.56160819384039      161.8624981445941   0.001383474142741135      316.3109879548824   0.003072647427606354      -22.3528445761599   1.532182219135282E-4      17.87403    0.05555567      12.59732    0.03700931      56.77799   0     0.0286209      202.3854
  0.002412725   1.671138E-4      28.48373     0.0752202   0.003265435   2.335562E-4      28.15515    0.07767483   0.004480349   5.773545E-4      27.81172      0.139946   0.005121049   4.914873E-4       27.6666     0.1042277   0.003265435   2.335562E-4      28.15515    0.07767483      27.64872     0.2240756        33       629.501      1582.457      338.2648393753188     -60.55940051568638      3.360125328657898    0.02929836513016611      3.571213265707344    0.02931146404087099      1.040822375365185   0.009625308076793702      2.124107     0.1973074      1.555477      0.140284       6.64129   1     0.5756481      6.749413
  0.001541217   1.846132E-4      28.97034     0.1300855   0.002088223   2.327931E-4      28.64056     0.1210662   0.002183371   9.126339E-4      28.59218     0.4539405   0.001592731   4.606702E-4      28.93464     0.3141069   0.001592731   4.606702E-4      28.93464     0.3141069      28.42918     0.4865049        24      630.1617      369.0017      338.2645998232603     -60.57283493964962      2.275114396289809    0.04502159997672155      3.299782569487979    0.06563190597929631     -1.039955844539991   -0.02093601994964534      1.986645     0.2804667      1.275986     0.1788629      9.532462   0     0.1264027      5.063845
  0.001445659   1.609272E-4      29.03983     0.1208908   0.002299645   2.416516E-4      28.53585     0.1141192   0.003577628   6.887856E-4      28.05601      0.209083   0.002231228   4.455408E-4      28.56864      0.216857   0.002231228   4.455408E-4      28.56864      0.216857      27.89301     0.2726549        21      630.4464      2095.852      338.2649130783023     -60.55371649693101      5.036538941914134    0.09065415598811144      2.132545169310635    0.03996760733909265    0.03477904628715223   6.136062843867431E-4      2.244316     0.3011006      1.460181     0.1999004      10.84519   0      0.515312      5.073537
  0.001459429   1.466459E-4      29.02954     0.1091231   0.002670395   2.553890E-4      28.37356     0.1038619   0.004782085   6.003249E-4      27.74096     0.1363324   0.003707298   4.222802E-4      28.01736     0.1237009   0.003707298   4.222802E-4      28.01736     0.1237009      27.57796     0.2218367        19      630.8785      964.5458      338.2646939629561     -60.56624144788798      2.908391838274925    0.04293184214988278      3.358583351604733    0.05039594442335594     0.5102382082766858   0.007868436394009783      1.921242     0.2353137      1.604931     0.1948211      10.51849   0     0.6223841      5.376852
  0.002634744   1.977674E-4      28.38815     0.0815166   0.003620376   2.683850E-4      28.04312    0.08050714   0.004924475   6.959927E-4       27.7091      0.153488   0.004645559   5.371926E-4      27.77241     0.1255804   0.004645559   5.371926E-4      27.77241     0.1255804       27.5461     0.2327737        33      644.4138      2103.095      338.2645998649138     -60.55363503465168      3.475859538298391    0.02416432779855478      4.123249552010971    0.02828253189118203     0.9528488602081388   0.006584920553777145      2.192233     0.1819967      1.671294     0.1390111      6.507159   0     0.7527723      7.361451
   0.02492582   3.690623E-4      25.94838    0.01607978    0.02757493   4.307979E-4      25.83871    0.01696637    0.02737028   5.945523E-4       25.8468    0.02359069       0.02629   6.009698E-4      25.89052    0.02482515       0.02629   6.009698E-4      25.89052    0.02482515       25.6838     0.1765829       208      646.7834      1588.161      338.2644511532379     -60.55933579564401        15.552189334586   0.006072062103265267      14.53881475157304   0.005793425009161633      6.272626175586282   0.002399991531133703      4.619368    0.09130594      2.958453    0.05940296      11.01917   0    0.01687307      27.53954
  0.004471885   2.155550E-4      27.81377    0.05234767   0.005783083   2.910056E-4       27.5346    0.05464768   0.006355085   6.285288E-4       27.4322     0.1074073   0.006424492   5.266838E-4       27.4204    0.08903094   0.006424492   5.266838E-4       27.4204    0.08903094       27.2692     0.2053322        58      657.7406      1946.648      338.2642707613002     -60.55536588519471      4.764451064462392    0.01741684529148168      6.238525785448857    0.02323847910352695     0.6006502945605411   0.002075015504492111      2.540134     0.1546039      2.133236     0.1294332      8.740047   0    0.04365136      9.429215
  0.007089181   2.333717E-4      27.31351    0.03575048   0.008362999   2.910891E-4      27.13409    0.03780017   0.008606683   6.021827E-4      27.10291    0.07598403   0.008378965   3.981267E-4      27.13202    0.05160131   0.008378965   3.981267E-4      27.13202    0.05160131      26.93991     0.1907841        74      663.3486       1699.44      338.2640986538187     -60.55810228428294       6.00644080856604    0.01107270553113266      5.924184106388967      0.011144029186175     -0.566303360983877  -0.001217332049987831      2.555995     0.1110235      2.323256    0.09945106      6.920349   0     0.3220791      13.18872
   0.04193318   5.588377E-4      25.38361    0.01447297     0.0478916   6.639850E-4      25.23935    0.01505666     0.0400064   6.351715E-4      25.43468    0.01724215    0.04719361   9.754266E-4      25.25529    0.02244612    0.04719361   9.754266E-4      25.25529    0.02244612      25.27168     0.1758474       378      669.3163       570.079      338.2637548229579     -60.57060519332644      63.83845130531438       0.01620616356721      20.92327808744307   0.006266611023747924      -17.2935769179561  -0.004313969462637151      8.363003     0.1334816      3.849924     0.0682307      24.49377   0    0.01833178      34.42281
   0.01808822   3.784912E-4      26.29651    0.02272426     0.0218106   4.863453E-4      26.09333    0.02421625    0.02071276   5.926904E-4       26.1494    0.03107561    0.02091425   6.882216E-4       26.1389    0.03573681    0.02091425   6.882216E-4       26.1389    0.03573681       25.9864     0.1777377       203      677.4816      1613.784      338.2637644459264     -60.55904931337535      20.77800991944684    0.01441006911133401      26.65247760457845    0.01814951893723812      15.29999772977888    0.01049451626478738      6.268543     0.1641328      2.852342     0.0749668      21.97255   0   2.617699E-4       20.3422
  0.004961831   3.037188E-4       27.7009    0.06647519    0.00714209   4.152633E-4      27.30544     0.0631434   0.006477025   7.465759E-4      27.41156     0.1251781   0.006274319   6.267799E-4      27.44608     0.1084872   0.006274319   6.267799E-4      27.44608     0.1084872      27.24856     0.2151617        68      687.2789      2146.086      338.2636424955966     -60.55315516265368       11.6957363637014     0.0492162414348776      8.966377025192226    0.03668289057130293     -4.772028803614426   -0.01940551220622318      3.910803      0.251678      2.316836     0.1501908       18.0576   0   0.003665395      9.669727
  0.002750325   2.236195E-4      28.34154    0.08829893   0.004478206   3.411985E-4      27.81224     0.0827433   0.001868782   6.851412E-4       28.7611     0.3981542   0.002933588   4.826737E-4       28.2715     0.1786834   0.002933588   4.826737E-4       28.2715     0.1786834       28.5981     0.4349158        32      691.8302      467.6035      338.2632285046096     -60.57173767418605      3.537105606950851    0.02962821106461673       4.60186366329741    0.03879334014795317    -0.5421333480463292  -0.004577332817786979      2.197569     0.2017122      1.819247     0.1665345      9.711246   0     0.1799356      7.794859
    0.1505324   6.915199E-4      23.99593   0.004988897     0.1570937   7.470389E-4       23.9496   0.005164332     0.1422706   6.079775E-4      24.05721     0.0046409     0.1545334   8.359797E-4      23.96744   0.005874938     0.1545334   8.359797E-4      23.96744   0.005874938       23.9496   0.005164332       718      695.3599      1685.652      338.2633750858007     -60.55825201081815      31.98150477564593    0.00159093081587601      38.26777839615903   0.001722565684974123     -2.338278379309202  -8.120417487993838E-5      6.248372    0.04196756      5.586335    0.03939823      17.66321   0    0.02843643      88.10676
   0.00218811   1.601616E-4      28.58983    0.07949119   0.002876715   2.157920E-4      28.29276     0.0814645    0.00394615   6.388054E-4      27.94957     0.1758024   0.002601837   3.612668E-4       28.4018     0.1507919   0.002601837   3.612668E-4       28.4018     0.1507919      27.78657     0.2480554        28      698.3588      636.1221      338.2631126933027     -60.56987136419581       2.06244074104352    0.01870971811962105      4.032271782261461    0.03658522958264516     0.1159403129759138   0.001459752414422352      2.009744      0.191582       1.43375     0.1363499      7.554871   0     0.3722343      6.639055
  0.002870045   2.447146E-4      28.29528    0.09259789   0.004477526   3.518784E-4       27.8124    0.08534623   0.003222065   7.719693E-4      28.16966      0.260193   0.004453821   8.322297E-4      27.81817     0.2029272   0.004453821   8.322297E-4      27.81817     0.2029272      28.00666     0.3135688        38       706.929      427.5032      338.2628808316505     -60.57218025652238       12.6621046524987     0.1006641105780874      3.941138392390805    0.03056289049973663     -3.100994438662603   -0.02350378205232242      3.694905     0.3283521      1.717825     0.1530096      15.10874   0     0.2131106      7.478605
  0.001585964   1.708963E-4      28.93927     0.1170224   0.002762598   2.737268E-4      28.33671     0.1076043   0.002897894   6.679862E-4      28.28479     0.2503311   0.001915877   2.349086E-4      28.73408     0.1331561   0.001915877   2.349086E-4      28.73408     0.1331561      28.12179     0.3054352        14      714.4131      504.0995       338.262726426099     -60.57133155590674      3.524026899279837    0.08990350834321708      2.615538805591508    0.06685861982503348      -2.01283957633493   -0.05109405587484654      2.265666     0.3616051      1.003157     0.1612572      9.023335   0      0.720904      6.762074
  0.006179153   3.125273E-4      27.46268    0.05492738    0.00791291   3.895886E-4      27.19416    0.05346872   0.009931206   7.753653E-4      26.94749    0.08478797    0.01022917   8.348462E-4       26.9154    0.08863309    0.01022917   8.348462E-4       26.9154    0.08863309      26.78449     0.1944582        73      723.0239      2172.873      338.2628424871795     -60.55285534005809      6.322304003178562    0.01631458556314005      9.017657625458937    0.02399661097178449    -0.1821632306009491   6.865650080106290E-4      3.004982     0.1551048      2.511981       0.12749      14.67365   0    0.05633854      11.59764
   0.01705884   4.116693E-4      26.36013     0.0262077     0.0225932   5.779762E-4      26.05506    0.02778191    0.02015488   5.906088E-4      26.17905    0.03182362    0.02435342   0.001016284       25.9736    0.04531948    0.02435342   0.001016284       25.9736    0.04531948      26.01605       0.17787       238      727.3538      1082.617       338.262542393734     -60.56492545576109      22.15562649557305    0.01911642960904364      24.06895738855991    0.02044917372789721     -6.372371308492574  -0.005525041889391591       5.43655     0.1592102      4.082709     0.1192381      22.91498   0   1.648466E-4      17.77421
   0.00237271   1.767504E-4      28.50189    0.08089945   0.003460821   2.608887E-4      28.09205    0.08186643   0.003435428   6.251965E-4      28.10005     0.1976358   0.003301875   2.911162E-4       28.1431    0.09574929   0.003301875   2.911162E-4       28.1431    0.09574929      27.93705      0.263979        35      735.6446       726.737      338.2622894322258     -60.56886473746878       2.88134556143912    0.02878007418155925      6.744297574333149    0.06363274912472924     -1.975451816791338   -0.02011224877253113      2.752383     0.2698482      1.431793     0.1399813      11.89711   0   0.005932562      6.451319
   0.01363967   3.616996E-4      26.60299    0.02879877    0.01747149   4.896519E-4      26.33418    0.03043599    0.01450756   5.981924E-4      26.53601    0.04477919    0.01413007   8.354664E-4      26.56464    0.06421174    0.01413007   8.354664E-4      26.56464    0.06421174      26.37301     0.1806382       179      736.6213      965.6093      338.2623118525728     -60.56622003037249      22.34948238142306    0.02101633795350336       12.0361339377434    0.01202311621477517     -2.242787215905778  -0.002505130549987019       4.77662     0.1471974        3.4014     0.1066414      17.72873   0   1.594089E-4      16.37374
   0.02018142   4.592501E-4      26.17762     0.0247131    0.02601499   6.167801E-4      25.90194    0.02574759    0.01876198   6.232071E-4       26.2568    0.03607311    0.02418907   7.114678E-4      25.98095    0.03194227    0.02418907   7.114678E-4      25.98095    0.03194227       26.0938     0.1786792       262      747.3602       1928.73      338.2622490461922     -60.55555609141785      90.72909411618871    0.06697614586437509      7.117643374107096   0.005360140063505939      8.167097090115305   0.006684842350324399      9.566576     0.2601789      2.515424    0.06814124      29.44223   0   2.023270E-4      20.02193
  0.007774808   2.540823E-4      27.21328     0.0354907   0.009404819   3.254175E-4      27.00662    0.03757684    0.01041849   6.038883E-4      26.89549    0.06294795   0.009103864   4.578621E-4      27.04193    0.05461838   0.009103864   4.578621E-4      27.04193    0.05461838      26.73249      0.185977        86      749.7182      902.3668      338.2620050222571     -60.56691900761301      4.587176847348392   0.008223613526212844      12.60965640724046    0.02319510874841272    -0.6344581092329164  -6.067818161060085E-4      3.558022       0.15238      2.130096    0.09054867      11.44657   0   0.003018194      13.43037
   0.01630902   4.406140E-4      26.40893    0.02934001    0.02459649   6.872229E-4      25.96282     0.0303427    0.01711489   5.907258E-4      26.35657    0.03748362    0.02323891   0.001058637      26.02446    0.04947219    0.02323891   0.001058637      26.02446    0.04947219      26.19357     0.1789693       236       753.327      1494.934      338.2620339754866     -60.56035820542621       57.0963822697559    0.06121714189306938      23.31239782682758    0.02411153612393132     -21.62231473308668    -0.0234018457934129      8.224522     0.2693107      3.572958      0.113139      32.53709   2   1.558254E-4      17.07282
   0.01392847   4.174082E-4      26.58024    0.03254523    0.01585026   4.664896E-4      26.43991     0.0319621    0.01419377   8.275007E-4      26.55976    0.06331408    0.01337216   5.925910E-4       26.6245    0.04812639    0.01337216   5.925910E-4       26.6245    0.04812639      26.39676     0.1861012       118      760.8359      398.6847      338.2616607584818     -60.57249438732041      8.015251602954435   0.008061579460304558      10.54969200615334   0.008633130353219458    -0.3503827258224135  -1.125584728530270E-4       3.25534    0.09302956      2.822712    0.08966722       10.4041   0     0.1015881      20.43815
   0.02168077   4.199375E-4      26.09981    0.02103487    0.02626195   5.408978E-4      25.89168    0.02236753    0.02054485   4.989878E-4      26.15824    0.02637647    0.02364879   7.820881E-4      26.00548    0.03591507    0.02626195   5.408978E-4      25.89168    0.02236753      25.89168    0.02236753       262      761.9384      1784.326       338.261893850833     -60.55715348916335      33.90562542942587    0.01838428829727888      19.58925784581305    0.01040558365570392     -13.89076752998693  -0.007155914558958844      6.509541     0.1502922      3.334781    0.07875361       17.4622   3    0.02077261        21.487
   0.04462983   6.221197E-4      25.31594    0.01513835    0.05567574   8.275532E-4      25.07583    0.01614209    0.03854966   5.918792E-4      25.47495     0.0166741    0.05275428    0.00123605      25.13436    0.02544532    0.05275428    0.00123605      25.13436    0.02544532      25.31195     0.1757926       545      776.0669      965.9202      338.2614232308058     -60.56621298100745      30.79313638721067   0.008645472765860473      84.87820413034778    0.02336868267499999      13.80841406154695   0.002977323675018946      9.391466     0.1547513      5.241345    0.08981197      32.74585   0   3.316375E-4      30.67234
  0.001571827   1.656140E-4      28.94899     0.1144253   0.002486229   2.487774E-4      28.45115     0.1086675   0.002138831   6.887254E-4      28.61456      0.349703   0.002340065   4.384366E-4      28.51693     0.2034739   0.002340065   4.384366E-4      28.51693     0.2034739      28.45156     0.3910463        14      777.6479      474.6063      338.2612960707385     -60.57165230049794      2.475270074277331    0.07007992107307893      2.005344274305749    0.05709453846960514      1.327523971383052    0.03773117709241736      1.894324     0.3191754      0.944537     0.1590645      7.999481   0     0.7644825      6.703019
  0.007215292   3.210620E-4      27.29436    0.04832421    0.01341997   5.696843E-4      26.62062    0.04610124    0.01090092   5.764916E-4      26.84634    0.05743274    0.01459365    0.00100863      26.52959    0.07505811    0.01459365    0.00100863      26.52959    0.07505811      26.68334     0.1841834        93       779.194      1481.198      338.2614487587805     -60.56050792068051      10.14297589021403    0.02747395018439684      58.80331728906566     0.1538296606178581     -14.05243981408981   -0.03568121892320812      7.910115     0.4039917       2.52515     0.1345151      26.82231   2   0.003548501       12.0136
  0.005970407   2.781207E-4      27.49999    0.05058937   0.009509355   4.475890E-4      26.99462    0.05111615   0.008727514   5.947020E-4      27.08777    0.07400119   0.009071179   6.300533E-4      27.04584    0.07542988   0.009071179   6.300533E-4      27.04584    0.07542988      26.99462     0.1900031        90      779.5349      1606.044      338.2614643305009     -60.55912568599476      29.00083509688522     0.0956313357381574      29.44745250060249     0.0963664093212434     -25.26070769182718   -0.08153933980512267      7.381453     0.4213538       1.99059     0.1202444      23.00217   0   3.162594E-4      10.12596
    0.3781037   0.001342834      22.99597   0.003856925     0.4054666   0.001493028      22.92011   0.003998919      0.228473   6.263236E-4      23.54291   0.002977101     0.3884582   0.001643719      22.96664   0.004595292     0.3884582   0.001643719      22.96664   0.004595292      22.92011   0.003998919      2525      781.8022      1877.476      338.2614638050216     -60.55612037855126      163.7108384052713   0.003934105667293788      146.1149937775463   0.003630938623253827      88.08057885089557   0.002172163739436884       15.6023    0.07720083      8.148253     0.0400634      16.19975   0    0.02854181      119.2609
  0.004796193   2.678381E-4      27.73776    0.06064647   0.009257887   4.817684E-4      27.02372    0.05651403   0.008293528   5.777456E-4      27.14315    0.07565317    0.01148282   8.569941E-4      26.78988    0.08105115   0.009257887   4.817684E-4      27.02372    0.05651403      27.02372    0.05651403        43      794.7219      1767.736      338.2611523794187     -60.55733415817206      6.545050201578426    0.06048429906699106      15.17953215231109     0.1391511505834457     -1.983208439958702   -0.02030595201023261      3.951361     0.3795832      2.472109     0.2356948      18.75041   3   0.001646054      11.67211
  0.007601776   3.563739E-4      27.23771    0.05091206     0.0104228   4.731366E-4      26.89504    0.04929831   0.009065865   7.520486E-4      27.04648    0.09008791    0.01372174   9.291199E-4      26.59648    0.07353474    0.01372174   9.291199E-4      26.59648    0.07353474      26.88348     0.1968269       103      797.6905      2165.035      338.2611595398666     -60.55293528927812      8.108135974967133    0.01994474071702217      29.52394572725184    0.06344171475626349      9.720623483585697    0.02233090397089366      5.768713     0.2699348      2.086631     0.1025752      20.81728   0   0.003496446       12.0353
   0.01117537   2.750765E-4      26.81935    0.02673139    0.01304102   3.438865E-4      26.65172    0.02863738    0.01260521   5.828351E-4      26.68863    0.05021407    0.01220582   4.174986E-4      26.72358    0.03714649    0.01304102   3.438865E-4      26.65172    0.02863738      26.52563     0.1820617       114      804.4895      983.4981      338.2607861698939     -60.56601576798517      16.38085970813384    0.01687476445894474      7.712523491182444   0.007787165790552314     -6.078683886442597  -0.005797781093570058      4.417274     0.1403465      2.140345    0.07046134      13.14436   1    0.03290601      16.74389
  0.002212186   1.727343E-4      28.57795    0.08479823    0.00331297   2.603284E-4      28.13946     0.0853363   0.004842857   6.333776E-4      27.72725     0.1420335   0.004442687   4.932574E-4      27.82089     0.1205751   0.004442687   4.932574E-4      27.82089     0.1205751      27.56425     0.2253853        33      811.9821      593.4309      338.2605445908697     -60.57033361637113      2.645763473674345    0.02716575287990019       6.10007893717734    0.06335519790046938     -1.170437895002015   -0.01295088663158805      2.541516     0.2598313       1.51213      0.151686      11.74812   0    0.01402205      6.195304
  0.009506379   2.893429E-4      26.99496    0.03305426    0.01196415   3.886322E-4       26.7453    0.03527661    0.01243051   5.901988E-4      26.70378    0.05156311    0.01205484   6.368670E-4       26.7371    0.05737424    0.01205484   6.368670E-4       26.7371    0.05737424      26.54078     0.1824383       117       812.358      934.3597      338.2605997316403      -60.5665590699885      14.94564354170426    0.02040688899969704      9.658120902664897    0.01424991677458011      5.180475945237574   0.007138998667725128       4.25652     0.1584389      2.546724    0.09774423      16.53993   0    0.09930459      14.10239
  0.001289526   1.718955E-4      29.16393     0.1447652   0.001683755   2.086258E-4       28.8743      0.134561   0.003838202   9.034323E-4      27.97968     0.2556216   0.002134467   4.759879E-4      28.61678     0.2421789   0.002134467   4.759879E-4      28.61678     0.2421789      27.81668     0.3097861        17      819.5682      2208.015      338.2606748689022     -60.55245743808489      1.054121937889868    0.02282872120769194      2.989003123615327    0.06898240539651157    -0.1558697683249663  -0.003479484577013517      1.732478     0.2631411      1.020611     0.1502261      5.990369   0      0.724034      5.023466
  0.001495932   1.366989E-4      29.00272    0.09923916   0.002197738   2.055129E-4      28.58506      0.101553   0.003092093   5.976099E-4      28.21437     0.2098916   0.003158214   4.042244E-4       28.1914     0.1389987   0.003158214   4.042244E-4       28.1914     0.1389987      28.05137     0.2732755        19      825.2153      1778.612      338.2604676036075     -60.55721095601176      2.672978371546899    0.03885912973788858      2.211694212618519     0.0316760919778433    -0.2393543894806633  -0.004318089415473722      1.665752     0.2021982      1.452564      0.172195      6.183886   0      0.712539      5.509405
  0.004649205   2.366945E-4      27.77155    0.05528906   0.006994866   3.672776E-4      27.32805    0.05702231   0.007788687   5.957511E-4      27.21134    0.08306736   0.008945801   6.518556E-4      27.06095    0.07913379   0.008945801   6.518556E-4      27.06095    0.07913379      27.04834     0.1937142        64      825.4437      1753.882      338.2604578483259     -60.55748472926195      15.71827496679471    0.06995234968699803      5.146477460046824    0.02134337101210352     -1.851073220864613  -0.009344709652091836      4.004125     0.2677441       2.19812     0.1400315       17.7971   0   0.003585712      9.339878
    0.2257527   9.115366E-4      23.55592   0.004385014     0.2388087   0.001006261      23.49487   0.004576047     0.1802626   5.913546E-4      23.80024   0.003562641     0.2338511   0.001160327      23.51765   0.005388536     0.2338511   0.001160327      23.51765   0.005388536      23.49487   0.004576047      1256      831.1575      1261.527      338.2602372668559     -60.56293519336114      77.24770608286126   0.002752616024598333      69.30207710148613   0.002384801987015951      20.01614269714543   6.956862846610527E-4       9.67892    0.05734364      7.271059    0.04300145      26.66836   0    0.02852599      100.4275
  0.005557816   2.526814E-4      27.57774    0.04937407   0.007368947   3.452036E-4      27.27149    0.05087446   0.007979247   6.418914E-4      27.18509     0.0873634   0.007439198   4.719484E-4      27.26118    0.06889667   0.007439198   4.719484E-4      27.26118    0.06889667      27.02209     0.1955949        69      837.0012      504.6265      338.2599642700121      -60.5713144982719      9.750449355580471    0.03178066688559843       5.73274214809156    0.01621695388771653     -1.661102673000023   -0.00483422574065765      3.216873     0.1820988      2.266036     0.1218099      14.67547   0    0.06002017      10.73756
  0.004328531   2.104643E-4      27.84915    0.05280411   0.005723262   2.930963E-4      27.54589    0.05561558   0.003841959   6.061574E-4      27.97862     0.1713415   0.005041959   3.365570E-4       27.6835    0.07249185   0.005041959   3.365570E-4       27.6835    0.07249185      27.81562     0.2449141        55      839.0349      1826.397      338.2601652651337     -60.55668064772844      5.493130020877011     0.0203565203896049      8.230762472349361    0.03148211394163777      -3.74963783832294   -0.01369727443297612      3.294483     0.2017501      1.694188     0.1055251      13.07088   0     0.1049355      9.369825
  0.001359276   1.707870E-4      29.10673     0.1364511   0.001913823   2.239109E-4      28.73524     0.1270583   0.002632605   8.638490E-4      28.38904     0.3563542   0.001949146   2.969478E-4      28.71539     0.1654495   0.001949146   2.969478E-4      28.71539     0.1654495      28.22604     0.3970055        18      843.1463      2207.036      338.2601437150673     -60.55246611674478      2.485604009904282    0.04452816727719005      2.053245598985717    0.03718252323361029     0.4883846685721754   0.008713829298885846       1.67437     0.2243024      1.317321     0.1771979      8.888237   0     0.6631691      5.146311
  0.001389481   1.399207E-4      29.08287     0.1093601   0.002543584   2.463690E-4      28.42638     0.1051889   0.004362861   5.822641E-4      27.84057     0.1449367   0.002411979   3.536374E-4      28.48407     0.1592262   0.002411979   3.536374E-4      28.48407     0.1592262      27.67757      0.227226        14      847.2958      1752.829      338.2599654728212     -60.55749437843171      1.126838355796115    0.03176414068903521      3.900055939076239     0.1139036815871423    0.06876587029571545   0.002194802372118898      1.975287      0.337583      1.060723     0.1780605        8.6614   0      0.556708      5.939361
  0.002294502   1.721132E-4      28.53828    0.08146213   0.003337768   2.543956E-4      28.13136    0.08277196   0.002662856   6.234585E-4      28.37663     0.2542668   0.003466742   3.182833E-4       28.0902     0.0997062   0.003466742   3.182833E-4       28.0902     0.0997062      28.21363     0.3086691        33      857.9676      1976.729      338.2597669321282     -60.55501454893772       4.18570539752417    0.03507783453191839      3.009428195048065    0.02425740854233428    0.08378769613242731   5.948186366703439E-4       2.04735     0.1873778      1.733058     0.1556432      7.748589   0    0.05651073        6.4229
  0.002617297   1.889624E-4      28.39537    0.07840654   0.003785722   2.745839E-4      27.99463    0.07876915    0.00520054   6.263693E-4      27.64988     0.1308012   0.003282761   3.129564E-4       28.1494      0.103532   0.003282761   3.129564E-4       28.1494      0.103532      27.48688      0.218481        36      874.7203      1891.955       338.259373792451     -60.55595155634839      2.610888632558791    0.02271525644862904      9.534985151736407    0.08626489414378308      2.212990646263794    0.02042620841766022        3.1909     0.3037499      1.401439      0.129291      12.67598   0    0.01676091       7.01051
  0.002923119   1.886376E-4      28.27538    0.07008284   0.004181407   2.774253E-4      27.88669    0.07205322   0.004588851   6.016317E-4      27.78574     0.1423825   0.003573453   4.546161E-4      28.05728     0.1381614   0.003573453   4.546161E-4      28.05728     0.1381614      27.62274     0.2256053        40      890.4321      822.8644      338.2588198954403      -60.5677862950311      3.786136168076986    0.02422020883539271      5.221435826328374     0.0330380957392418    -0.2808101783474157  -0.002176809289574532       2.29661     0.1831562      1.932137     0.1539874      9.502917   0    0.04049759      7.427362
   0.04816038   6.098172E-4      25.23327    0.01375117    0.05810074   7.877352E-4      25.02955    0.01472409    0.03319902   5.821043E-4      25.63719    0.01904169    0.05260749   9.740188E-4      25.13738    0.02010711    0.05260749   9.740188E-4      25.13738    0.02010711      25.02955     0.1760329       579      896.2928      1551.804      338.2588242909905     -60.55971547898847      180.1289913002069    0.04057016990838851      15.68475457513085   0.004087195917742415     -15.92300414749286  -0.003580376722399121        13.478     0.2022825      3.762597    0.06114854      42.74735   0   3.537953E-4       32.1047
  0.009901691   2.632643E-4      26.95073    0.02887436    0.01147354   3.234112E-4      26.79076    0.03061169    0.01258156   6.037666E-4      26.69066    0.05211522    0.01273644   4.892528E-4      26.67738    0.04171719    0.01273644   4.892528E-4      26.67738    0.04171719      26.52766     0.1825952        97      896.4578      890.8099      338.2586968544116     -60.56703349868881      8.012029491804227   0.009872156089558568       7.12342951960398   0.008592873258367703      1.392653395361343   0.001764688256744089      3.004919     0.1054019      2.471016    0.08576409      7.791166   0    0.01435784      16.07134
  0.006071759   3.432547E-4      27.48171    0.06139481    0.00804103   4.308233E-4      27.17672    0.05818584   0.009733424   7.629760E-4      26.96934    0.08512852    0.00878752   8.087817E-4      27.08033    0.09995276    0.00878752   8.087817E-4      27.08033    0.09995276      26.80634     0.1946069        80      898.5259      422.9837      338.2585626555875     -60.57221273166222      11.06454801960326    0.03325739859057083      10.47464815449155    0.03538418896255053      6.110380763205611    0.02089058896712216      4.109391     0.2350286      2.156873      0.115772      17.85966   2   0.008006618      10.90345
   0.01609353   3.390315E-4      26.42337    0.02287803    0.01867576   4.162476E-4       26.2618    0.02420489    0.01822347   6.026746E-4      26.28842    0.03591547    0.01699234   5.706755E-4      26.36437    0.03647253    0.01699234   5.706755E-4      26.36437    0.03647253      26.12542     0.1786475       162      900.6769      1693.947      338.2587521429916     -60.55814137092307      9.279136100849427   0.006584024282184013      24.28138962687348    0.01606345372633867     -7.364222777102526  -0.004588127737683176      5.224184     0.1338671      2.503683    0.06875382      19.21465   0   0.007693765      20.22262
    0.0035449   2.642726E-4      28.06599    0.08096139   0.004980882   3.501670E-4      27.69674    0.07634821   0.005840599   7.395005E-4      27.52386     0.1375026    0.00683233   7.492401E-4      27.35358     0.1190918   0.004980882   3.501670E-4      27.69674    0.07634821      27.69674    0.07634821        47      907.8597      427.8921      338.2583532552935     -60.57215753061255      7.008636079020192     0.0448385956142246      7.998302082117191    0.05387957116115105     -4.668875555468005   -0.03259644776194308      3.492634     0.2868231      1.675841     0.1282602      14.50742   3   0.006123129      8.305906
  0.002956702   1.615175E-4      28.26298    0.05932555   0.003695855   2.147694E-4      28.02071    0.06310843   0.003071457   5.877367E-4      28.22164     0.2078108   0.003232024   2.493954E-4      28.16631    0.08379996   0.003232024   2.493954E-4      28.16631    0.08379996      28.05864     0.2716806        28      914.2917      1104.846      338.2583351564152     -60.56466221240235      3.303149111683322    0.01808757498607018      3.203465341285631    0.01728055811126236    -0.3653249794358935  -0.002202542883417188       1.90316     0.1411498       1.69841     0.1242774      5.192177   0     0.9350222      8.926501
  0.008863337   3.351771E-4      27.07101    0.04106831     0.0113205   4.304604E-4      26.80534    0.04129498    0.01101337   6.964766E-4       26.8352    0.06867773    0.01149608   6.829943E-4      26.78863    0.06452043    0.01149608   6.829943E-4      26.78863    0.06452043       26.6722     0.1879937       107      930.3909      2115.502      338.2581618527773     -60.55347149234277      12.67634087424262    0.02032849554078509      18.90186251382914    0.03119033114019863     -11.48918001624019   -0.01834224721661669      5.262365     0.2118697      1.971223    0.08142506       17.4249   0   5.541946E-4      13.74518
   0.00163343   1.380508E-4      28.90725    0.09178425   0.002216426   1.932104E-4      28.57587    0.09466884   0.001622288   6.353570E-4      28.91468     0.4253239   0.002087789   2.287977E-4      28.64078     0.1190131   0.002087789   2.287977E-4      28.64078     0.1190131      28.75168     0.4599189        25      931.5021      2062.337      338.2581268660771     -60.55405999507238      2.140053700580564    0.02759607157776196      2.876818982266752    0.03717367561681292    -0.7468163710602544  -0.008922256450996533      1.827886     0.2061821       1.29449     0.1491935      7.082441   0     0.7306106      5.257312
  0.006097275   2.505602E-4      27.47716    0.04462787   0.008201224   3.559486E-4       27.1553    0.04713446   0.007139861   5.938545E-4      27.30577    0.09032752   0.006361122   4.521837E-4      27.43117    0.07719888   0.006361122   4.521837E-4      27.43117    0.07719888      27.14277     0.1969367        61       932.137        1171.1       338.257945555585     -60.56392705153067      6.282724620367602    0.01932087485052891      5.919651335752178    0.01854298833913916     -1.504914252193906  -0.005083880449458782      2.759893     0.1550183      2.141346     0.1176146      7.949564   0     0.5717227      12.48436
  0.004463898   2.476012E-4      27.81571    0.06023768   0.007085455   3.920565E-4      27.31408    0.06009118   0.008761444   6.177037E-4      27.08356    0.07656571   0.009833781   7.523582E-4       26.9582    0.08308716   0.009833781   7.523582E-4       26.9582    0.08308716      26.92056     0.1910165        61      932.7938      654.7766      338.2578339547182     -60.56964333840796      9.540901620258807    0.05094014100397378      9.575936934365522    0.04815436536439905     -1.072792294987657  -0.007054475610387095      3.260576     0.2381972      2.912985     0.2058071       18.4889   0   1.640782E-4      9.184583
    0.2716876   9.062381E-4      23.35483   0.003622449     0.2818516   9.677662E-4      23.31495   0.003728892     0.2323503   6.262520E-4      23.52464   0.002927088     0.2716486   9.924291E-4      23.35498   0.003967544     0.2716486   9.924291E-4      23.35498   0.003967544      23.31495   0.003728892      1112      941.2271      2017.174      338.2578993901113      -60.5545591086011      30.37033262326668   8.299870979648291E-4      78.13455651589913   0.002088432172118104     -15.08072926661316  -3.914867397555460E-4      9.082814    0.04690712      5.099743    0.02679815      18.51073   0    0.03101384      127.0148
    0.1003089   0.001004519      24.43665    0.01087548       0.12726   0.001330638      24.17827    0.01135527    0.05200673   6.262242E-4      25.14985    0.01307676     0.1206316   0.001821051      24.23635    0.01639422     0.1206316   0.001821051      24.23635    0.01639422      24.17827    0.01135527      1230      950.7204      584.6715      338.2574168826828     -60.57041783674803      153.5027669475544    0.01900068009108042      111.1465206252897    0.01510288848506919      13.87393279981052   8.948072444137331E-5      12.55558     0.1378504       10.3444     0.1228855      56.40532   0   3.429203E-4      45.89164
   0.01639281   4.371209E-4      26.40337    0.02895864    0.02415566   6.693043E-4      25.98245    0.03009086    0.01895035   5.849184E-4      26.24596     0.0335203    0.03154918   0.001368447      25.69253    0.04710531    0.02415566   6.693043E-4      25.98245    0.03009086      25.98245     0.1781814       235      951.3588      1634.716      338.2575994949891     -60.55879246957411      67.42167970250295    0.06219352093305484       21.8054552434937    0.02190792628565447       22.4777123608244    0.02026597800413118      8.754218     0.2657521      3.548352     0.1160917      33.45315   1   1.876041E-4      17.19496
  0.007088263   2.494271E-4      27.31365    0.03821498   0.008785543   3.279646E-4      27.08058    0.04054042   0.006872266   6.057244E-4      27.34725     0.0957205   0.007447301   3.840884E-4         27.26    0.05600955   0.007447301   3.840884E-4         27.26    0.05600955      27.18425     0.1994678        81      951.5169      716.8223      338.2574237362307     -60.56895468854238      12.13314632149805     0.0241733576587745      5.122759811534756    0.01067749158343955       2.87616271016239   0.005997909560551071      3.627964     0.1626459       2.02331    0.09163603      13.08458   0     0.1111752      12.62331
  0.002681243   2.038482E-4      28.36916    0.08256586   0.005181505   3.638678E-4      27.65386    0.07626364   0.007019691   5.784052E-4      27.32421    0.08948372   0.008872852   7.311911E-4      27.06984    0.08949474   0.005181505   3.638678E-4      27.65386    0.07626364      27.65386     0.1965511        43      952.2504      1615.457      338.2575758008254     -60.55900560300271      7.368871678221864     0.0653055706154113      13.04245621195939     0.1184784843676347     -4.647683501423308   -0.04575374220790132      3.956096     0.3805383      2.181888     0.1974201      17.62432   1   0.007473473       6.58374
  0.002317006   2.202062E-4      28.52768     0.1032125   0.003667152   3.201639E-4      28.02918    0.09481417   0.005572216   7.690841E-4      27.57493      0.149891    0.00264049   5.350824E-4      28.38579     0.2200725    0.00264049   5.350824E-4      28.38579     0.2200725      27.41193     0.2304177        26      962.8978      453.9808      338.2571179591996     -60.57186362439106      7.935345478261304      0.116715651019459      2.149165150322799    0.03215743751410462     0.8006788780541764    0.01156300297368675      2.836212     0.3439016       1.42843     0.1749421      12.06332   0     0.7179515      7.280974
   0.02421168   4.369422E-4      25.97994    0.01959877    0.02915738   5.607699E-4      25.77813    0.02088651    0.02639355   5.903994E-4      25.88626    0.02429282     0.0362155   0.001030155      25.54276    0.03089141    0.02915738   5.607699E-4      25.77813    0.02088651      25.72326     0.1766781       253      976.9296      1618.706      338.2570205300554     -60.55896736077039      25.09421991860998    0.01479971508879895      30.53065123920215    0.02048508901048489      14.60869485020689    0.01054184729985463      6.532371     0.1689994      3.599028    0.08200002      15.52264   1     0.2670218        24.361
  0.006866981   3.138726E-4      27.34809    0.04963836    0.01328196   5.710346E-4      26.63184    0.04669066    0.01071673   5.817810E-4      26.86485     0.0589559    0.01794646   0.001025989      26.30505    0.06208602    0.01328196   5.710346E-4      26.63184    0.04669066      26.70185      0.184664        95      981.7561      1649.959      338.2569176869423     -60.55862090701117      9.339880305490218    0.03059455077538339      37.90385966174239     0.1275184252004863      1.799704970341949   0.007602644250589214      6.165777     0.3579262      3.037587     0.1732104      25.97224   1   0.003068509      11.32362
  0.001398252   1.305965E-4      29.07604     0.1014322   0.002120615   2.036685E-4      28.62385     0.1043018   0.002524529   5.955835E-4      28.43455     0.2562077   0.002154329   3.526545E-4      28.60672     0.1777736   0.002154329   3.526545E-4      28.60672     0.1777736      28.27155     0.3102698        20      982.7211      860.6752      338.2567476998569     -60.56735917694195      1.985671736282873     0.0390658221310753      4.201910887321361    0.08344091692790986     -1.130529052945249   -0.02172159974055321      2.162599      0.303815      1.229125     0.1737906       9.76255   0      0.161364      5.027359
   0.07013565   6.891920E-4      24.82515    0.01067164    0.07929056   8.149449E-4      24.69195    0.01116186     0.0545725   6.248745E-4      25.09756    0.01243509    0.07454686   0.001029145      24.75893     0.0149926    0.07454686   0.001029145      24.75893     0.0149926      24.69195     0.1754413       651      992.3118      652.1362      338.2564924200305     -60.56966708032938      82.59242697323832    0.01216493946286005      74.12589679195093   0.009369578999742845      59.44309776244222   0.007822569201101845      11.74533     0.1367981      4.331919    0.05311127      39.18859   0   0.003839254      43.89685
   0.01392001   3.382178E-4       26.5809     0.0263868    0.01582393   3.939379E-4      26.44171    0.02703604    0.01457959   6.786021E-4      26.53064    0.05054751    0.01462849   5.747982E-4        26.527    0.04267228    0.01462849   5.747982E-4        26.527    0.04267228      26.36764     0.1821539       116      1000.232      492.6931       338.256283977454     -60.57143158356589      11.81531273075689   0.009740113426995927      7.709418747550436   0.006417375947522239     -3.484190098465071  -0.002732883628019921      3.715696     0.1061932      2.391304    0.06986054      10.29116   0   0.009211267       20.5938
  0.001924821   1.579654E-4      28.72902    0.08912539   0.003108568   2.572807E-4       28.2086    0.08988281   0.004712209   5.757081E-4      27.75694     0.1326807   0.004501858   4.691550E-4      27.80652      0.113176   0.004501858   4.691550E-4      27.80652      0.113176      27.59394     0.2196114        27      1005.629      1775.046      338.2564034920831     -60.55723382512886      3.215535148250037    0.03694365890168957      5.271250182108737    0.06271927656673613      1.393673368954684    0.01811201463709833      2.444402     0.2684413      1.584829     0.1661391      11.79536   0    0.02007791      5.954818
   0.01649882   3.768241E-4      26.39637    0.02480364    0.02047796   4.982823E-4      26.16178    0.02642522    0.01826201   5.917652E-4      26.28613    0.03519093    0.01866431   5.849991E-4      26.26247     0.0340387    0.01866431   5.849991E-4      26.26247     0.0340387      26.12313     0.1785032       205      1033.673      759.8035      338.2555807493962     -60.56847124437032      15.27080594278643    0.01142325610815878      21.01781065831672    0.01636033296826407   -0.04303880743121625  -0.001260915769528804      4.584554      0.129088      3.907747     0.1054508       19.2442   0   1.896804E-4        18.493
  0.002158237   2.186424E-4      28.60475     0.1100184   0.003851725   3.437432E-4      27.97586    0.09691893   0.004432393   7.288813E-4       27.8234     0.1785864   0.003935349   6.356186E-4      27.95254     0.1754055   0.003935349   6.356186E-4      27.95254     0.1754055       27.6604     0.2500362        34       1035.51      2189.315      338.2558084224562     -60.55264459327785      3.853256432474158    0.04260784808697625      6.842474370437166    0.07335555236942225     -1.674466769450689   -0.01832168598231861      2.755421     0.2861801      1.761643     0.1845653      13.20821   2   0.001337814      5.958554
  0.003561046   2.025468E-4      28.06106    0.06177003   0.005316601   3.151158E-4      27.62592    0.06436741   0.006028506   5.856176E-4      27.48948     0.1054956   0.006614845   4.819437E-4       27.3887    0.07912367   0.006614845   4.819437E-4       27.3887    0.07912367      27.32648     0.2043387        42      1065.402      1429.203      338.2549920522261     -60.56105721895437      12.02572211073674    0.07178470535150789      3.764420648284751      0.019762643212733      1.712592351330954    0.01090256502607312      3.516629     0.2719875      1.850261     0.1325524      12.80332   0     0.6505507      8.811376
  0.004740694   3.251315E-4      27.75039    0.07448125   0.007459646   4.655582E-4       27.2582     0.0677775   0.006735153   7.757403E-4      27.36913     0.1250831   0.009361175    0.00112534      27.01167     0.1305519   0.009361175    0.00112534      27.01167     0.1305519      27.20613     0.2151065        68      1080.578      440.4933      338.2544637047711     -60.57200206430016      9.441259637158506    0.04172351362701132       14.5418320464952     0.0698031493273042     0.1505756756257313    0.00280433085561455      3.813958     0.2647272       3.07194     0.2035834      20.53757   0   0.003461001      9.244267
   0.02318656   4.972884E-4      26.02691    0.02329174    0.02996171   6.674214E-4      25.74858    0.02419153    0.01705861   6.291891E-4      26.36014    0.04005598    0.02816514   8.111873E-4      25.81572    0.03127801    0.02816514   8.111873E-4      25.81572    0.03127801      25.74858     0.1795257       282      1084.687      560.5811       338.254393790798     -60.57067216103579      90.71907577042258    0.06065594205923472      49.08971297814754    0.03121193657675375     -59.21347605745128   -0.03802575905830089      11.51823     0.2944658      2.671903    0.07181764      33.29794   0   2.330950E-4      22.15161
  0.001428843   1.318949E-4      29.05254     0.1002475   0.002238285   2.121542E-4      28.56521     0.1029357   0.001293207   5.900427E-4      29.16083     0.4955019    0.00261691   4.235420E-4      28.39553      0.175767    0.00261691   4.235420E-4      28.39553      0.175767      28.99783      0.525497        20      1091.563      908.0199      338.2543044325472     -60.56682494068819      2.566950119562814    0.04068224733249646      2.629221393114211    0.04297017050220371     0.3800752221190686   0.006812868177140611      1.726104     0.2207588      1.488871     0.1868635      6.588357   0     0.7087168      5.135909
   0.00131176   1.179057E-4      29.14536    0.09761356   0.001807258   1.713107E-4      28.79745     0.1029423   0.002111756   5.948353E-4      28.62839     0.3059023   0.002160445   2.222563E-4      28.60364     0.1117225   0.002160445   2.222563E-4      28.60364     0.1117225      28.46539      0.352422        16      1101.742      728.0629      338.2540411224221     -60.56881634599814      2.346118779784322    0.05215225320299968      2.224755664246037    0.04847437997510422     0.8840316459126862    0.01993470150560589      1.780884     0.2652031      1.182931     0.1740516      7.924598   0     0.6989952      5.261467
  0.003035828   1.861035E-4      28.23431    0.06657439   0.004002989   2.529015E-4      27.93404    0.06861149   0.002902481   6.409312E-4      28.28308     0.2398126   0.003891666   3.309261E-4      27.96466    0.09234753   0.003891666   3.309261E-4      27.96466    0.09234753      28.12008     0.2968755        38      1101.833      2100.313      338.2542980415286     -60.55362381580797      3.020755828249516    0.01646062148958396      4.859743925428504    0.02752234188836276    -0.2103266308859766  -0.001374851023507183      2.209862     0.1664051      1.731187     0.1276413      6.605591   0     0.7102239        7.9043
  0.001962051   1.535153E-4      28.70823    0.08497112   0.002937991   2.372717E-4      28.26987    0.08770519   0.003291904   5.904488E-4      28.14638     0.1947892   0.002078512   2.087610E-4      28.64562     0.1090754   0.002078512   2.087610E-4      28.64562     0.1090754      27.98338     0.2618546        24      1102.986      846.3884      338.2540354265294     -60.56750621902564      1.924547519831531    0.03230085418025283       3.32979308336923    0.05637500105335978    -0.8492320725957966   -0.01347444618952585      1.931161     0.2498117      1.234892     0.1620801      8.229856   0     0.5913669      6.425921
   0.05749271   5.822533E-4      25.04097    0.01099839    0.06463099   6.942504E-4       24.9139    0.01166555    0.03866956   5.097724E-4      25.47158     0.0143165    0.06216525   0.001349959      24.95613    0.02358319    0.06463099   6.942504E-4       24.9139    0.01166555       24.9139    0.01166555       520      1117.993      1765.586      338.2538709192433     -60.55732816310345      65.94079591137761    0.01013094689966098      332.8834400828593    0.05719313530447544      127.8117248003499    0.02026588471773973      19.60129     0.2543956      3.822796    0.05105833      51.96425   3     0.4884882      40.24154
   0.07685752   7.229701E-4      24.72578     0.0102156    0.08915318   8.937909E-4      24.56466    0.01088752    0.06265613   5.887403E-4      24.94759    0.01020446    0.08282186    0.00125241      24.64464     0.0164222    0.08282186    0.00125241      24.64464     0.0164222      24.56466    0.01088752       807      1123.182      990.4285      338.2536076179495     -60.56590964077278      67.49441398243595   0.008869507048017968      52.19330100923054   0.007601132459551084     -7.452580949420621  -0.001049212779760376      8.397875    0.09726924      7.011662    0.08372176      28.51534   0   3.914966E-4      43.30281
   0.04763021   5.369356E-4      25.24529    0.01224248    0.05376673   6.429285E-4      25.11372     0.0129861    0.03344304   4.760640E-4      25.62924    0.01545929     0.0568001   0.001370185      25.05413    0.02619751    0.05376673   6.429285E-4      25.11372     0.0129861      25.11372     0.0129861       447      1127.826      1766.527      338.2536496389444      -60.5573168277715      24.69087465724101   0.005682739474033442      175.9878183604519    0.02914097784364429      30.78039911857735    0.00432890007090234      13.49111     0.1729576      4.320708    0.07006707      45.83125   3    0.02040064      35.98373
   0.03121053   4.650664E-4      25.70425    0.01618243    0.03600572   5.678455E-4      25.54907    0.01712729    0.03339697   6.018094E-4      25.63073    0.01956959     0.0348012   6.687345E-4      25.58601    0.02086841     0.0348012   6.687345E-4      25.58601    0.02086841      25.54907     0.1760908       285      1129.649      776.4387      338.2534214955327     -60.56827817510452      19.24146580397181   0.007526389469291977      33.15009307565459    0.01349095926818405      11.05179109278638   0.003705350959868098      6.265263      0.123552      3.624643    0.07584354      20.71476   0    0.01566299      29.51377
  0.007159459   3.255401E-4       27.3028    0.04938034   0.008608476   3.815190E-4      27.10268    0.04813043   0.008428864   8.194331E-4      27.12558     0.1055782   0.007745815   6.727081E-4      27.21733    0.09431686   0.007745815   6.727081E-4      27.21733    0.09431686      26.96258     0.2043814        79       1130.66      2222.131       338.253671855521     -60.55227246321377      7.820629518265569    0.01593860178239606      6.781837826766395    0.01427841728668455     -2.573799191229774  -0.005565227877601116      3.150701     0.1439976      2.162302     0.0973741      8.929523   0      0.759601      12.90317
  0.007515233   2.354051E-4      27.25014    0.03401757   0.008814561   2.927761E-4        27.077    0.03607155   0.007797543   5.934492E-4      27.21011    0.08265243   0.008073458   3.465425E-4      27.17235    0.04661511   0.008073458   3.465425E-4      27.17235    0.04661511      27.04711     0.1935366        82       1131.77      1620.229      338.2535331602098     -60.55893616236649        5.3037896671389   0.009284919692216051       7.79900206465917    0.01361900544382944    -0.8269807566073978  -0.002065641841174331      2.836935     0.1201906      2.248242    0.09196816      8.726882   0    0.02514849      13.29183
   0.04621096   4.356815E-4      25.27814    0.01023891    0.04881199   4.750435E-4      25.21868    0.01056907    0.04937544   6.323606E-4      25.20622    0.01390861     0.0479558   5.287074E-4       25.2379    0.01197303     0.0479558   5.287074E-4       25.2379    0.01197303      25.04322     0.1755518       236      1134.875      2065.508      338.2535473677026     -60.55400607932611      14.12144929906511   0.002716676482913564      11.65505655586966   0.002223593090321533    -0.3549043378948511  -4.227201849306375E-4      3.764506    0.05440126      3.406612    0.04450587      6.371892   0     0.2915833      47.29112
   0.04553309   5.347953E-4      25.29418    0.01275529    0.05218083   6.550134E-4      25.14622     0.0136323    0.04212381   5.806309E-4      25.37868    0.01496933    0.05166381   9.437223E-4      25.15703    0.01983753    0.05166381   9.437223E-4      25.15703    0.01983753      25.21568     0.1756391       410      1136.139      1426.349      338.2533981101356     -60.56108225010195      49.58291386721588    0.01414719325697055      34.33995462445438   0.009249224440372559     -24.28239167012279  -0.006585471939999749      8.210469     0.1368368      4.063381    0.06835289      21.19989   0    0.02053339       35.8889
  0.002266695   1.503653E-4      28.55152    0.07204178   0.002961529   2.073163E-4      28.26121    0.07602338   0.002878965   6.000187E-4      28.29191     0.2263384    0.00261792   2.385109E-4      28.39511    0.09894224    0.00261792   2.385109E-4      28.39511    0.09894224      28.12891     0.2861015        28      1138.582      723.8883       338.253210287924     -60.56885914322989      3.233690350933513    0.03061429977109832      2.737113710841321    0.02719959746361141      -0.24731114678859  -0.002544928724429183      1.826429     0.1788059      1.623256     0.1607556      7.868153   0     0.6151225      6.873977
  0.007196038   2.267227E-4      27.29727    0.03421617   0.008453957   2.842082E-4      27.12235    0.03650954    0.01011707   5.813924E-4      26.92736    0.06240861   0.008754444   4.527665E-4      27.08443    0.05616627   0.008754444   4.527665E-4      27.08443    0.05616627      26.76436     0.1857951        71      1138.983      1337.532      338.2533172656564     -60.56206530093215      6.024010004549012    0.01048538702217209      6.171353790853213    0.01136417396308147      -1.68946286063829  -0.003217403077428881      2.790833     0.1190464      2.099194    0.08762141      6.435165   0     0.7318892      13.65369
  0.001550524   1.878229E-4       28.9638     0.1315527   0.002424997   2.667794E-4      28.47822     0.1194733   0.002748088   7.906745E-4      28.34242     0.3124617   0.002568857   4.782181E-4      28.41565     0.2021696   0.002568857   4.782181E-4      28.41565     0.2021696      28.17942     0.3581303        15      1145.955      418.2039      338.2529863308314     -60.57224276665438      1.838659547423054    0.05162509002963445      2.154915337313463    0.05975508422365363     0.4956959341131429    0.01432547941974696      1.586535     0.2656711      1.215105     0.2019877      5.880727   0     0.6765908       6.39824
    0.1138751   4.308243E-4      24.29893   0.004108672     0.1161916   4.535796E-4      24.27706   0.004239443     0.1154579   5.817462E-4      24.28394   0.005471919      0.112686   4.268672E-4      24.31033   0.004113889      0.112686   4.268672E-4      24.31033   0.004113889      24.12094     0.1750855       294      1146.858      1367.705      338.2531455701818     -60.56173051758639      9.296023292921631   4.984308715124342E-4      10.68462578071398   6.066038747175816E-4     -0.955458033463941  -6.073758190171392E-5      3.342365    0.02517631      2.968037    0.02170687       4.35646   0     0.9869061      101.0801
  0.001442632   1.878379E-4      29.04211     0.1414027   0.002434853   2.792307E-4      28.47382     0.1245433   0.002865597   7.589512E-4      28.29696     0.2876262   0.002601147   4.997181E-4      28.40209     0.2086364   0.002601147   4.997181E-4      28.40209     0.2086364      28.13396     0.3366806        13      1148.015      2202.408      338.2532773139037     -60.55248920103235      1.436678698560441     0.0453918398115292      2.606612960652205    0.08024606003056435    -0.5184260264655726   -0.01511358562454012        1.6743     0.2930644      1.113558     0.1993768      8.167071   0     0.4463443        6.3858
   0.01265237   3.364953E-4      26.68457    0.02888265    0.01618763   4.610374E-4      26.41704    0.03093019    0.01589145   5.878123E-4      26.43709    0.04017029    0.01637274   6.930669E-4       26.4047    0.04597095    0.01637274   6.930669E-4       26.4047    0.04597095      26.27409     0.1795512       163      1151.835      872.6249      338.2529398241681     -60.56721121121046      8.600650670337365    0.01032999026292827      37.26259910568527    0.03874650158643339     -8.720751855399498  -0.009076300079271826      6.301385     0.2034652      2.481088    0.08762659      23.72785   0   6.193664E-4      15.91241
  0.005640401   2.016384E-4      27.56173    0.03882335   0.006534954   2.465469E-4      27.40189    0.04097197   0.006071987   6.025734E-4      27.48167     0.1077727   0.006201164   2.947189E-4      27.45882    0.05161365   0.006201164   2.947189E-4      27.45882    0.05161365      27.31867     0.2055236        48        1186.2      724.5002      338.2521375248495     -60.56884793948783      3.495264406452311   0.007844765262752162      5.448123700673676    0.01297726303809514      0.105453284049112   4.085970221874803E-4      2.335338     0.1140596      1.868044    0.08838801      5.826868   0     0.9707476      12.97806
  0.005766694   2.860317E-4      27.53768    0.05386628   0.007570347   3.723564E-4      27.24221    0.05341619    0.01002213   7.183627E-4       26.9376    0.07784189   0.009989121   7.892490E-4      26.94118    0.08580579   0.009989121   7.892490E-4      26.94118    0.08580579       26.7746     0.1915316        72      1188.153      476.9579      338.2520466126484     -60.57158836049961      6.730274703524276    0.01813378873267682      7.987918660930922    0.02172576622338512     -2.292675221332651  -0.006025465276613768      3.120327     0.1619173      2.231983     0.1168004      10.45241   0     0.0973911      10.90744
  0.003587747   2.122676E-4      28.05295    0.06425273   0.005781461   3.476461E-4      27.53491    0.06530247   0.004551898   5.848975E-4      27.79452     0.1395459   0.006075116   6.726983E-4      27.48111     0.1202529   0.006075116   6.726983E-4      27.48111     0.1202529      27.63152      0.223826        59      1188.958      956.1299      338.2521192635044     -60.56628325345833      17.59466452406223     0.0989236946548298      8.374185482564406     0.0486866451010734      9.521483033126877    0.05435610671695113      4.854206     0.3656288      1.550978     0.1180081      16.45787   0   0.001711299      7.522976
  0.006836518   2.798977E-4      27.35291    0.04446253    0.01009581   4.311777E-4      26.92965     0.0463815   0.008998159   5.778848E-4      27.05462     0.0697457   0.009914228   7.244166E-4      26.94935    0.07935227   0.009914228   7.244166E-4      26.94935    0.07935227      26.89161     0.1883865        77      1225.981      1399.988      338.2513693750978     -60.56136574031782      5.571970038722312     0.0187749731220656      12.55876439987196    0.04398301958042551      2.565473086985805    0.00853639982670758      3.660545     0.2158743       2.17512     0.1271073      14.16923   2   6.808402E-4      12.48431
  0.002338042   2.121277E-4      28.51787    0.09853145   0.003609708   3.066621E-4      28.04632    0.09226094   0.001255042   7.384539E-4      29.19335     0.6389913    0.00241126   2.937514E-4      28.48439     0.1323018    0.00241126   2.937514E-4      28.48439     0.1323018      29.03035     0.6625216        23      1231.563      467.7153      338.2510667030864     -60.57168664192429      2.134435884895053    0.02361789264024832      4.169355124211359    0.04862433082543914     0.6096519146705787   0.007001187337455256      2.082792     0.2246131      1.402058     0.1476183      10.23494   0     0.7875122      7.793822
  0.002441555   1.753764E-4      28.47083    0.07800714   0.003737538   2.739421E-4      28.00854    0.07959815   0.002903219   5.926520E-4       28.2828     0.2216919   0.003390744   2.860330E-4      28.11426    0.09161172   0.003390744   2.860330E-4      28.11426    0.09161172       28.1198     0.2824399        35      1240.112      1588.042      338.2510867498691     -60.55928243340961      4.974138181692297    0.04234462016761596      3.892110259061902    0.03299272279620438      1.135090793053411   0.008661302996582273      2.385488     0.2179715      1.782048     0.1668106      8.925175   0    0.01586415      6.636119
  0.007222255   2.411329E-4      27.29332     0.0362588   0.008684198   3.076216E-4      27.09318    0.03846953   0.006913257   5.974064E-4      27.34079    0.09384627   0.007168232   3.352814E-4      27.30147    0.05079573   0.007168232   3.352814E-4      27.30147    0.05079573      27.17779     0.1985752        74      1241.465      1488.803      338.2510374364949     -60.56038100548411      5.087949346518033    0.01009670704659076      6.706795673107158    0.01448511796466474    -0.4133601582947933  -0.001414174521223824      2.608876     0.1220711      2.233497    0.09838936      7.588346   0     0.2402935      13.43191
  0.002030459   1.460224E-4      28.67101    0.07810076   0.002639077   1.980056E-4      28.38637    0.08148079   0.004050235   6.333899E-4       27.9213     0.1698325   0.002707426   2.553090E-4      28.35861     0.1024093   0.002707426   2.553090E-4      28.35861     0.1024093       27.7583     0.2438608        27      1252.491      605.2505       338.250621259757     -60.57016200169686      2.562434078246733    0.02671118142856708      2.697275938955624    0.02830729743707132    -0.3809459625338345  -0.004656905947024623      1.736871     0.1795384      1.497661     0.1509452      5.987453   0     0.6747498       6.27714
   0.00190753   1.436561E-4      28.73882    0.08178665   0.002725504   2.165050E-4      28.35138    0.08626826   0.003275008   5.777648E-4      28.15197     0.1915881   0.002669031   3.559437E-4      28.37412     0.1448297   0.002669031   3.559437E-4      28.37412     0.1448297      27.98897     0.2594822        30      1257.587      1164.369      338.2506126638726     -60.56397138428236      3.864158819727594    0.04901094118562404      3.056130757579408    0.03789671634837545     -1.259737103577766   -0.01490970425704599      2.187026     0.2436503      1.461919     0.1659583      10.71168   0   0.007158427      5.606394
    0.1043294   6.913030E-4      24.39398   0.007196005     0.1121789   7.759482E-4      24.31522   0.007511928    0.09525457   6.072508E-4      24.49278   0.006923284     0.1093058   9.601188E-4      24.34339   0.009539193     0.1093058   9.601188E-4      24.34339   0.009539193      24.31522   0.007511928       751      1262.883      1949.582      338.2506425212425     -60.55527761116447      45.86247493930455    0.00355825851962249      39.77773281646916   0.003500719017431887     -5.131145691071594  -6.996363087611206E-4      6.984654    0.06503627      6.070817     0.0531908      12.23046   0    0.02827131      60.45631
  0.006350627   2.756304E-4      27.43296    0.04713466   0.008497999   3.777662E-4      27.11671    0.04827655    0.01022604   6.412474E-4      26.91573    0.06810014   0.009944507   6.380694E-4      26.94604    0.06968102   0.009944507   6.380694E-4      26.94604    0.06968102      26.75273     0.1877835        84      1272.638      590.3836       338.250164472304     -60.57032471549957      8.649915018199251    0.02298903629322244        7.7642915363149    0.02083926422825759    -0.4954417887504903  -0.001928303059821643      2.978522      0.155312      2.746382     0.1403798      11.63399   0   0.005173875      11.12999
  0.005752036   2.954397E-4      27.54045    0.05577982   0.007022205   3.512219E-4      27.32382    0.05431727   0.005386494   7.908313E-4      27.61173     0.1594437   0.005980629   4.524261E-4      27.49813    0.08215436   0.005980629   4.524261E-4      27.49813    0.08215436      27.44873     0.2367431        63      1274.237      450.0156      338.2501017561627     -60.57187861542503       6.70160110254141    0.01845948394672536      5.111732510414011    0.01270090343801222      1.012205777282833   0.002586435882405917      2.682109     0.1394654      2.149331     0.1082118      11.04071   0     0.4097821      11.60721
  0.002677009   1.794859E-4      28.37088    0.07281324   0.003723299   2.566989E-4      28.01268    0.07487313   0.002916159   6.206834E-4      28.27797     0.2311473   0.003337543   3.662127E-4      28.13143     0.1191616   0.003337543   3.662127E-4      28.13143     0.1191616      28.11497     0.2899208        42      1277.361      752.9205      338.2500889770994     -60.56852478936567      3.389006688799748    0.02430221804789218      5.848239298938867    0.04272250510465908      1.977068445420215    0.01365465877906538      2.635692     0.2235684      1.513397     0.1305446      9.566218   0    0.01184009      6.649449
  0.003401092   1.807655E-4      28.11095    0.05772008   0.004409826   2.486120E-4      27.82895    0.06122524   0.004699493   5.904188E-4      27.75987     0.1364392   0.003934871   3.299073E-4      27.95267    0.09105236   0.003934871   3.299073E-4      27.95267    0.09105236      27.59687     0.2219023        43      1279.671      1043.839        338.25009223635     -60.56530374382602      3.288318454159594    0.01640240573925822      5.455882679576166    0.02614663746792349    0.04004821475832543  -1.168563754537131E-4      2.335941     0.1617036      1.813168     0.1280664      9.253398   0    0.03345771      8.325787
  0.001716704   1.507607E-4      28.85326    0.09537234   0.002867916   2.513852E-4      28.29608    0.09519257   0.004558409   5.888708E-4      27.79297     0.1402932     0.0045192   5.255701E-4      27.80235     0.1262987     0.0045192   5.255701E-4      27.80235     0.1262987      27.62997     0.2242926        27      1287.227      1572.364      338.2500225366775     -60.55945160885588      2.958824309599219     0.0372391393372079      3.795237331831091    0.04858995839932297     0.2843974883394384   0.003220109942643851      1.970476     0.2223507      1.694487     0.1907597      9.561682   0    0.01541373      5.318468
  0.001655819   1.409717E-4      28.89247    0.09245895     0.0024455   2.149409E-4      28.46908    0.09545117   0.001877157   6.100805E-4      28.75625     0.3529525    0.00224044   2.311704E-4      28.56417     0.1120544    0.00224044   2.311704E-4      28.56417     0.1120544      28.59325     0.3939549        21      1301.717      1839.683      338.2497470052036      -60.5564906996535      2.621340792050308    0.03712938074145961      3.052263788709716    0.04280130739794524     0.7766507089854748    0.01146756267003009      1.908608     0.2275486      1.425068     0.1677865      7.921834   0     0.7683272      5.800477
   0.03293062   5.014930E-4        25.646    0.01653845    0.03578633   5.486892E-4      25.55571    0.01665095     0.0325217   7.384404E-4      25.65957     0.0246588    0.03395669   8.379783E-4      25.61269    0.02680015    0.03395669   8.379783E-4      25.61269    0.02680015      25.55571     0.1767288       194       1302.25      2225.593      338.2498084004515     -60.55221814184261      8.125193365805991   0.002162891864665611      36.34667840357838    0.01250647597806057      5.643952321039193   0.001933476387952715      6.118296     0.1133846      2.652985    0.04258277      17.51595   0     0.7401705      37.34034
   0.05177373   6.338856E-4      25.15473    0.01329631    0.06128344   7.936736E-4      24.97164    0.01406464    0.04286787   6.036625E-4      25.35967    0.01529298    0.06005687   0.001043386      24.99359    0.01886741    0.06005687   0.001043386      24.99359    0.01886741      24.97164     0.1756669       542      1308.888      782.5873      338.2493842995635     -60.56819339288702      89.77227100494076    0.02158333061092986      55.76979250040238    0.01422094475003287     -53.88625842177459   -0.01328055620345758      11.36994     0.1779984      4.033165    0.06419372      40.64887   0    0.01887259      35.59212
  0.005384357   2.230547E-4      27.61217     0.0449891   0.006655158   2.894441E-4       27.3821    0.04723198   0.005592746   6.139989E-4      27.57094     0.1192264   0.006036452   3.495060E-4      27.48804    0.06287857   0.006036452   3.495060E-4      27.48804    0.06287857      27.40794     0.2117544        62      1314.528      2068.123      338.2495019339315     -60.55396038967295      7.685955006408512    0.02078180994020584      4.480275715998215    0.01291442466569059    -0.2698256045914285  -6.133644935510361E-4       2.77642     0.1443237      2.111332     0.1134323      11.97058   0    0.09516246      10.96141
   0.03442397   4.691614E-4      25.59785      0.014801    0.03877329   5.553023E-4      25.46867    0.01555344    0.03771026   6.102786E-4      25.49885    0.01757512    0.03845928   6.840813E-4       25.4775    0.01931686    0.03845928   6.840813E-4       25.4775    0.01931686      25.46867     0.1758803       301      1323.082      660.1809      338.2490411582825      -60.5695472546129       14.7272206011891    0.00474746539433991      35.74970469102249    0.01046482613737792      1.070383967046993   6.832793388690156E-4       5.98365     0.1026906      3.830517    0.06831501      14.44919   0    0.02648072      31.64781
  0.002884804   1.917718E-4      28.28971    0.07219353   0.004537995   3.063527E-4      27.79784    0.07331409   0.005417642   5.887036E-4      27.60547     0.1180093   0.005351511   5.953123E-4      27.61881     0.1208087   0.005351511   5.953123E-4      27.61881     0.1208087      27.44247     0.2110715        41      1327.117      1229.097       338.249058656921     -60.56324826657027      9.139739900781627     0.0679910749291319      4.132472228459186    0.03122047705409438     -2.939279196127302   -0.02173995862365033      3.239928     0.2794237      1.665856     0.1453752      13.92964   0   0.001343274      7.243662
   0.01064105   2.785018E-4      26.87254    0.02842323    0.01226468   3.370001E-4      26.71836    0.02984033    0.01021919   6.096669E-4      26.91646     0.0647897    0.01166672   4.124996E-4      26.77263    0.03839766    0.01166672   4.124996E-4      26.77263    0.03839766      26.75346     0.1866084       104      1327.399       733.131      338.2489578123606     -60.56873920278745      4.849719790312488   0.005425587960505419      14.35222222863247     0.0192718449466639     0.6128595708225574   6.826904015078384E-4      3.793624      0.138944      2.193253     0.0734303      12.29452   0     0.7816606      16.67929
  0.004848737   2.241154E-4      27.72593    0.05019644   0.006620842   3.237965E-4      27.38772    0.05311152   0.007882832   5.720260E-4      27.19829    0.07880674   0.006631834   5.302405E-4      27.38592    0.08682985   0.006631834   5.302405E-4      27.38592    0.08682985      27.03529     0.1919258        53      1343.592      1577.222      338.2487538700118     -60.55939254635211      8.555525578248719    0.03744287554645586      3.974083263268298    0.01517110752139153     -1.865940923314486  -0.007339126574443324      3.036333     0.1991075      1.819421     0.1138867      10.96321   0     0.1582362      10.66726
  0.001606453   1.478653E-4      28.92533     0.0999604   0.002754007   2.500627E-4      28.34009    0.09860836   0.005930386   5.745457E-4      27.50729     0.1052135   0.006552462   6.332691E-4      27.39899     0.1049575   0.002754007   2.500627E-4      28.34009    0.09860836      27.34429     0.2041932        24      1351.762      1586.748      338.2485716552155     -60.55928632154653      7.516753966475405     0.1295229874525012       4.09259696554553    0.07107037341470887      -3.29188313823404   -0.05845300431609182      3.084666         0.407      1.447131      0.186934      12.66469   1    0.00259416      5.275558
  0.001480467   1.235256E-4        29.014    0.09061251   0.001978417   1.740549E-4      28.69921    0.09554288   0.001008224   6.223999E-4      29.43111     0.6704131   0.002069332   2.072457E-4      28.65042      0.108764   0.002069332   2.072457E-4      28.65042      0.108764      29.26811     0.6928772        22       1358.81      603.5291      338.2482253476264     -60.57017111380501      2.064988088828557    0.03143420934352736      2.138737709151231    0.03059668478765469     0.2186265296681098   0.004164672850078908      1.524328     0.1876196      1.371185      0.163798      5.927108   0     0.7265774      5.077674
   0.02778991   4.540262E-4      25.83028    0.01774286    0.03204889   5.485486E-4      25.67547    0.01858797    0.03041039   6.072673E-4      25.73244    0.02168641    0.03120323   6.564470E-4       25.7045    0.02284704    0.03204889   5.485486E-4      25.67547    0.01858797      25.67547    0.01858797       262      1361.654      1779.693      338.2483856479523     -60.55714925262259       25.3815907956643    0.01107823202170708      19.32206387168617   0.008082904922815272      2.602569358264589   7.980355853881460E-4      5.132828      0.106196      4.284592    0.08878938      15.00399   3    0.01535439      27.42535
  0.007398974   3.869327E-4      27.26707    0.05679286    0.01027813   5.053091E-4      26.91021    0.05339157   0.007510735   7.979985E-4      27.25079      0.115385   0.007343399   5.817102E-4      27.27526    0.08602791   0.007343399   5.817102E-4      27.27526    0.08602791      27.08779     0.2096156        83      1366.972      461.7806      338.2480143834717     -60.57173968000226      9.246717934640919    0.02674908162533658      14.48071228590912    0.03872767115828612      -6.37092089581867     -0.016984313188194      4.330265     0.2252727      2.230749      0.121363      18.64587   0   7.030045E-4      13.01305
  0.001898747   1.512162E-4      28.74383    0.08648902   0.002983987   2.445817E-4      28.25301    0.08901371   0.002199397   5.935599E-4      28.58424     0.2930832   0.002725959   3.492750E-4       28.3512     0.1391483   0.002725959   3.492750E-4       28.3512     0.1391483      28.42124     0.3413543        27       1371.93      875.4305      338.2479816397235     -60.56715959733265      3.204743035639487    0.03953319455072556      3.865205243329594    0.04940300160946378    -0.1410685952125128  -0.002214986451550298      1.973341     0.2233323      1.782098     0.1976332      11.23625   0     0.2421239      5.875189
  0.003813379   3.193422E-4      27.98672    0.09094442   0.005591556   4.206431E-4      27.57117     0.0816979   0.005325113   8.479544E-4      27.62418     0.1729313    0.00696994   9.107547E-4      27.33193     0.1419065    0.00696994   9.107547E-4      27.33193     0.1419065      27.46118     0.2460289        20      1373.308      425.0459      338.2478646064837     -60.57214578435063      3.887845281250982    0.06369335688417071      9.251886788112514     0.1532098214221688     -3.767904431957707   -0.06351043819969643      3.345868     0.4314498      1.394596     0.1753689      12.94925   2     0.7366548      13.41765
   0.01828424   2.675752E-4      26.28481    0.01589274    0.01938328   2.952813E-4      26.22143    0.01654392     0.0199185   6.049601E-4      26.19186    0.03298374    0.01888311   3.515831E-4      26.24981    0.02022014    0.01888311   3.515831E-4      26.24981    0.02022014      26.02886     0.1780812       103      1376.958      759.9346      338.2478463129233     -60.56843780821624      5.759475197921673   0.002515296015259164      6.612021886677752   0.002899553560505656    -0.1272965320873567  -1.444761776391357E-4         2.575    0.05429377      2.396012    0.04966927      4.494305   0     0.9767861      28.41468
   0.00144429   1.324706E-4      29.04086    0.09960812   0.002038884   1.921739E-4      28.66652     0.1023604   0.002406206   6.098217E-4      28.48667     0.2752326   0.001956408   2.118194E-4      28.71135     0.1175807   0.001956408   2.118194E-4      28.71135     0.1175807      28.32367     0.3261564        19      1385.571       1490.13      338.2477916764848     -60.56035283251732      2.158253218309142    0.03395973383442793      2.312353642167784    0.03815609447475856     0.1147933505645646   0.002507967927344183      1.540635     0.1983124      1.448119     0.1810746       7.46729   0     0.7206644      5.321851
   0.04492855   5.670103E-4      25.30869    0.01370561     0.0525957   7.063348E-4      25.13762    0.01458445    0.04380943   5.948762E-4      25.33608     0.0147465    0.05152438   0.001010782      25.15997    0.02130465    0.05152438   0.001010782      25.15997    0.02130465      25.17308     0.1756202       467      1386.622      1016.021      338.2476774789551     -60.56560170356805        27.532184933797   0.006491745487952284      54.49709730137248    0.01406721834171847      11.61143780549656     0.0020559140803852      7.668635     0.1207858      4.818851     0.0772642      27.91402   2   8.973071E-4      33.27012
  0.003457287   1.886144E-4      28.09316    0.05924739    0.00454732   2.606534E-4      27.79561    0.06224976   0.004589361   5.964137E-4      27.78562     0.1411319    0.00408676   3.783797E-4      27.91155     0.1005492    0.00408676   3.783797E-4      27.91155     0.1005492      27.62262     0.2248182        46      1386.747       1535.07      338.2477737794497     -60.55985517934733      6.786122879596501    0.03562390366285584      3.012138813790774    0.01523412847903157     0.4139479065579259   0.001501247342886888      2.613617      0.189034      1.722576     0.1229804      12.71899   0    0.01431499      8.188598
    0.0546339   4.273503E-4      25.09634   0.008494769    0.05743967   4.685045E-4      25.04197   0.008857918    0.05603142   5.907431E-4      25.06892    0.01144977    0.05541676   5.387636E-4       25.0809    0.01055813    0.05541676   5.387636E-4       25.0809    0.01055813      24.90592     0.1753742       292      1388.446      1698.182      338.2477666349112     -60.55804916807028      10.59474099047335   0.001819784495741249      22.48511017418212   0.002954447427436824    -0.6751695674357733  -1.381743458998429E-4      4.745874    0.05450717      3.249081    0.04246411      8.950213   0    0.02596035      50.34121
   0.02539718   3.464992E-4      25.92804    0.01481653    0.02738846   3.901411E-4      25.84608    0.01546977    0.02736282   5.821126E-4       25.8471     0.0231034    0.02647283   4.470714E-4        25.883     0.0183403    0.02738846   3.901411E-4      25.84608    0.01546977      25.84608    0.01546977       167       1389.89      1043.415      338.2476090963537      -60.5652981194475       10.5851304041812   0.004306855694839588      9.594445886094234   0.003366327383215017     0.8973848157142043   4.588593382156108E-4      3.333888    0.06703455      3.010776    0.05638752      5.760283   3     0.2295151      31.13614
   0.01662858   3.448977E-4      26.38786    0.02252501    0.01926679   4.222340E-4      26.22798    0.02379982    0.01860913   6.075201E-4      26.26569    0.03545394    0.01959741   7.279723E-4       26.2095    0.04034094    0.01926679   4.222340E-4      26.22798    0.02379982      26.22798     0.1785553       140      1390.309      1376.309      338.2476632196853     -60.56161252660931      10.92045629547695   0.008527751058215489      22.39460992343152    0.01852083982088419     -8.705548461069426  -0.006829990403439344       5.20418     0.1482795      2.496312    0.07114616      16.91248   1     0.7466238      22.39818
  0.001917973   1.575718E-4      28.73289    0.08922076   0.002928652   2.440566E-4      28.27333    0.09050082   0.003426988   5.468029E-4      28.10272     0.1732799   0.002593042   2.565630E-4      28.40548      0.107452   0.002928652   2.440566E-4      28.27333    0.09050082      28.27333     0.2462741        31      1392.525      1799.657      338.2476941533263     -60.55692533374736      3.873609449568244    0.04585866641740707      2.913254381797957    0.03450032867508584    0.07786305547441685   0.002006318042961926      1.969741      0.214948      1.704988     0.1848144      10.11341   1   0.009900616      5.547163
    0.2456701   0.001153516      23.46412    0.00509919     0.2705393   0.001335701      23.35942   0.005361775    0.09823655   5.972191E-4      24.45932   0.006602227     0.2608528   0.001780956      23.39901   0.007414598     0.2608528   0.001780956      23.39901   0.007414598      23.35942   0.005361775      2197      1395.227      1424.759      338.2475616893605     -60.56107565780871      161.2015075360298   0.005321448908106209      186.2283876486227   0.005058716830621225     -67.51599712309632   -0.00169222455136562      15.56858    0.08299036      10.24935    0.05909964      75.83431   0   4.740216E-4      83.63775
  0.006388231   2.219022E-4      27.42655    0.03772339   0.007637187   2.826233E-4      27.23267    0.04018873   0.007545918   6.037992E-4      27.24572    0.08689811   0.007328828   3.302187E-4      27.27741    0.04893245   0.007328828   3.302187E-4      27.27741    0.04893245      27.08272     0.1953875        69      1398.539      1294.053      338.2474621253801     -60.56252243175059      4.200122348443046   0.008468129203283528      7.491187198595518      0.017086383559503    -0.2382840032911773  -3.531368444723054E-4      2.740137     0.1307701      2.045228    0.09194391      7.111956   0     0.7668325      12.31492
   0.02650695   3.886244E-4       25.8816    0.01592209    0.02933503   4.516214E-4      25.77153    0.01671929    0.02955585   6.057437E-4      25.76339    0.02225744     0.0303183   6.534429E-4      25.73574    0.02340629     0.0303183   6.534429E-4      25.73574    0.02340629      25.60039     0.1764097       226       1402.02      1216.382       338.247368858673     -60.56338201918819      10.32072272456352   0.003817269974465879      22.21458801938811   0.008064790583380071       1.93933734635705   6.466908072854153E-4      4.745821    0.09033863      3.164253    0.06099994      13.14203   0    0.01476426      28.10887
  0.002263041   1.645223E-4      28.55327    0.07895182   0.003279021   2.461638E-4      28.15064    0.08152856   0.002634829   6.162854E-4      28.38812     0.2540149   0.003382647   2.670665E-4      28.11686    0.08574179   0.003382647   2.670665E-4      28.11686    0.08574179      28.22512     0.3084617        28      1404.051      752.0872      338.2472343756539     -60.56852214539066      2.578417000967518    0.02491568186884476      4.880768320644499    0.04687011719766365     0.3144939984553723   0.003196742450891251      2.218773     0.2175457      1.592555     0.1563959      7.703406   0     0.7012066      6.863059
  0.007121584   2.679407E-4      27.30856    0.04085939   0.008952459   3.504767E-4      27.06014    0.04251544   0.008214551   6.234379E-4      27.15354    0.08242124   0.008799435   4.258074E-4      27.07886    0.05255188   0.008799435   4.258074E-4      27.07886    0.05255188      26.99054      0.193438        81       1405.06      687.1152      338.2471992224679     -60.56924137163536      6.018653329902377    0.01230297595098841      10.29253272220067    0.02070846972877347     -1.746573818494724  -0.003907333926192307       3.30386      0.149145      2.322864     0.1037652      9.622486   0    0.03321916       12.6817
  0.004693405   3.480008E-4      27.76128    0.08052337   0.007057943   4.701006E-4       27.3183      0.072334   0.003966708   8.554612E-4      27.94392      0.234207   0.004851349   7.875473E-4      27.72534     0.1762966   0.004851349   7.875473E-4      27.72534     0.1762966      27.78092     0.2923661        50      1407.042      2265.869       338.247456237164     -60.55176242442607      8.854897466377231    0.05654390361890117      9.361358637597646    0.05890276199246706      -6.41718606646366   -0.04062784267675517      3.940851     0.3136372      1.638886     0.1306843      15.24104   0    0.01809568      10.62619
    0.0456496   4.451415E-4      25.29141    0.01058988    0.04929088   5.071503E-4      25.20808    0.01117378    0.04498234   5.026734E-4      25.30739    0.01213595    0.04796688   6.580958E-4      25.23765     0.0148997    0.04929088   5.071503E-4      25.20808    0.01117378      25.20808    0.01117378       364      1410.889      1409.091      338.2472058997562     -60.56124765895308      17.50717603085044   0.003035167786703371      40.40947937324904   0.006056574506571376      8.922464206087312   0.001706373952464455      6.593572     0.0826129      3.800193    0.04761145      17.13896   3    0.02181148       38.0882
   0.00292985   1.785301E-4      28.27289    0.06617531   0.004096817   2.623581E-4      27.90888    0.06954689   0.006690661   5.927389E-4      27.37633    0.09621087   0.004966892   5.005554E-4      27.69979     0.1094453   0.004966892   5.005554E-4      27.69979     0.1094453      27.21333     0.1997036        39      1428.451      1002.401        338.24673252087     -60.56574857386153      10.09649321157702    0.07629858121075328      2.271209675273179    0.01508557321773497     0.3115021440003289   0.002592023707808971      3.179446     0.2764202       1.50294     0.1223765      13.10472   0    0.02235761      7.536484
  0.003347933   1.772002E-4      28.12806    0.05748008   0.004374598   2.474061E-4      27.83765    0.06141892   0.006609179   5.714588E-4      27.38963    0.09390035   0.006502798   5.538586E-4      27.40725    0.09249718   0.006502798   5.538586E-4      27.40725    0.09249718      27.22663     0.1986008        40      1432.248      980.5173      338.2466427956167     -60.56599049145416      4.512861260663324    0.01993142382155311      3.520962257978299    0.01553684064680244    -0.2975328397915611  -0.001776862919914024      2.143657     0.1433875      1.854335     0.1220995      5.458952   0     0.8804047      8.490311
  0.001744154   1.484249E-4      28.83604    0.09241699   0.002862714   2.466227E-4      28.29806    0.09355885   0.001921917   5.733739E-4      28.73066     0.3239912   0.002574689   4.578721E-4      28.41319     0.1931298   0.002574689   4.578721E-4      28.41319     0.1931298      28.56766     0.3682326        28      1436.215      967.2481      338.2465508781542     -60.56613702432478      2.584456693109933     0.0340718706827638      4.873319085448523    0.06479486873961969     0.4508938183278098   0.005913528178635135      2.226868     0.2566979      1.580771     0.1815846      11.24183   0    0.01400734      5.307396
  0.002369179   2.176141E-4      28.50351    0.09975141   0.003856144   3.260884E-4      27.97462    0.09183579   0.005083755   7.302383E-4      27.67454     0.1559947   0.003993992   5.558206E-4      27.93648     0.1511323   0.003993992   5.558206E-4      27.93648     0.1511323      27.51154     0.2344341        37      1437.725      2224.033      338.2467572721352     -60.55222271837971      7.801131073957186     0.0841109010671248      10.19105953212462      0.110899222152383      5.677600790552649    0.06130943408291653      3.846828     0.4003255      1.787206     0.1864124      15.72578   0   0.007420111      6.269516
  0.005806536   2.713696E-4      27.53021    0.05075443   0.008795916   4.190444E-4       27.0793     0.0517379   0.005788874   5.917885E-4      27.53351     0.1110203   0.008820178   7.286532E-4      27.07631    0.08971671   0.008795916   4.190444E-4       27.0793     0.0517379       27.0793     0.0517379        81      1441.631      783.5809      338.2463937076529     -60.56816993889205      21.03129784270791    0.05685450219641017      5.037739931457593    0.01446094058079601     -2.031151099697226  -0.004476404713311882      4.613591     0.2394202      2.187194     0.1182938      19.05797   3   1.115439E-4      10.37058
   0.00181439   1.589913E-4      28.79317    0.09516394   0.003214418   2.741540E-4      28.17225    0.09262369   0.002058957   5.980014E-4      28.65588     0.3154167   0.002363825   3.083438E-4      28.50596     0.1416608   0.002363825   3.083438E-4      28.50596     0.1416608      28.49288     0.3607114        15      1442.803      1052.423      338.2464187603297     -60.56519341362193      2.771008646015315    0.07710411419163529      2.605737787368959     0.0705779771519031     -1.623927803322203   -0.04456309880623464      2.077114     0.3442723      1.030701      0.170759      8.755867   2     0.5442559      7.463393
   0.01252026   3.812386E-4      26.69597    0.03306842    0.01752852   5.533006E-4      26.33064    0.03428039     0.0135298   6.120258E-4      26.61177    0.04912562    0.01557866   6.464988E-4      26.45868    0.04506792    0.01557866   6.464988E-4      26.45868    0.04506792      26.33064     0.1817645       172      1450.078      783.4284       338.246203349453     -60.56817083200117      74.26839848822838    0.07858261825834906      5.643336175091508   0.007277549944875049     -1.875707157433979  -0.002572509804369651      8.620883     0.2804912      2.364763    0.08476356       27.0978   0   1.435993E-4      15.34227
   0.04108596   4.422281E-4      25.40577    0.01168914    0.04359866   4.813858E-4      25.34132    0.01199085    0.04331907   6.572090E-4       25.3483    0.01647609     0.0428005   5.727404E-4      25.36138    0.01453245     0.0428005   5.727404E-4      25.36138    0.01453245       25.1853     0.1757739       247      1452.886      549.9518      338.2460953678529     -60.57075544345311      13.40068753168268   0.002618270693386123      14.97406175541187   0.003031554051088759     -2.770446105332411  -4.983466235362802E-4      4.131265    0.05800347      3.362648    0.04780608      8.069786   0     0.0254137      41.31287
  0.001979196   1.718342E-4      28.69878    0.09428672   0.002398641   2.030071E-4      28.49009    0.09191275   0.001171816   7.405111E-4      29.26785     0.6862811   0.001883769   2.701992E-4      28.75243     0.1557709   0.001883769   2.701992E-4      28.75243     0.1557709      29.10485     0.7082421        26      1454.362       498.193      338.2460522093786     -60.57132833906957      1.984028590370435    0.02144365501101715       2.51347249934078    0.02779840384513045     0.6050519568289631   0.006765322741181309      1.705631     0.1791517      1.260287     0.1309455      8.573272   0     0.6069067      6.234172
   0.02246447   3.077619E-4      26.06126    0.01487814    0.02397435   3.425343E-4      25.99063    0.01551626    0.02368588   5.954409E-4      26.00378    0.02730102    0.02300479   3.996512E-4      26.03545    0.01886656    0.02300479   3.996512E-4      26.03545    0.01886656      25.84078     0.1771168       126      1456.801      1076.244      338.2461079656464     -60.56492836760423      6.298682004217738   0.002373631719214826      10.59823971884132   0.003973081141278829    -0.7457190201830385  -2.262454277706001E-4      3.274737    0.06328087      2.484556    0.04839674      6.910707   0    0.09628171      31.55994
   0.01382102   3.275804E-4      26.58865    0.02573995    0.01642494   4.127543E-4      26.40124    0.02729089    0.01507403   5.992332E-4      26.49443    0.04317141    0.01593503   4.824973E-4      26.43412    0.03288303    0.01593503   4.824973E-4      26.43412    0.03288303      26.33143     0.1802464       149      1458.173      1376.302      338.2461345235883     -60.56160622577849      19.81538615948514    0.01849881888040245      7.490164713602716   0.006670306398881975      2.815276384784163   0.002323393983925838      4.519733     0.1376184       2.62251    0.07893229      13.78286   0   0.006125077      18.13046
  0.003058982   2.049040E-4      28.22606    0.07274504   0.004848012   3.240567E-4      27.72609    0.07259174   0.006391556   6.250715E-4      27.42598     0.1062069   0.007122593   7.311007E-4       27.3084     0.1114728   0.007122593   7.311007E-4       27.3084     0.1114728      27.26298     0.2047069        46      1458.717      719.6584      338.2459964916523     -60.56887603213388      5.203452776754218    0.03392694849052007       7.29482764493364    0.04796573852628085     -2.399623515408582    -0.0155232002572198      2.977702     0.2407962      1.905669     0.1546281      14.28384   0   0.001832601      7.256693
  0.008994854   2.768922E-4      27.05502    0.03343077    0.01086532   3.523016E-4      26.84989    0.03521292   0.009930997   6.129209E-4      26.94752    0.06702571   0.009840958   4.172701E-4      26.95741    0.04604789   0.009840958   4.172701E-4      26.95741    0.04604789      26.78452     0.1873965       106      1460.006      761.5007      338.2459754651658     -60.56841266450462      8.696911341154951    0.01321076691748662      8.228008643858814    0.01233319968706553    -0.1494381797043758  -5.248497322125523E-6      2.956432     0.1149382      2.860845     0.1110548      9.971176   0   0.001605367      14.00962
  0.002653306   2.019890E-4      28.38053    0.08267424   0.004913934   3.512054E-4      27.71143    0.07761785   0.003505938   5.965083E-4      28.07799     0.1847745   0.004461157   3.412653E-4      27.81638    0.08307579   0.004461157   3.412653E-4      27.81638    0.08307579      27.91499     0.2544929        34      1462.834      960.1721      338.2459498168071      -60.5662128592802      6.795463659006951    0.05199305917393786      5.196017059861596    0.04029458117272118      1.047068534728552   0.007551782109971828      2.704308     0.2359999      2.162915     0.1912896      14.50255   0   0.005002454      7.305883
  0.003561436   1.889275E-4      28.06094    0.05761025    0.00478988   2.698845E-4      27.73919    0.06119037   0.004984216   5.893305E-4      27.69601     0.1284079   0.005459977   4.758198E-4      27.59702    0.09464147   0.005459977   4.758198E-4      27.59702    0.09464147      27.53301     0.2170567        43      1465.097      1786.476      338.2460571073908     -60.55706444188699      6.883648604933064    0.03752414557650001      3.496347845428785    0.01647078408149261     0.2296827520072391   0.001982591890972572      2.626624     0.1941886      1.865702     0.1276155      9.745625   0     0.2923053      8.712382
   0.00162961   1.795538E-4      28.90979     0.1196578   0.002340484   2.425814E-4      28.51674     0.1125594   0.001046689   8.071109E-4      29.39046     0.8374242   0.001292817   2.822596E-4      29.16116     0.2371054   0.001292817   2.822596E-4      29.16116     0.2371054      29.22746      0.855514        17       1467.67      471.5994      338.2457472409696     -60.57162150993993        1.0572239147518    0.02551533729710236      2.361018881944071    0.05863604959970735   -0.01105835897044471   7.430919689961736E-5      1.536591     0.2421492      1.028168     0.1597347      5.504887   0     0.7124864      6.325236
   0.01676602   2.884522E-4      26.37893    0.01868416    0.01826438   3.300496E-4      26.28599    0.01962475     0.0181284   5.967920E-4       26.2941    0.03575142     0.0176933   3.870478E-4      26.32048    0.02375667     0.0176933   3.870478E-4      26.32048    0.02375667       26.1311     0.1786146       116      1468.993      1836.712       338.245978979772     -60.55650789799916      6.705143039385134   0.003822073330375508      8.864791779858563   0.005114593531256943    -0.3264825003148744  -1.632761258504108E-4      2.985476    0.07165822      2.580091    0.06165847      5.753908   0     0.2046141      24.69569
  0.009408188   3.058369E-4      27.00624    0.03530318    0.01201388   4.095216E-4      26.74079    0.03701888    0.01135597   6.184472E-4      26.80194    0.05914364    0.01157237   6.273669E-4      26.78144    0.05887477    0.01157237   6.273669E-4      26.78144    0.05887477      26.63894      0.184724       108       1470.59      683.6221      338.2457220800012     -60.56927388038911      11.00086001429804    0.01647063326949801      14.46919041684419    0.02302122525531725     -5.004540138757121  -0.007764517899092714      4.246353     0.1678481      2.727369     0.1063902      15.44038   0    0.05102318      14.51113
   0.00239598   1.714981E-4      28.49129    0.07773312    0.00356736   2.622943E-4      28.05913     0.0798494   0.003548041   6.021821E-4      28.06503     0.1843185   0.003088657   2.954881E-4      28.21558     0.1038963   0.003088657   2.954881E-4      28.21558     0.1038963      27.90203      0.254162        35       1470.97      1868.553      338.2459405456629     -60.55615519568137      3.192188745921655    0.02962810953922549      9.465250429339143     0.0933750686004874     -3.301345606810052    -0.0326412922510071       3.29886     0.3272975      1.332277      0.126014      12.56624   0    0.01627989      6.513797
  0.001528815   1.317280E-4      28.97911    0.09357355   0.002163768   1.944101E-4      28.60197    0.09757487   0.003330489   6.022980E-4      28.13373     0.1963963    0.00218367   3.644777E-4      28.59203     0.1812649    0.00218367   3.644777E-4      28.59203     0.1812649      27.97073     0.2630523        17       1478.96      917.4278      338.2455783106241     -60.56668457349571      2.586977806731234    0.03562635122480972      2.016998609510933    0.02710179125238139    -0.4297881045190231  -0.006349978657317024      1.678594     0.1975143      1.336524     0.1540008      4.284971   0     0.7343931      5.940394
  0.001794079   1.532368E-4       28.8054    0.09275803   0.002636957   2.282018E-4      28.38724    0.09398226   0.002780827   6.284752E-4      28.32957     0.2454392   0.002889934   4.146643E-4      28.28778     0.1558255   0.002889934   4.146643E-4      28.28778     0.1558255      28.16656     0.3014389        23      1479.535      2115.513      338.2457949552287     -60.55342022908254      2.079780924116918    0.02410843935518936      4.436724046743425    0.05293806005809074    -0.7499182834155355  -0.008713715547374242      2.157567     0.2353022      1.364334     0.1472392      10.27614   0     0.4974634      6.006273
  0.003143102   2.793149E-4       28.1966    0.09650847   0.005165922   4.063463E-4      27.65713    0.08542366   0.005027906   8.227084E-4      27.68653     0.1777005   0.004268092   6.100775E-4      27.86442     0.1552319   0.004268092   6.100775E-4      27.86442     0.1552319      27.52353     0.2494042        40      1488.008      468.8703      338.2452884474706     -60.57164980781824      6.162633942744729    0.05275710883112987      7.214995398326863    0.05887984524317406      3.163297502035661    0.02670282510471402      3.145723     0.2875695      1.866026     0.1701198       14.5284   0   0.002546708      7.978304
   0.00936446   2.753674E-4      27.01129    0.03193446     0.0110764   3.420567E-4        26.829    0.03353741   0.009533792   6.212327E-4      26.99184    0.07076499   0.009211037   3.953138E-4      27.02923     0.0466083   0.009211037   3.953138E-4      27.02923     0.0466083      26.82884     0.1887662        89      1496.686      624.9634      338.2451228407156     -60.56992084537339      7.638875381390171    0.01149181650799222      7.144035331084438    0.01285003925869125    0.01024661378855995  -1.974711361166538E-4       2.76389      0.113482      2.672793     0.1070686      9.254697   0     0.1376623      15.85879
   0.01406215   4.476645E-4      26.56987     0.0345725    0.01716091   5.359713E-4      26.35365    0.03391807    0.01469552   7.832810E-4      26.52204    0.05788453    0.01584532   8.614550E-4      26.44025    0.05904206    0.01584532   8.614550E-4      26.44025    0.05904206      26.35904     0.1843248       153      1501.936      2252.319      338.2453167093486     -60.55190350667446      16.04984168945182    0.01562721281126641      12.13710028181858    0.01210654269129223     -3.828345437783071  -0.003504526026048228      4.288674     0.1333742      3.129571    0.09972503      15.45318   0   2.863006E-4      18.20685
  0.004143494   2.089584E-4      27.89658     0.0547675   0.005271656   2.755138E-4      27.63513    0.05675789   0.005930635   6.394997E-4      27.50725     0.1171033   0.005569904   3.813436E-4      27.57538    0.07435302   0.005569904   3.813436E-4      27.57538    0.07435302      27.34425     0.2105663        49      1504.032      598.4082      338.2449522314152     -60.57021415223013      4.985236277742583    0.02032298787875788      4.290007510611634    0.01673464187923305     0.4809543057569457   0.001899156613672979      2.287148      0.145401      2.011019     0.1261594      6.538928   0     0.8540983       9.49243
   0.03641735   4.576690E-4      25.53673    0.01364812    0.04075342   5.427973E-4      25.41459     0.0144645    0.03685575   5.880099E-4      25.52374    0.01732644    0.03891947   7.066024E-4      25.46458    0.01971687    0.03891947   7.066024E-4      25.46458    0.01971687      25.36074     0.1758556       324         1512.      1594.287      338.2449638541135     -60.55918778407496      41.11284931797262    0.01140506765121287      16.09809564245352   0.005489170054438295     -7.294609674379671  -0.003118043811989806      6.563888     0.1128937        3.7585    0.06441469       21.5104   0     0.0145537      32.28165
    0.5067684   6.537992E-4      22.67798   0.001401086     0.5111782   6.753334E-4      22.66857   0.001434748     0.5012255   5.944339E-4      22.68992   0.001287954     0.4897735   4.551582E-4      22.71501   0.001009246     0.4897735   4.551582E-4      22.71501   0.001009246      22.52692     0.1750047       627      1516.776      1833.228      338.2449021200779     -60.55654196906536      10.38851056581598   1.096402490782145E-4      11.13323541667359   1.333604296806550E-4     0.4810798530630791   1.771596147866619E-5      3.371828    0.01195072      3.186302    0.01000904      3.676499   0     0.9779566      288.7485
  0.001342516   1.640600E-4       29.1202     0.1327129   0.002176371   2.449377E-4      28.59567     0.1222228   0.005713041   7.357004E-4      27.54783     0.1398503   0.004723574   6.133675E-4      27.75432     0.1410197   0.004723574   6.133675E-4      27.75432     0.1410197      27.38483     0.2240159        16      1519.242      502.1911      338.2445910529385     -60.57127795943067      4.463178700762039    0.08884659190083908      3.458809820366952    0.07011635760311893     -2.732050351361356   -0.05402012922143352      2.595923     0.3664797      1.087738     0.1570209      10.06357   2     0.7190228      5.382945
  0.001583311   1.458619E-4      28.94108     0.1000473   0.002615263   2.401235E-4      28.39621    0.09971237   0.002725789   5.973281E-4      28.35127     0.2379855   0.003158254   4.489411E-4      28.19138     0.1543733   0.003158254   4.489411E-4      28.19138     0.1543733      28.18827     0.2954016        23      1527.518      893.3035      338.2444796970449     -60.56694708096564      2.779939992095487    0.04345622152620449      4.795737908176057    0.07721547766480808     0.9382184077328741    0.01624889547021993      2.272627     0.2894227      1.552689     0.1921099      11.25548   0    0.05334434       5.30954
    0.0018348   1.508558E-4      28.78103    0.08929002   0.002803761   2.360732E-4      28.32065    0.09143984   0.004862261   5.928643E-4       27.7229     0.1324179   0.003604984   4.248961E-4      28.04774     0.1279998   0.003604984   4.248961E-4      28.04774     0.1279998       27.5599     0.2194528        28      1532.425      1374.187      338.2444615107651     -60.56162263906762      3.120177922808879    0.03541522179468425      3.154167947459151    0.03696973019973843   -0.04126984603535356  -6.574547325313000E-4      1.783762     0.1929002      1.758562     0.1875485      7.902853   0      0.254148      5.579917
  0.001778679   1.464290E-4      28.81476    0.08940448   0.002684115   2.278623E-4        28.368    0.09219368   0.003576826   5.967670E-4      28.05626     0.1811911   0.002716988   3.614567E-4      28.35478     0.1444769   0.002716988   3.614567E-4      28.35478     0.1444769      27.89326     0.2519032        25      1533.677      911.4655      338.2443444303666     -60.56674542350936      2.713820052932736    0.03308314683559437      3.497256774422942    0.04215892104538164    -0.6228043199753621  -0.006968633311487146      1.959921      0.214329      1.539412     0.1711874      10.40421   0     0.5062773       5.71872
  0.005159962   2.122212E-4      27.65838    0.04466549   0.006515409   2.868767E-4      27.40515    0.04781713    0.00666482   5.896709E-4      27.38053    0.09608402   0.006099107   3.426561E-4      27.47684    0.06101296   0.006099107   3.426561E-4      27.47684    0.06101296      27.21753     0.1996425        64       1534.48       1742.83      338.2444860259568      -60.5575411179722       5.08858802883871    0.01542021339330782      7.073264876204291    0.02247934162373916     -1.248045747632496  -0.004477624840470414      2.770452     0.1570072      2.118124     0.1151012      8.548594   0     0.6665037      10.35086
  0.001574664   1.374908E-4      28.94703    0.09482341   0.002273033   2.047490E-4      28.54849    0.09782413   0.003229696   6.000422E-4       28.1671     0.2017669   0.002511698   3.397266E-4      28.44008     0.1468899   0.002511698   3.397266E-4      28.44008     0.1468899       28.0041     0.2670859        21      1536.685      822.5929      338.2442595763579     -60.56772906886563      3.366022075494826    0.04851531295165457      1.929858169818161    0.02760997554929151       -0.3986450363172  -0.005749901447943416      1.862594     0.2235899      1.351527     0.1616566      9.499158   0     0.6803437      5.520078
  0.003364895   1.737347E-4      28.12257    0.05607184   0.004289676   2.367480E-4      27.85894    0.05993655   0.004740368   5.725428E-4      27.75047     0.1311673   0.003960908   3.226769E-4      27.94551    0.08847141   0.003960908   3.226769E-4      27.94551    0.08847141      27.58747     0.2187004        43      1539.341       1586.86      338.2443465862645     -60.55926743177272      4.552669532300569    0.02450154919078725      4.099629375050521    0.02199049384081589     -1.818687856918597   -0.01038901385774419      2.481711     0.1836045      1.579053     0.1130549      8.398859   0     0.5506924      8.238441
  0.001873961   1.424042E-4       28.7581    0.08252625   0.002542551   2.023243E-4      28.42683    0.08641879   0.002569245   6.041461E-4      28.41549     0.2553679   0.002281206   2.285755E-4      28.54459     0.1088166   0.002281206   2.285755E-4      28.54459     0.1088166      28.25249     0.3095767        25      1542.297      2033.831      338.2443658603852     -60.55431863467559      2.482975451407582    0.02888936579513005      2.850017416456775    0.03286046312584983   -0.09412605504506998  -6.044244788727114E-4      1.694918     0.1815225      1.568517     0.1697039      7.939629   0     0.7020912      6.020871
  0.001934606   1.425367E-4      28.72352    0.08001362    0.00265359   2.064288E-4      28.38041     0.0844824   0.007016284   5.850982E-4      27.32473    0.09056313   0.005070836   4.845088E-4       27.6773     0.1037652   0.005070836   4.845088E-4       27.6773     0.1037652      27.16173     0.1970449        25      1542.939      1841.577      338.2443144738069     -60.55644706116795      2.920388012750147    0.03050170119671151       2.62970706686455    0.02746903104970831     0.2979238475544665   0.002415115550187033      1.762536     0.1784294       1.56319     0.1616592      5.397364   0     0.4078793      6.212969
   0.00173955   1.469431E-4      28.83891     0.0917365   0.002570559   2.225139E-4      28.41493    0.09400684   0.002778663   6.144574E-4      28.33041     0.2401518   0.002416684   2.417752E-4      28.48195      0.108648   0.002416684   2.417752E-4      28.48195      0.108648      28.16741     0.2971496        28      1543.563      724.2601      338.2440857179846     -60.56881708450498      2.033346850052724    0.02411946669128437      4.079527919839926    0.04925686042557112     0.1555102921213294   0.002087629283564439      2.022691     0.2223265      1.421828     0.1547491      10.15668   0     0.1797808      5.293548
   0.02237855   3.671854E-4      26.06542    0.01781899    0.02428942   4.089967E-4      25.97646    0.01828658     0.0256373   6.719737E-4      25.91782    0.02846491    0.02451915   5.479180E-4      25.96624    0.02426834    0.02451915   5.479180E-4      25.96624    0.02426834      25.75482     0.1772999       156      1551.847      2151.316      338.2441733525907     -60.55301702799738      6.348117009524749    0.00270781653778834      15.20078802721849   0.007242456109119404     0.9080835638756923   2.990860430143459E-4      3.910624    0.08521794      2.501185    0.05184761      5.820723   0     0.5615101      28.42979
  0.003095188   2.537171E-4      28.21328    0.08902101   0.004627282   3.522823E-4      27.77669     0.0826789   0.002954725   7.711899E-4      28.26371     0.2834484   0.003874195   6.294214E-4      27.96955     0.1764371   0.003874195   6.294214E-4      27.96955     0.1764371      28.10071     0.3331186        24      1558.068      2255.289      338.2440532143782     -60.55186532654458      7.538885326508065     0.1275488080617211      3.611570367242074    0.05928239127489813      3.769529325955979     0.0652262013138341      3.134574     0.4086968      1.151042     0.1407058      11.38181   2     0.7262446      10.05099
   0.02022255   4.103822E-4      26.17541    0.02203852    0.02489968   5.395660E-4      25.94952    0.02353318    0.02174262   5.879693E-4      26.09672    0.02936788    0.02514931   8.383548E-4      25.93868    0.03620192    0.02514931   8.383548E-4      25.93868    0.03620192      25.93372     0.1774471       210      1564.295      1369.097      338.2437426395727     -60.56167598947849      20.51255895077655     0.0134096422039527      30.43994940164515    0.02112158071988234     -16.94110965419229   -0.01096920494930732       6.56731     0.1699789      2.796952    0.07508931      22.64694   0   3.041386E-4      22.33106
   0.01405583   3.054921E-4      26.57036    0.02360333    0.01631862   3.796993E-4      26.40829    0.02526889    0.01633896   5.860395E-4      26.40694    0.03895222    0.01696503   5.548042E-4      26.36611    0.03551525    0.01696503   5.548042E-4      26.36611    0.03551525      26.24394     0.1792827       137      1567.123      1100.758      338.2436273256868     -60.56464656219903      10.31360066216051   0.008528515561706026      16.88595451483117    0.01543458609434468     -7.404612093605024  -0.006485400483401128      4.658416     0.1390285      2.344934    0.06807481      14.02384   0   0.008613799      19.19483
  0.001299475   1.349391E-4      29.15558     0.1127716   0.001724604   1.781589E-4      28.84828     0.1121884   8.484790E-4   7.050667E-4       29.6184     0.9024411   0.001545296   2.235203E-4      28.96747     0.1570852   0.001545296   2.235203E-4      28.96747     0.1570852       29.4554     0.9192523        17      1569.188       2190.17      338.2437902922831     -60.55258523132158      2.684559566192847    0.06039175528562946      1.233715831338767    0.02699168495969926   -0.05000527680676292  -0.001593814904076864      1.638988     0.2459017      1.109952     0.1640604      8.066647   0     0.7452958      5.061684
   0.02271992   3.428242E-4      26.04898    0.01638681    0.02498026   3.979078E-4      25.94601    0.01729877    0.02637782   5.881735E-4       25.8869    0.02421566    0.02647753   5.553472E-4      25.88281    0.02277808    0.02647753   5.553472E-4      25.88281    0.02277808       25.7239     0.1766675       162      1569.641      1126.008      338.2435754463672     -60.56436677544263      12.86935173395707   0.006923734012834214      11.73442158101047    0.00577789357901607      4.433982978223014   0.002470229478572733      4.095367    0.09426883      2.798524    0.06176582      11.37459   0    0.04005866       28.3401
  0.003463808   1.866606E-4      28.09112    0.05852326   0.004621951   2.638527E-4      27.77794    0.06199634   0.004097288   6.016656E-4      27.90876     0.1594735   0.004307008   4.084898E-4      27.85456     0.1029996   0.004307008   4.084898E-4      27.85456     0.1029996      27.74576     0.2367632        46      1574.042      820.3138      338.2434174830215     -60.56775077162326      6.251870845402166     0.0325715840537609      3.795901801296637    0.01967317246123588      1.723046884316759   0.009302895347484964      2.672029     0.1934996      1.705295     0.1216662      9.387491   0    0.08691978      8.203831
   0.04370858   4.263875E-4      25.33858    0.01059419    0.04528523   4.466602E-4      25.30011    0.01071151    0.04605094   7.402743E-4       25.2819    0.01745757    0.04286322   4.633775E-4      25.35979    0.01174032    0.04286322   4.633775E-4      25.35979    0.01174032       25.1189     0.1758686       155      1578.049      2230.773      338.2435985566507     -60.55213486915969      8.564146085186678   0.001744995185286522      6.016609250337857   9.400559265195518E-4     0.7129216219037886   3.621024431920966E-4      2.958054    0.04340406      2.414678    0.02830439      3.657825   0     0.9651783      54.38042
   0.03788414   4.574607E-4      25.49386    0.01311373    0.04183215   5.312940E-4      25.38622    0.01379287    0.03984423   5.951918E-4      25.43909    0.01622263    0.04081805   6.391261E-4      25.41287    0.01700451    0.04081805   6.391261E-4      25.41287    0.01700451      25.27609     0.1757503       294      1597.331      1245.732      338.2429747152007     -60.56303865965992      11.19382279431916    0.00327188989216383      32.62035707617625    0.01037854655808116   -0.09889177831982465   3.755927749209619E-4      5.711463     0.1019723      3.345649    0.05702714       9.56792   0    0.01657592      35.14956
  0.006139167   2.172270E-4      27.46973    0.03842681   0.007243872   2.710260E-4      27.29007    0.04063217   0.007039506   5.739628E-4      27.32114    0.08854649    0.00648661   3.999113E-4      27.40996    0.06695388    0.00648661   3.999113E-4      27.40996    0.06695388      27.15814     0.1961262        60      1602.186      1144.263      338.2428457949249     -60.56416158647017       5.58225990742067    0.01291655190761224      5.557511676561716    0.01326030879809685    -0.9149633534471171  -0.002455822411440159      2.546553     0.1247007      2.157507     0.1030854        8.6936   0      0.161363      12.66904
  0.008030567   2.814626E-4      27.17813    0.03806312    0.01066932   3.973123E-4      26.86966    0.04044129    0.00858958   5.904245E-4      27.10507    0.07464869   0.009112234   4.512336E-4      27.04094    0.05377821   0.009112234   4.512336E-4      27.04094    0.05377821      26.94207     0.1902562       104      1603.127      1006.772      338.2427981178019     -60.56568369981649       11.5298450827066    0.02183767319971427      11.63187023493983    0.02193001095772627      4.251636049429436   0.007364787069159671      3.979045     0.1710227      2.707197     0.1204944       18.7785   0   2.183276E-4      12.64502
   0.02932631   5.173121E-4      25.77186    0.01915689    0.03725315   6.991209E-4      25.51209     0.0203807    0.02724884   5.949811E-4      25.85163    0.02371292    0.03355102   7.905046E-4      25.62574    0.02558754    0.03355102   7.905046E-4      25.62574    0.02558754      25.68863     0.1765993       363      1603.462      1695.124      338.2429231499672     -60.55806276034334      74.88241955519503    0.03644788653777353      16.41702825149025   0.008085582847393606      13.12788419486068   0.006102040729801025      8.814469     0.1941777      3.688437    0.08263457      31.49574   0   2.901064E-4      24.70081
  0.002234343   1.639352E-4      28.56713    0.07968053   0.003370893   2.551705E-4      28.12064    0.08220824   0.001933125   5.896520E-4      28.72435     0.3312575    0.00316767   2.689506E-4      28.18815     0.0922067    0.00316767   2.689506E-4      28.18815     0.0922067      28.56135     0.3746418        32      1614.521      1414.068      338.2426199119479     -60.56117334776956      2.951314774380743      0.027582467518612      5.478801752022881    0.05170235932683074      1.342019672278731    0.01256922599653441       2.46139     0.2388757      1.540024     0.1490746      8.735405   0      0.177401      6.351134
    0.2291131   0.001185527      23.53988    0.00561942     0.2592647   0.001423382      23.40564    0.00596222     0.1092111   5.839490E-4      24.34433   0.005806814     0.2462893   0.001723828      23.46139    0.00760113     0.2462893   0.001723828      23.46139    0.00760113      23.40564    0.00596222      2112      1617.447      1629.299        338.24259547499     -60.55879019531326      154.8703285113785     0.0067402589486947      170.5750845263806   0.007737434721066649     -44.43975037131997  -0.001615691957491467      14.41703     0.0944972       10.8441    0.07448472       60.0496   0   0.001011728        79.603
    0.1142723   3.819028E-4      24.29515   0.003629458     0.1159355   3.982112E-4      24.27946   0.003730157     0.1182037   5.903986E-4      24.25842   0.005424306     0.1132315   3.671021E-4      24.30508   0.003520866     0.1132315   3.671021E-4      24.30508   0.003520866      24.09542      0.175084       209      1637.462      1485.023      338.2421168230659     -60.56038561266841      6.972238645875165   2.633699707535620E-4       7.39706635692201   3.233048421449180E-4    -0.0209654458689954  -5.884770196006452E-6      2.719944    0.01799659      2.640304    0.01621103      3.443434   0     0.9763466      117.2781
  0.002016817   1.540197E-4      28.67833    0.08293531   0.002699962   2.118779E-4      28.36161    0.08522321   0.002605571   6.084270E-4      28.40024     0.2535919   0.002446406   3.815603E-4      28.46868     0.1693809   0.002446406   3.815603E-4      28.46868     0.1693809      28.23724     0.3081134        28      1640.178      919.9917      338.2419466407772     -60.56664095143123      2.715431264155869    0.02742963413317356      2.692157422305865     0.0274552021137038     0.2376256216647423   0.002452967932624478       1.71514     0.1729029      1.570313     0.1580804      5.968293   0     0.8004997      6.126166
    0.0106108   3.477328E-4      26.87563    0.03558995    0.01292167   4.277363E-4       26.6617    0.03594903    0.01292787   6.954492E-4      26.66118    0.05842092    0.01298764   5.196081E-4      26.65617    0.04344856    0.01298764   5.196081E-4      26.65617    0.04344856      26.49818     0.1844939       112      1644.847      529.4986      338.2417660830681      -60.5709637486305      13.05410536024476    0.01639128564979857      10.22900803880124    0.01348427281434985      5.596209219236328   0.007057375276076456      4.172923     0.1488062      2.422773    0.08793338      12.62957   0    0.02568406      16.04889
  0.006472841   2.661608E-4      27.41226    0.04465591   0.009207512   3.981543E-4      27.02964    0.04696117   0.007022269   5.909856E-4      27.32381    0.09139644   0.007159215   4.113211E-4      27.30284    0.06239437   0.007159215   4.113211E-4      27.30284    0.06239437      27.16081     0.1974293        83      1649.824      942.9296      338.2417337621283     -60.56638608577001      11.35733008901908    0.03196323624224568      10.90517318506951    0.03140256968681596      6.416000284887132    0.01743992082200926      4.189419     0.2216418      2.170546     0.1193345      18.09014   0   0.002402577      11.40735
  0.001715837   1.484164E-4      28.85381    0.09393677   0.002674235   2.347291E-4        28.372     0.0953229   0.002798415   6.063650E-4      28.32272     0.2353162   0.002116879   3.884352E-4      28.62576     0.1992748   0.002116879   3.884352E-4      28.62576     0.1992748      28.15972     0.2932554        20      1656.533      906.7221      338.2415756091918      -60.5667863105658      2.330245230317081    0.04269231286315363      1.923549239608805    0.03619290920499762    -0.5327694773746012   -0.01070188074712558      1.642302     0.2250045      1.247654     0.1681018      6.255032   0     0.7292767       6.15138
  0.006936405   2.780088E-4      27.33716    0.04352651   0.009213358   3.828523E-4      27.02896    0.04512769   0.007443576   6.238118E-4      27.26055    0.09101266   0.007718049   4.428463E-4      27.22123    0.06231252   0.007718049   4.428463E-4      27.22123    0.06231252      27.09755     0.1972519        84      1660.133      699.6068      338.2414545218983     -60.56907899103336      14.07963337623271      0.034012342740567      6.274549814333418    0.01468125084394001      1.322245564233562   0.004621148934270729       3.78121     0.1872438      2.461023      0.116762      16.89363   0   0.001571241      12.14117
   0.05122129   7.141557E-4      25.16637    0.01514162    0.06819855   0.001008876      24.85556    0.01606543    0.02778508   5.911809E-4      25.83047    0.02310674    0.06508613   0.001558435      24.90628    0.02600339    0.06508613   0.001558435      24.90628    0.02600339      24.85556     0.1765189       667      1677.889      1191.433      338.2411494852838     -60.56363217964682      94.22587688341172    0.02592292399123871      177.8221023398445    0.04505142569666628      98.53797060226224    0.02556496682006799       15.5904     0.2505646      5.384003    0.09050807      54.99932   0   3.152046E-4      31.85011
  0.002191661   2.216748E-4      28.58807     0.1098431   0.003158744   2.948362E-4      28.19121     0.1013669   0.003373096   8.313499E-4      28.11993     0.2676609   0.003016017   4.809072E-4      28.24142     0.1731639   0.003016017   4.809072E-4      28.24142     0.1731639      27.95693     0.3197927        29      1687.008      482.8378      338.2408070834916     -60.57147633956036      2.385711516282253    0.02280987989345372      5.168193047840148    0.05403933489915198     0.3048727248231806    0.00278055122432753      2.280615     0.2329914      1.533851      0.150214      10.63848   0     0.5323363      6.537239
  0.002383697   1.689507E-4      28.49687    0.07697308   0.003564147   2.609297E-4      28.06011     0.0795056   0.003497166   5.902378E-4      28.08071     0.1832907   0.004256506   4.024175E-4      27.86737     0.1026723   0.004256506   4.024175E-4      27.86737     0.1026723      27.91771     0.2534176        35      1690.474      1092.476       338.240846845863     -60.56472656190248      6.137255312139338    0.05139989854583023      3.142929077493866    0.02733587847780725      -1.81626168678139   -0.01532724706166529      2.644594     0.2425977      1.512054     0.1410041      9.707707   0    0.07722938       6.48082
  0.004709569   2.078437E-4      27.75755    0.04792758   0.006139184   2.906126E-4      27.46972    0.05140834   0.006935976   5.855856E-4      27.33723    0.09168802   0.006750298   5.242065E-4      27.36669    0.08433527   0.006750298   5.242065E-4      27.36669    0.08433527      27.17423     0.1975644        58       1694.96      1744.729      338.2408718669895     -60.55750489162967      5.360080427978354    0.01897561257808978      7.185988052371179    0.02669303123445529      1.740360260153135   0.006911901800257486      2.870247     0.1753579      2.075512     0.1221403      10.69493   0    0.04278059       9.92297
  0.007691336   2.108448E-4      27.22499    0.02977083   0.008473425   2.424827E-4      27.11985    0.03107789   0.008614363   6.189160E-4      27.10194    0.07802583   0.008151911   2.985625E-4      27.16185    0.03977458   0.008151911   2.985625E-4      27.16185    0.03977458      26.93894     0.1916064        62       1701.81       699.936      338.2405155542974     -60.56907138770853      4.646081368238831   0.006716813006016295      4.059173198657347   0.005513318339555608     0.5285713814661185   9.122425492795294E-4      2.226476    0.08489935       1.93599     0.0708677      3.521024   0     0.9736136      15.55306
  0.002399659   1.578071E-4      28.48963    0.07141787   0.003220461   2.232059E-4       28.1702    0.07526924   0.003603845   5.948584E-4      28.04808     0.1792575   0.002688443   2.868639E-4      28.36625     0.1158791   0.002688443   2.868639E-4      28.36625     0.1158791      27.88508     0.2505159        29      1703.415      1356.716      338.2406064115499     -60.56179986681824      3.882602080038503    0.03153281125792959      2.537419164101702    0.01927976161014077     0.1485903437854716   8.822901695311056E-4      1.974543     0.1777527      1.587829     0.1386238      5.021573   0     0.7526698      7.148296
  0.002973074   2.145549E-4      28.25699    0.07837228   0.006509492   4.120906E-4      27.40613    0.06875043   0.005810326   5.825050E-4       27.5295     0.1088752   0.006592371   6.357538E-4       27.3924     0.1047315   0.006592371   6.357538E-4       27.3924     0.1047315       27.3665     0.2061039        25      1709.915      1548.574      338.2404970991692     -60.55967514669821      5.691224311065795    0.09329211702900192      3.892047433828154    0.06381240441854812      -1.24344625630059   -0.02196648835750443      2.515228      0.324046      1.804688     0.2282514      12.77137   2     0.2809288      9.476452
  0.005065555   2.078629E-4      27.67843    0.04456356   0.006116563   2.642883E-4      27.47373    0.04692456   0.007668787   6.114216E-4      27.22818    0.08658525   0.007091415   4.369814E-4      27.31317    0.06692062   0.007091415   4.369814E-4      27.31317    0.06692062      27.06518     0.1952486        48      1719.379      2000.275      338.2403713205455     -60.55467335844761      3.959585682272859    0.01009794930504492      5.318334188812222    0.01520371855083642    0.01953396026857135  -5.167841372868098E-5      2.306212     0.1233055        1.9898      0.100486      4.846293   0     0.9402794      11.68057
   0.01476845   3.430022E-4      26.51666    0.02522271    0.01723137   4.180009E-4       26.3492    0.02634434    0.01708285   6.212586E-4       26.3586    0.03949499    0.01617136   5.030378E-4      26.41813    0.03378189    0.01617136   5.030378E-4      26.41813    0.03378189       26.1956     0.1794014       152      1733.992       1962.95      338.2400349821013     -60.55508521035836      8.328925272486728   0.007175999880754163      17.27770529711303    0.01375412890078932     0.1001993670033983  -6.410600019502643E-4      4.156781     0.1175416      2.885793    0.08434518      12.45931   0   0.004552775      19.16587
   0.01534003   5.039778E-4      26.47544     0.0356792      0.019068   6.048101E-4      26.23924    0.03444639    0.01542798   8.245617E-4      26.46923     0.0580422    0.01540929   8.508046E-4      26.47054    0.05996212    0.01540929   8.508046E-4      26.47054    0.05996212      26.30623     0.1843743       159         1735.      486.8015       338.239726438122     -60.57142789204339      27.22276037482293    0.03146009129339193       11.3402528582392    0.01295868028481274     -7.383056581663637  -0.009245317971616017       5.48859     0.1878511      2.904892    0.09555481      21.97993   0    0.01352056      19.46689
  0.001611301   1.405806E-4      28.92206    0.09474989   0.002434013   2.181224E-4      28.47419    0.09732115   0.001515261   5.900921E-4      28.98878      0.422924   0.002612808   2.513806E-4      28.39723      0.104485   0.002612808   2.513806E-4      28.39723      0.104485      28.82578     0.4577004        18      1745.162      1205.969       338.239636817899     -60.56346485713005      2.319228511212829    0.03181855012295564       3.28688887556822    0.04418315512514171    -0.2811189194246921  -0.003538509080174863      1.833747     0.2124245      1.497828       0.17572      8.794568   0     0.7136269      6.084961
    0.9158785    0.00193667      22.03541     0.0022964     0.9403106   0.001997617      22.00682   0.002307123     0.5557626   7.857861E-4      22.57778   0.001535482     0.9138531   0.002233039      22.03781   0.002653687     0.9138531   0.002233039      22.03781   0.002653687      22.00682   0.002307123      3116      1748.788      2268.143      338.2397608506614     -60.55170493429431      119.4471627224112   6.595743918205966E-4      158.7654767202107   9.468113186277452E-4      5.744828251255967   2.874432717649144E-5       12.6328    0.03081655      10.89151    0.02562667      54.31894   2    0.02862409      253.6311
  0.005221403   1.867505E-4      27.64553    0.03884226   0.006004968   2.280503E-4      27.49372    0.04124295   0.005319525   5.735303E-4      27.62532     0.1170883   0.005524072   2.753894E-4      27.58435    0.05413993   0.005524072   2.753894E-4      27.58435    0.05413993      27.46232      0.210558        50      1750.755      1620.982      338.2395912335111     -60.55886961865725      3.813598486084116   0.009303670251293667        4.4080062237778    0.01135372974914878     -1.047182007490868  -0.002809442418269579      2.280207     0.1154092      1.738465    0.08566274      5.035522   0     0.9596595      11.79904
  0.001652345   1.473174E-4      28.89475    0.09682403   0.002673586   2.396019E-4      28.37226    0.09732535   0.003906985   5.932359E-4       27.9604     0.1648981   0.003311653   4.212050E-4      28.13989      0.138127   0.003311653   4.212050E-4      28.13989      0.138127       27.7974     0.2404503        22      1750.919      1181.157      338.2395023307215     -60.56373900366336      3.381858103373116    0.04311721758150878      2.990426691785254    0.03740339781881342     0.8679540669212357    0.01070259377420605      2.018883     0.2265781      1.515386     0.1708302      7.997485   0     0.2004496      5.659091
  0.003958838   1.829252E-4      27.94608    0.05018058   0.004959272   2.460104E-4      27.70146    0.05387228   0.007593486   5.752239E-4       27.2389    0.08226699   0.005380526   4.145167E-4      27.61294    0.08366562   0.005380526   4.145167E-4      27.61294    0.08366562       27.0759     0.1933723        45      1753.689      1605.474      338.2395221343847     -60.55904103234278      3.617822995370727    0.01432225493748243      5.135991849585721    0.02042822446201317    -0.5937489066795773  -0.002624773711589912      2.310979     0.1462923      1.847483     0.1155381      6.548091   0     0.6724731      9.458029
   0.01844123   3.251371E-4      26.27553    0.01914726    0.02054859   3.825861E-4      26.15804    0.02021981    0.02126076   5.904484E-4      26.12105    0.03016011    0.01985832   4.622333E-4      26.19514    0.02527833    0.01985832   4.622333E-4      26.19514    0.02527833      25.95805     0.1775799       139      1764.629      1714.686      338.2392968798439     -60.55783088137905      17.62247938998857    0.01012291130119866      7.420929112939525   0.004332063397003044     -2.630564211003176  -0.001442593047340427      4.273272     0.1022858      2.604335    0.06318695       10.6096   0     0.7224249      24.86693
   0.01251739   5.576236E-4      26.69622    0.04837906    0.01825027   7.383114E-4      26.28683    0.04393392    0.01143586   8.252513E-4      26.79433    0.07836952    0.01022273   8.355051E-4      26.91608    0.08875895    0.01825027   7.383114E-4      26.28683    0.04393392      26.63133     0.1917467       151      1769.224      467.5088      338.2389515380607     -60.57163822647214      26.74781556397355    0.04494620681809713      39.46327945652797    0.06622757264931986      27.16949150443261    0.04532572440185983      7.810825     0.3196011      2.280813    0.09502058      25.33006   1   1.361758E-4       16.3405
  0.006219546   2.555604E-4       27.4556    0.04462362   0.008101651   3.475085E-4      27.16857    0.04658239   0.005657135   6.137530E-4      27.55851     0.1178221   0.006072849   3.675686E-4      27.48152    0.06573183   0.006072849   3.675686E-4      27.48152    0.06573183      27.39551     0.2109669        71      1771.946      773.3874      338.2389495452186     -60.56825151453612      5.628900575434592    0.01517322952721503      9.704331566212772     0.0282293148986648     -3.508631426074004  -0.009831408561347119       3.42404     0.1830372      1.899784    0.09949834      9.911192   0     0.5837681      11.83037
  0.004526466   2.190518E-4       27.8006    0.05255541   0.006059002   3.075156E-4        27.484    0.05511831   0.006634128   6.196220E-4      27.38554     0.1014315   0.007446771   5.901422E-4      27.26008     0.0860634   0.007446771   5.901422E-4      27.26008     0.0860634      27.22254     0.2022705        63      1772.297      2087.784      338.2391965066011     -60.55369949327612      10.38144878137763    0.04482111417799206      4.111545868313501    0.01675898618254045       2.27536759767748    0.01017400249241414       3.33469     0.2193663      1.836529      0.116011       14.2493   0   0.007863888      9.166523
   0.01435627   3.342282E-4       26.5474    0.02528315    0.01685537   4.128645E-4      26.37315    0.02660106    0.01740107   6.177023E-4      26.33856    0.03855077    0.01788265   6.686560E-4      26.30892    0.04060698    0.01788265   6.686560E-4      26.30892    0.04060698      26.17556     0.1791959       139      1772.924      663.0181      338.2389061141697     -60.56947334481035      8.024401490601178   0.007103270895438539      17.98916611208814    0.01785536588622361     -4.264634493903642  -0.004396771479596389      4.423243     0.1393713      2.539387    0.07439277      11.67081   0    0.07205451      19.46115
  0.005554875   2.615975E-4      27.57831    0.05114335   0.008420692   4.068676E-4      27.12663    0.05247291   0.007086684   5.976040E-4      27.31389    0.09157992   0.007489935   4.274780E-4      27.25381    0.06198198   0.007489935   4.274780E-4      27.25381    0.06198198      27.15089     0.1975143        81      1774.633      1502.833       338.239030497829     -60.56017540097746      19.13274524880444    0.06450386972374351      4.846290208913896    0.01613832078676077      2.206909845271667   0.007193947370786104      4.412016     0.2560297      2.124416     0.1228453       18.3666   0   1.405922E-4      9.926753
   0.02272707   3.803437E-4      26.04864     0.0181745    0.02596829   4.623959E-4      25.90389     0.0193375    0.02557671   5.914769E-4      25.92039    0.02511441    0.02494856   5.943919E-4      25.94739    0.02587362    0.02494856   5.943919E-4      25.94739    0.02587362      25.75739     0.1767929       228      1781.536      1767.224       338.238926287933     -60.55724760809583      10.56100849139008   0.005093824654096852       25.7702477486755    0.01202390895886446      0.174425523786681   1.776579116163159E-4      5.076637     0.1096743      3.249463    0.07133915      15.35998   0   9.352419E-4      24.07095
  0.003961732   2.427499E-4      27.94529    0.06654322    0.00578658   3.501465E-4      27.53395    0.06571396    0.00461773   6.600596E-4      27.77893     0.1552331    0.00517146   3.972607E-4      27.65597    0.08342425    0.00517146   3.972607E-4      27.65597    0.08342425      27.61593      0.233928        56      1784.613      2140.429      338.2389293530018     -60.55311547586619      8.198916053900774    0.03701745141035432      5.457926285524433    0.02587558077314902     -1.043581682455859  -0.003727722151457961      2.924211     0.1953192      2.259609     0.1573005      15.41618   0   0.002638009      8.511269
  0.002109786   1.549617E-4       28.6294    0.07976562   0.002946477   2.252188E-4      28.26674     0.0830102   0.002258541   6.035667E-4      28.55543     0.2902199   0.002587016   2.574142E-4        28.408     0.1080596   0.002587016   2.574142E-4        28.408     0.1080596      28.39243     0.3388991        31      1784.762      710.7643      338.2386486518844     -60.56894360698512      2.287692343298215    0.02528310780193427      4.637732799946967    0.05059709738103207      0.193268204293906   0.002665072934411699      2.157202     0.2255541      1.507284     0.1581315      10.80258   0    0.05454355      6.095009
  0.004052009   2.163112E-4      27.92082    0.05797471   0.005774192   3.204237E-4      27.53627    0.06026473   0.005131358   5.991312E-4      27.66442     0.1268001   0.005301559   4.252334E-4      27.62899    0.08710711   0.005301559   4.252334E-4      27.62899    0.08710711      27.50142     0.2161094        55      1786.487      1700.208      338.2388017680745     -60.55798908941443      7.485708303258068    0.03467849857765988      6.060474625967909    0.02820761013077077     -3.213547556698781   -0.01539561506106789      3.172492      0.217198      1.865872     0.1253441      13.30952   0      0.129901      8.779299
  0.004610658   1.891259E-4      27.78059    0.04454696   0.005501376   2.398683E-4      27.58882    0.04735124    0.00568977   5.969710E-4      27.55226     0.1139432   0.004878079   3.911701E-4      27.71938    0.08708566   0.004878079   3.911701E-4      27.71938    0.08708566      27.38926     0.2088254        42      1799.688       1787.77      338.2385214373637     -60.55701840729716      4.081586596903449    0.01291653657527003      4.339458235156436    0.01430540198505368    -0.9299490809634889  -0.003266555621697275      2.269222     0.1301942      1.808778      0.101348      5.664534   0     0.9626362      11.35699
  0.001547394   1.404459E-4        28.966    0.09856842   0.002486432   2.286419E-4      28.45106    0.09986403   0.001127104   5.916539E-4      29.31009     0.5700773     0.0025277   2.322555E-4      28.43319    0.09978618     0.0025277   2.322555E-4      28.43319    0.09978618      29.14709      0.596333        21      1802.254      1669.977      338.2384407772432     -60.55832227145872      2.890462297394611    0.03966002834662477      2.823107778151765    0.03672528303742159     0.2105107346842985    0.00336157804591764      1.752134     0.2045985      1.625914     0.1858084      5.452326   0     0.7131269      5.425768
     0.145075   0.001027441      24.03602   0.007691199     0.1523691   0.001073779      23.98276   0.007653289       0.13321   8.683756E-4      24.12866   0.007079468     0.1494323   0.001393609      24.00389    0.01012806     0.1494323   0.001393609      24.00389    0.01012806      23.98276   0.007653289       785      1806.924      2283.339      338.2384546444386     -60.55153115746113      39.81044307593629   0.001827821458514302      53.08041640740429   0.002234390966403069      -6.40105901668403  -3.574508047419771E-4      7.460884    0.04941982      6.101317     0.0402479      16.70655   2    0.02862947      81.56152
  0.007535065   2.841114E-4      27.24728    0.04094788    0.01015468   4.012605E-4      26.92333    0.04291309    0.01052501   5.957838E-4      26.88444    0.06147464    0.01327868   8.280663E-4      26.63211    0.06772362    0.01327868   8.280663E-4      26.63211    0.06772362      26.72144     0.1854835       100      1821.643      842.9594      338.2378433721802     -60.56747652542709      6.712089871602305    0.01367793860461022      15.95944903703753    0.03228114047416508     -2.024389236580966  -0.004577754611919121      4.047616     0.1826105      2.507656     0.1123054      14.10692   0   0.004791518      12.10388
  0.004790955   2.427101E-4      27.73895    0.05501683   0.007239278   3.764806E-4      27.29076    0.05647772   0.007685903   5.936733E-4      27.22576    0.08388464   0.009779298   7.335769E-4      26.96423    0.08146439   0.009779298   7.335769E-4      26.96423    0.08146439      27.06276      0.194066        60      1824.645       1697.05      338.2379417093152     -60.55802041020205      9.140237449714668    0.04778529218571404       7.13906660247548    0.03631602851372528     -2.176575226180631   -0.01244132315837895      3.245797     0.2361144      2.396686     0.1683784       16.7298   0   0.002909634      9.927224
    0.1828315   7.073126E-4      23.78487   0.004201362     0.1897503   7.609645E-4      23.74454   0.004355236     0.1680923   5.962616E-4      23.87613   0.003852289     0.1799063   8.377497E-4      23.80238   0.005057056     0.1799063   8.377497E-4      23.80238   0.005057056      23.74454   0.004355236       708      1835.658      1843.316      338.2377220789984     -60.55640001449108      80.68445847202292   0.004973900534696789      20.07872733331857   0.001047722127035384      16.87413298726688   0.001170367888705777      9.223117    0.07277571      3.961982    0.02693173      12.09097   0     0.8341694      106.8648
  0.003584221   1.821147E-4      28.05401    0.05517979    0.00459912   2.488556E-4      27.78331    0.05876281   0.004104884   5.912017E-4      27.90675       0.15641   0.003862375   2.833878E-4      27.97286     0.0796813   0.003862375   2.833878E-4      27.97286     0.0796813      27.74375     0.2347107        42      1841.468      1775.441      338.2375780250838     -60.55715091565665       5.73699731051866    0.02887661736021817      3.164449707716352     0.0148188332114135     0.1441167233965004   0.001056004004445443      2.396883     0.1701632      1.776626     0.1214082      8.311193   0     0.8212826      8.867829
  0.006463341   2.323074E-4      27.41386    0.03903334   0.007923377   3.032922E-4      27.19272    0.04157006   0.008488562   5.957609E-4      27.11791    0.07621979   0.006980179   4.416922E-4      27.33033    0.06871998   0.006980179   4.416922E-4      27.33033    0.06871998      26.95491     0.1908781        77      1844.663      1541.986      338.2374606728932     -60.55973524702366      4.415857572708471    0.01007538135801863      10.05704769120157    0.02312704739377155      1.520884100076238   0.003447287283725298      3.231247       0.15486      2.007971    0.09602508      10.35779   0     0.1014204      11.81325
  0.002471938   2.084023E-4      28.45741    0.09155767   0.004510557   3.482325E-4      27.80442    0.08384341   0.006169673   6.492859E-4      27.46434     0.1142888   0.008382502   7.061932E-4      27.13157    0.09149127   0.004510557   3.482325E-4      27.80442    0.08384341      27.80442    0.08384341        31      1846.063       631.873      338.2372521191678     -60.56981117673894      1.726925369719114    0.02255215808719035      14.19167025923058     0.1881201243841552       1.42464399782874     0.0186616750595985       3.78846     0.4361164      1.251467     0.1430902      13.05321   3   0.008062533      7.126014
  0.007082026   3.011565E-4      27.31461    0.04618113    0.01137531   4.895764E-4      26.80009    0.04673983    0.01011267   5.908394E-4      26.92784    0.06345025   0.009765446   7.635136E-4      26.96577    0.08490916   0.009765446   7.635136E-4      26.96577    0.08490916      26.76484     0.1861476       103      1847.236      1166.745      338.2373297456455     -60.56388937504833      11.49031625024999    0.03083298244226708      17.88585370486867    0.04820443182024062      2.737337501960873   0.009214271932195144      4.347119     0.2284326      3.237085     0.1638779      22.51001   0   1.016951E-4      11.22277
  0.002500833   2.212113E-4      28.44479    0.09606217   0.004578632   3.623102E-4      27.78816    0.08593588   0.004312018   6.807648E-4       27.8533     0.1714535   0.004628715   6.948752E-4      27.77635     0.1630333   0.004628715   6.948752E-4      27.77635     0.1630333       27.6903     0.2449924        27      1847.769       566.624      338.2372009905407     -60.57053340062628      3.723451103728188    0.04673475131658172      6.812363667720511    0.08374645930826307      1.331360237195103    0.01655973094387379      2.703145     0.3001231      1.796893     0.2010158      13.21256   0   0.002156493       7.70682
  0.001244367   1.501761E-4      29.20263     0.1310637   0.002391506   2.578969E-4      28.49332     0.1171128   0.004205667   6.503904E-4      27.88041     0.1679458   0.004070781   5.360795E-4      27.91581     0.1430149   0.004070781   5.360795E-4      27.91581     0.1430149      27.71741     0.2425506        16      1849.099       587.884      338.2371751519854     -60.57029789967003        4.0002831651319    0.08541802438941065      3.967909423763404    0.08329169319671915     -1.390666767801619   -0.02973764119474574      2.318374     0.3378039      1.610384     0.2336626      11.57873   0     0.6708654      4.994984
  0.008180659   2.334103E-4      27.15803    0.03098572   0.009208309   2.744857E-4      27.02955    0.03237201   0.008610686   6.214229E-4      27.10241    0.07837532    0.00881093   3.281829E-4      27.07745    0.04045051    0.00881093   3.281829E-4      27.07745    0.04045051      26.93941      0.191749        64      1849.202      2053.788      338.2374579599765     -60.55406853350645       4.92021874407995   0.006622330970104643      5.707054667791396    0.00791294797947053     -1.216409654572072  -0.001876879409671339      2.567506    0.09618917      2.008778    0.07268372      4.459196   0     0.9649037      16.27102
  0.001330139   1.177160E-4      29.13026    0.09610994   0.001817005   1.699488E-4      28.79161     0.1015761   0.002539962   5.965146E-4      28.42793     0.2550491   0.001746366   1.920231E-4      28.83466      0.119412   0.001746366   1.920231E-4      28.83466      0.119412      28.26493     0.3093138        18      1870.065      1132.984      338.2368088993543     -60.56426097350044      2.732853190993682    0.05258189514607884      1.441351245836822    0.02730701543508641    -0.3459089302546019  -0.006696284746752048      1.679186     0.2329085      1.163847     0.1601328       8.36306   0     0.7404809      5.037487
   0.01397382   2.795513E-4      26.57671    0.02172583    0.01557259   3.300972E-4       26.4591     0.0230203    0.01536416   5.881570E-4      26.47373    0.04157328    0.01540664   4.017359E-4      26.47073      0.028318    0.01540664   4.017359E-4      26.47073      0.028318      26.31073     0.1798703       112      1892.779       1481.35      338.2363650673489     -60.56040195800205      7.119003757769711   0.005289406793904145      9.459592701500341   0.006962801738505147      1.322193868249855   8.781172733646744E-4      3.170966    0.08566805      2.554129    0.07009418      7.553089   0    0.02579107      21.02135
  0.004599874   2.321673E-4      27.78313    0.05481318   0.005811005   2.979450E-4      27.52937    0.05568198   0.005962453   6.798534E-4      27.50144     0.1238284   0.005556063   4.270222E-4      27.57808    0.08346667   0.005556063   4.270222E-4      27.57808    0.08346667      27.33844     0.2143793        54      1894.683      566.3813      338.2361438596408     -60.57053159755722      5.099320789633935    0.01757381026193343      5.389776600372719    0.01868998028241363     0.8052760781978243   0.002391649210154758      2.462279     0.1434845      2.103873     0.1252038      10.54229   0    0.01832806      10.03711
   0.01505162   5.045161E-4      26.49604    0.03640168    0.01882255   6.078170E-4       26.2533    0.03506908    0.01686362   8.180680E-4      26.37262    0.05268274    0.01796302   7.983340E-4      26.30405     0.0482653    0.01796302   7.983340E-4      26.30405     0.0482653      26.20962     0.1827579       183      1901.616      497.8755      338.2359742814988      -60.5712893772928       8.25341688201157   0.008328989015113398      37.14490147059183    0.03881406783575153     -1.345382301111996  -9.644989233023382E-4      6.099788     0.1970902      2.861975    0.09109613      25.07435   0   1.745934E-4      17.85045
   0.01771102   2.524483E-4      26.31939    0.01547956    0.01853647   2.722474E-4      26.26993    0.01595022     0.0194797   6.330759E-4      26.21604     0.0352942    0.01809023   3.257597E-4      26.29639    0.01955614    0.01809023   3.257597E-4      26.29639    0.01955614      26.05304     0.1785236        80      1906.306      2075.172      338.2361760987468      -60.5538263187403      4.627712103451976   0.001683719060532206      5.233782985734492   0.002019635748311785    -0.2213465888050266  -6.322775787696945E-5      2.303479     0.0450682      2.134357    0.04089269      3.583601   0     0.9598581      30.99239
  0.006278531   2.389914E-4      27.44535    0.04133844   0.007923056   3.202238E-4      27.19277    0.04389254   0.009634132   5.366700E-4      26.98047    0.06049571   0.009859068   5.890595E-4      26.95541    0.06488632   0.007923056   3.202238E-4      27.19277    0.04389254      27.19277    0.04389254        79      1907.154      1715.313      338.2360868711461     -60.55781031655163      9.709129508335678    0.02589544290471334       9.18338028819312    0.02326661732874981      3.985699468617973    0.01183673945427559      3.666144     0.1910249      2.334929     0.1125679      15.98858   3   0.006799772       11.3385
   0.01435874   3.488517E-4      26.54721    0.02638484    0.01749975   4.502736E-4      26.33242    0.02794309    0.01781894   5.666469E-4       26.3128    0.03453508    0.01809628   6.780128E-4      26.29603    0.04068913    0.01809628   6.780128E-4      26.29603    0.04068913       26.1498     0.1783751       159      1907.626      1725.836      338.2360782980801     -60.55769376894336      9.802661746055633   0.009060860630504116      28.46089422653364    0.02786448861293598     -7.421545140232112  -0.007021529908786519      5.572507      0.173773      2.685277     0.0820261      18.31783   2   0.007505367      18.24201
  0.003150629   2.210125E-4      28.19401    0.07618149   0.006305516   4.031754E-4       27.4407    0.06943896   0.008230759   6.006814E-4       27.1514    0.07925636   0.009445822   8.345072E-4       27.0019    0.09594452   0.009445822   8.345072E-4       27.0019    0.09594452       26.9884     0.1921108        45      1909.332      833.9521      338.2358659682564     -60.56756785715185      7.036277750187899     0.0516953948627115      21.67049817839755     0.1571036676821611      5.758425572081726    0.04232230506893287      4.864633     0.4147206      2.245468     0.1918485      19.82963   0    0.00450638      7.551832
   0.02547847   3.503021E-4      25.92457    0.01493135    0.02763091   3.983633E-4      25.83651    0.01565719    0.02906368   5.983516E-4      25.78162    0.02235814     0.0279616   4.986767E-4       25.8236    0.01936809     0.0279616   4.986767E-4       25.8236    0.01936809      25.61862     0.1764225       188      1927.163      1500.559      338.2355943146524     -60.56018599353373      11.18511622054474   0.003911982363044042      13.23558561599953    0.00486011181954266     -4.280622264393755  -0.001444408476959369      4.075787    0.07685221      2.794399    0.05353347      8.486251   0    0.01787922      29.52655
    0.0063933   3.169764E-4      27.42569     0.0538433   0.007738963   3.718175E-4      27.21829    0.05217673   0.006868991   8.289666E-4      27.34777     0.1310611   0.006913483   5.031893E-4      27.34076    0.07904317   0.006913483   5.031893E-4      27.34076    0.07904317      27.18477     0.2186367        69      1941.938      489.1049      338.2350640042931     -60.57138261092864      9.031203691409714    0.02467648010759676      6.558092020165005    0.01849577251188647        -3.668216522266   -0.01198787184912055      3.415506     0.1842985      1.980812    0.09594962      15.59968   0     0.6355759      12.32453
  0.001640094   1.489779E-4      28.90283    0.09864683   0.002817689   2.527081E-4      28.31527     0.0973993   0.002933137   5.890618E-4      28.27167     0.2181013   0.003246107   3.091723E-4      28.16159      0.103435   0.003246107   3.091723E-4      28.16159      0.103435      28.10867     0.2796304        25      1943.244      1615.793      338.2352545791095     -60.55890866704086      2.442977019746602    0.03234414938353357      5.434164372411913    0.07417080954916488      1.424342869279636    0.01850858282892637      2.450284     0.2849295      1.368667     0.1591545       10.9716   0    0.01887533      5.278501
   0.01175588   2.629395E-4      26.76436    0.02429018    0.01294608   3.015684E-4      26.65965    0.02529749    0.01583507   6.190111E-4      26.44095    0.04245299    0.01389826   5.004972E-4       26.5826    0.03910849    0.01389826   5.004972E-4       26.5826    0.03910849      26.27795     0.1800757        82       1943.69      779.3623      338.2350812216576      -60.5681689381395      6.881696604331573   0.005942775724343984      5.594052220926712   0.004714822828114223     0.4956721644330174   3.743043313612894E-4      2.655259    0.07776809      2.329238    0.06789494      5.812369   0     0.6927629       20.5996
  0.005201431   2.280769E-4      27.64969    0.04761988   0.007009895   3.267787E-4      27.32572    0.05062582   0.006696438   5.883867E-4      27.37539    0.09542206   0.006326234   4.674507E-4      27.43714    0.08024544   0.006326234   4.674507E-4      27.43714    0.08024544      27.21239     0.1993248        66      1959.803      1659.389      338.2348901227405     -60.55842442467087      11.77767663696756    0.04094907369402607       4.66755695919402     0.0152919067353381      1.292217861316715   0.005298966383219503      3.464859       0.20494      2.107128     0.1193339      10.84353   0     0.4753085      10.27814
  0.001762669   1.551549E-4      28.82457    0.09559266   0.003000761   2.607424E-4      28.24692    0.09436481   0.003772154   5.941189E-4      27.99853     0.1710463   0.003387639   4.403834E-4      28.11526     0.1411769   0.003387639   4.403834E-4      28.11526     0.1411769      27.83553     0.2447077        25      1964.645      1356.123      338.2347218089271     -60.56178148254625      3.000694641897147    0.04109583238923401      4.563847450278506    0.06037420783793723     0.8193198908116912    0.01117395952925184      2.216887     0.2559142      1.627867     0.1896785      11.38303   0    0.09386131       5.66791
  0.001465159   1.480537E-4      29.02529     0.1097398   0.002362365   2.331973E-4      28.50663     0.1072029   0.001693753   6.398386E-4      28.86787     0.4102515   0.001953867   2.674310E-4      28.71276     0.1486438   0.001953867   2.674310E-4      28.71276     0.1486438      28.70487     0.4460171        21      1971.658      1953.311      338.2346805298904     -60.55516920591853      1.471505721166211    0.02903524043237044      9.363994859041156      0.178622637581342      1.961375898082853    0.03773927172108598      3.134413     0.4331334      1.005463     0.1416098      10.63448   0      0.409474      5.141098
  0.001538283   1.375141E-4      28.97241    0.09708244    0.00231136   2.121513E-4      28.53033    0.09967997   8.764764E-4   5.977920E-4      29.58315     0.7406954   0.002326479   2.284279E-4      28.52325     0.1066301   0.002326479   2.284279E-4      28.52325     0.1066301      29.42015     0.7610878        24      1974.727      1554.658      338.2345335014118     -60.55958248611422      3.037232538540131    0.04610200429661063      2.603518775459414    0.03854669657268709     0.7826270707296671     0.0121271552110691       1.90591     0.2345768      1.417131     0.1721117      9.841275   0    0.06248248      5.054321
  0.001557075   2.143419E-4      28.95923     0.1494953    0.00231614   2.820322E-4      28.52809     0.1322403   0.002652948   9.450189E-4      28.38068     0.3868492   0.001873239   5.200529E-4      28.75852     0.3014978   0.001873239   5.200529E-4      28.75852     0.3014978      28.21768     0.4245907        16      1977.014      2284.952      338.2346247070619     -60.55149702135052      1.418539257465987    0.04216600292901079      2.547506229062016    0.07709725971940573   -0.08794689664154997  -0.003687457947188701      1.598223     0.2783564      1.188162      0.204404      8.242887   0     0.7031198      6.228056
   0.02062597   3.643695E-4      26.15396    0.01918481    0.02318861   4.294361E-4      26.02681    0.02011193    0.02213339   6.193722E-4      26.07738    0.03039021    0.02146469   5.632466E-4      26.11069     0.0284973    0.02146469   5.632466E-4      26.11069     0.0284973      26.02681     0.1776192       170      1985.506      907.6509      338.2341641891514     -60.56674460978383      13.17440735212497   0.006964590170616863      17.55052887768194    0.01123071369092823       -1.5606603994719  -0.001443018058605247      4.248539     0.1080415      3.560176    0.08076098      13.36397   0    0.01270152      25.20068
   0.02214421   3.989754E-4      26.07685    0.01956662    0.02487348   4.630976E-4      25.95066    0.02021929    0.02370641   6.531363E-4      26.00284    0.02992044    0.02328806   5.951697E-4      26.02217    0.02775475    0.02328806   5.951697E-4      26.02217    0.02775475      25.83984     0.1775394       194      1988.624      619.9537       338.234037646876     -60.56992947020028      11.71062218091585   0.004930715942697752      19.94902675896833   0.008809838332795466     -1.006943392848555  -6.878138617454752E-4       4.47999    0.09448908      3.404311    0.06937124      13.44982   0     0.0162068      25.35961
  0.002267785   2.555097E-4      28.55099     0.1223588   0.003431615   3.417845E-4      28.10125     0.1081642   0.004571086   8.848403E-4      27.78995     0.2102206   0.002085556   3.981103E-4      28.64194     0.2073057   0.002085556   3.981103E-4      28.64194     0.2073057      27.62695     0.2735282        23      1990.304      2211.605      338.2343110792179     -60.55230778125402      2.242529326096365    0.04001328573016873      10.40819366345803     0.1817741524232052      3.451724847282634    0.06139003725939867      3.416395     0.4523975     0.9894282     0.1308585       11.0153   0      0.750717      7.563802
  0.004505405   3.659540E-4      27.80567    0.08821094   0.006160748   4.495756E-4      27.46592    0.07924996   0.007802652   9.966457E-4      27.20939     0.1387166   0.007480036   9.798470E-4      27.25524     0.1422605   0.007480036   9.798470E-4      27.25524     0.1422605      27.04639     0.2233098        61      1997.526      2285.374      338.2341628680725     -60.55149037411618      6.781988354181329    0.02554881788646024      5.854644219644558    0.02218839896096763    -0.7500209558446258  -0.002592594817855426      2.683298     0.1641891       2.33164     0.1441498      12.67763   0    0.01616924      9.268831
    0.2719834   0.001169339      23.35364   0.004669041     0.2858115   0.001245084       23.2998   0.004730955     0.2063567   7.207498E-4      23.65345   0.003793114     0.2775637   0.001365118      23.33159   0.005341184     0.2775637   0.001365118      23.33159   0.005341184       23.2998   0.004730955      1456      2003.725      558.1052      338.2336852841648     -60.57061275703784      63.32000126668788   0.002125228810787758      84.04995608287094   0.002512131871856284      31.43077124579327   9.143414889963644E-4      10.33347    0.05703738      6.370971    0.03720347      13.24561   0     0.0291845      112.2374
  0.007179741   2.819843E-4      27.29973    0.04265264    0.00947055   3.855224E-4      26.99906    0.04420834   0.008811038   6.199470E-4      27.07743    0.07641126   0.009778041   7.690156E-4      26.96437    0.08541086   0.009778041   7.690156E-4      26.96437    0.08541086      26.91443     0.1909547       100      2023.358      919.3773      338.2333136912597     -60.56661114309262      12.51347683225747     0.0269629943072716      7.779437093085711    0.01744247162887529     -1.378241672119827  -0.001064914786077596      3.589637      0.164562      2.721657     0.1316237      15.61786   0   0.004250997       11.5406
  0.005647856   3.246334E-4      27.56029    0.06242225   0.007324954   4.011504E-4      27.27799    0.05947468   0.005295794   7.843240E-4      27.63017     0.1608401   0.004296834   4.972006E-4      27.85713     0.1256646   0.007324954   4.011504E-4      27.27799    0.05947468      27.27799    0.05947468        49      2030.369      494.9747      338.2330725606539      -60.5713091238594      5.848842675777149    0.02734328852162737      8.755280464604197    0.04803375177459266      1.196329885407281   0.008886232920054535      3.030571     0.2265531      2.328038      0.155083      15.93097   3    0.04541193      12.86712
  0.001403217   2.335553E-4      29.07219     0.1807568   0.001825401   2.694560E-4       28.7866     0.1603095   0.001392082   0.001175125      29.08084     0.9167462   0.001519838   4.882279E-4      28.98551     0.3488632   0.001519838   4.882279E-4      28.98551     0.3488632      28.91784     0.9332998        18      2033.446      2295.309      338.2333559473915     -60.55137692846566      5.614287253337824     0.1304473940812065     0.8306631760489683    0.01925919869564741     0.3448949163957806   0.008820481719821406      2.374663     0.3621364      0.897733     0.1362491      7.861171   0       0.70318       5.31031
   0.00221115   3.379241E-4      28.57845     0.1659704   0.003166385   4.094238E-4      28.18859     0.1404233   2.783233E-4   0.001290619      30.82863      5.035915    0.00169326   9.767661E-4      28.86819      0.626465    0.00169326   9.767661E-4      28.86819      0.626465      30.66563      5.038955        17      2034.569      2413.787      338.2333538576676     -60.55006512169514      4.643682147054335     0.1003567302453784      4.373676535559351     0.0977847849779609      2.361824735956858    0.05478105457709006        2.6219     0.3922587      1.463899     0.2104153      11.74059   2     0.7419798      8.529738
    0.1808532    0.00105427      23.79668   0.006330755     0.2010841   0.001224707      23.68155   0.006614306     0.1002768   6.154167E-4        24.437   0.006664976     0.1828257   0.001674918      23.78491   0.009949155     0.1828257   0.001674918      23.78491   0.009949155      23.68155   0.006614306      1631      2034.767      3412.553       338.233544880096     -60.53900754970927      109.6267047585848   0.006372345316027462      193.9813292546059   0.009476889183160295      36.03311896404171   0.001960911111828827      14.39714     0.1021056       9.81481    0.07364559      50.57647   2   6.189613E-4      71.47227
  0.001741536   1.657963E-4      28.83767     0.1033885   0.003008711   2.726699E-4      28.24405    0.09842072   0.003494973   6.280821E-4      28.08139     0.1951652   0.003551487   4.790116E-4      28.06397     0.1464757   0.003551487   4.790116E-4      28.06397     0.1464757      27.91839     0.2621345        24      2035.117      1381.514      338.2331393318686     -60.56149359519706      3.592335289403727    0.04590876337608248      4.836631176480847    0.06234189105245509      -2.19413707085566   -0.02836446405236903      2.548553     0.2892333      1.390628     0.1568272      11.28011   0     0.5798749      5.713282
  0.004654732   2.407464E-4      27.77026    0.05616877   0.006893007   3.650833E-4      27.34398    0.05751923   0.006167968   6.163170E-4      27.46465     0.1085155    0.00678129   6.017523E-4      27.36172    0.09636854    0.00678129   6.017523E-4      27.36172    0.09636854      27.30165     0.2059141        53      2036.032      3577.969      338.2335487639897     -60.53717606043354      3.504070275472948    0.01576626528248892      10.92844399038698    0.05238254127671854     -1.075073615600928  -0.004581151394661063      3.328811     0.2301022      1.830719     0.1232956      10.64816   0     0.2427794      10.24726
  0.003318139   2.076761E-4      28.13776    0.06797071   0.004843906   3.076200E-4      27.72701    0.06896815   0.005046712   6.199469E-4      27.68248     0.1334061   0.004464295   4.694526E-4      27.81562     0.1142007   0.004843906   3.076200E-4      27.72701    0.06896815      27.51948     0.2200504        44      2038.019      928.6084      338.2329851995064     -60.56650753239027      7.947067585141603     0.0469018409524267      4.410908683143412    0.02669666065476081      1.094255031340858   0.005637137863650219      2.873724     0.2199276      2.024768     0.1588406      12.54107   1    0.03173421      8.035281
   0.01211925   4.231756E-4      26.73131    0.03792056    0.01603175   5.519299E-4      26.42755    0.03738805     0.0146811   7.185137E-4       26.5231    0.05315038    0.01439893   6.718922E-4      26.54417    0.05067565    0.01439893   6.718922E-4      26.54417    0.05067565       26.3601     0.1828933       156      2038.877      4119.642      338.2335907021036     -60.53117881283496      18.26300978573953    0.02233593943189569      14.21612375295655    0.01828300765860159     -0.631397677060093   2.056437755778998E-4      4.284768     0.1494869      3.757646     0.1351762       19.9796   0   1.302325E-4      15.57995
   0.01576661   3.414834E-4      26.44565    0.02352129    0.01847781   4.239421E-4      26.27337    0.02491643    0.01833866   6.078263E-4      26.28158    0.03599496    0.01861979   5.385695E-4      26.26506    0.03141209    0.01861979   5.385695E-4      26.26506    0.03141209      26.11858     0.1786635       166      2042.911      1020.757      338.2328930485171     -60.56548686788998       13.2588230958427   0.009982754522734387      15.12348462143446    0.01171270559878155      4.032519173492758   0.003375136127638444      4.281361     0.1197161       3.17053    0.08581095       15.3889   0   2.456680E-4      19.58715
    0.4330811   0.001991419      22.84858   0.004993709      0.472672   0.002163313       22.7536   0.004970376     0.1598857   7.854680E-4      23.93048   0.005335176     0.4350961   0.002871313      22.84354   0.007166799     0.4350961   0.002871313      22.84354   0.007166799       22.7536   0.004970376      3371      2042.939      4202.069      338.2335153957618     -60.53026585473294      301.3740112926698   0.006424794688445613      223.2856241813743   0.003865491311731584      42.31806792211683   7.965383429749822E-4      17.88598    0.08156257      14.30914    0.06031445      62.86561   2   6.630438E-4      118.6741
  0.009255703   3.249166E-4      27.02398    0.03812346    0.01285113   4.689441E-4      26.66765    0.03962868    0.01193867   6.128793E-4      26.74761     0.0557505    0.01234791   5.324399E-4      26.71102    0.04682814    0.01234791   5.324399E-4      26.71102    0.04682814      26.66765     0.1836658       127      2044.127      3532.036      338.2333575618318     -60.53768382293105      9.534829068353019    0.01608138338030729      23.87293108690785    0.03695963274418824     -6.148543660202427  -0.008677103045735281      5.113555     0.2002374      2.694311     0.1137805      22.27299   0   1.191481E-4      13.19901
  0.008795135   3.613028E-4      27.07939    0.04461272     0.0104375   4.171063E-4      26.89351    0.04339903    0.01154523   8.102310E-4      26.78399    0.07621423    0.01031042   5.215708E-4      26.90681    0.05493723    0.01031042   5.215708E-4      26.90681    0.05493723      26.62099     0.1908759        87      2045.171       493.416      338.2327387238245      -60.5713249547094      10.57492395275409    0.01999307459576972      5.568785575581856   0.008905182788845635     -1.349931788372686  -0.002693926337432497      3.303897     0.1435721      2.286476    0.09102371      11.21038   2     0.2146721       15.0761
  0.005169203   4.036477E-4      27.65644    0.08480252   0.006880826   4.823011E-4       27.3459    0.07612152   0.005974281   9.787579E-4      27.49929     0.1779178   0.005666027   6.531837E-4       27.5568     0.1251949   0.005666027   6.531837E-4       27.5568     0.1251949      27.33629     0.2495591        66       2046.61      4261.076      338.2334443321035      -60.5296122178643      15.64891317540816    0.06130889287276076      5.474348064202196    0.02137979177465519     -5.038213248568887   -0.01977385945068441      4.209694     0.2635222      1.844381     0.1150857      16.71377   0     0.1264259      10.21537
   0.01045335   2.581120E-4      26.89186    0.02681529    0.01165451   3.000199E-4      26.77377    0.02795669    0.01212559   6.210417E-4      26.73074    0.05562213    0.01149808   3.634321E-4      26.78844    0.03432636    0.01149808   3.634321E-4      26.78844    0.03432636      26.56774     0.1836268        76      2048.537      1129.765      338.2327876673056     -60.56427947463535      4.943205595294941    0.00518775722754113      7.285418371067713   0.007957460066121509     0.1600430350173028   1.992992166840981E-4      2.701167    0.08928453      2.220883    0.07192697      4.724199   0     0.9765095      19.04628
  0.002281172   1.636999E-4      28.54461    0.07793279   0.003115372   2.304948E-4      28.20622    0.08034912    0.00234805   6.181372E-4      28.51323     0.2858956   0.002633791   3.594671E-4      28.38855     0.1482203   0.002633791   3.594671E-4      28.38855     0.1482203      28.35023     0.3352033        32       2049.87      747.0287      338.2326825863634      -60.5685166992955      3.221675155319547    0.02849686609409524      3.340452319001745    0.02841170157684977     0.1694181946751687   0.001650701798956979      1.860266     0.1735095      1.761118     0.1637163      7.594595   0     0.6514785      6.482511
  0.003684432   2.471590E-4      28.02407    0.07285103   0.005665724   3.660265E-4      27.55686    0.07015957   0.006443833   6.435981E-4      27.41714     0.1084677   0.006770842   6.855874E-4      27.36339     0.1099639   0.005665724   3.660265E-4      27.55686    0.07015957      27.55686     0.2058889        45      2051.022      1578.246      338.2328196238859       -60.559313999637      6.140181249004989    0.04143677636243269      6.025498492841332    0.04203768089029807      1.549222870736223   0.009134131216648302      2.762811     0.2255578       2.12898     0.1805496      14.54323   1   0.001507878      8.812218
  0.002897667   2.135616E-4      28.28488    0.08003952   0.005766287   3.868480E-4      27.53776    0.07285744   0.005094845   6.161490E-4      27.67217     0.1313362   0.004736112   5.436085E-4      27.75145     0.1246505   0.004736112   5.436085E-4      27.75145     0.1246505      27.50917     0.2188018        41      2053.814      3673.284       338.233167166929     -60.53611909999529      6.041401669551682    0.04507041793885547      11.04014889455432    0.08577854720409183      2.487900314083031    0.01962402972010188      3.473805     0.3061013      2.239248     0.1927459      16.72932   0    0.00257705      7.275543
    0.1072819   0.001223939      24.36368    0.01238976     0.1201947    0.00133265      24.24029    0.01204095     0.0813226   8.985961E-4      24.66447    0.01200005     0.1083298   0.001696392      24.35313    0.01700623     0.1083298   0.001696392      24.35313    0.01700623      24.24029    0.01204095       920      2056.691      1973.062      338.2327693333155     -60.55494235923484      83.64381591256551   0.008523625349565739      48.49178683387179   0.004486583897905832     -11.54410748457997  -9.031768494950165E-4       9.33252    0.09336206      6.711159     0.0655266      23.69522   0    0.02683876      56.39275
  0.005866256   2.542075E-4       27.5191    0.04706057   0.007843972   3.536775E-4      27.20366    0.04896674   0.007766221   6.212913E-4      27.21448     0.0868791   0.007392966   5.621134E-4      27.26795    0.08257242   0.007392966   5.621134E-4      27.26795    0.08257242      27.05148     0.1953791        75      2056.872      3178.248      338.2330014028957     -60.54159946273948      17.60103122500162    0.06347008141370949      9.450419978450838    0.03421182210049548     -9.068407995184408   -0.03505974872492079      4.844354       0.29467      1.893063     0.1041706      18.16703   0     0.5060367      10.87529
  0.001929935   1.653696E-4      28.72614    0.09305566   0.002612209   2.226502E-4      28.39748    0.09256459   0.003203861   6.891917E-4      28.17582     0.2336125   0.002393415   2.649435E-4      28.49245     0.1202168   0.002393415   2.649435E-4      28.49245     0.1202168      28.01282     0.2918901        22      2057.154      1603.923      338.2326865320588     -60.55902912722994      2.930517091386723    0.02987339301890945      2.441713208390697    0.02653301223215576     0.1104364228696237   0.001341947689561642      1.718811     0.1742002      1.554966     0.1614332      6.492014   0     0.7351047      6.594627
  0.002387132   1.639374E-4      28.49531    0.07458154   0.003043678   2.142608E-4       28.2315    0.07644934   9.942021E-4   6.675610E-4      29.44631     0.7291991   0.002852904   2.575961E-4      28.30178    0.09805775   0.002852904   2.575961E-4      28.30178    0.09805775      29.28331     0.7499042        31      2059.019      1417.148      338.2326079106165     -60.56109678303753      2.913249331253755    0.02303627650241284      2.892415591783141    0.02283780085804699    -0.3625873240102493  -0.003150013795853728      1.807089     0.1615197      1.593768     0.1406608      5.416833   0     0.7237619      6.884973
   0.05925648   8.545764E-4      25.00816    0.01566192    0.07485189   0.001087796      24.75449    0.01578245    0.04032218   6.952370E-4      25.42614    0.01872486    0.07019694   0.001534116      24.82421    0.02373394    0.07019694   0.001534116      24.82421    0.02373394      24.75449    0.01578245       755      2060.949      1660.176      338.2326120837591     -60.55840597903559       39.3791784523568   0.009066986800743894      167.8372562214006    0.03749406474374273     -42.64043485076797  -0.009365228717059713      13.44257     0.2007537      5.149138    0.07911387      49.94327   0   3.252297E-4      34.62196
   0.04788201   6.668217E-4      25.23957    0.01512402    0.05184633   7.162052E-4      25.15321    0.01500201    0.04343251   6.730152E-4      25.34546    0.01682828    0.04987551   8.964075E-4      25.19528    0.01951857    0.05184633   7.162052E-4      25.15321    0.01500201      25.15321    0.01500201       380       2062.33       4227.51      338.2330839973552     -60.52998232106433       63.4578770161595    0.01082323117632277      31.53778737130346   0.004780904476831223     -32.40370112435244  -0.005503248970145831       9.14433     0.1186594      3.372964    0.03903942      33.33466   3    0.01861811      39.09657
   0.00243976   1.862228E-4      28.47163    0.08289256   0.003486067   2.651530E-4      28.08416    0.08260202   0.005153804   6.681311E-4      27.65968     0.1407873   0.004570854   5.455171E-4      27.79001     0.1296107   0.004570854   5.455171E-4      27.79001     0.1296107      27.49668      0.224602        37       2062.84      1365.689      338.2325117370973     -60.56166612949624      2.883434555254777    0.02518843862886432      6.743366286897533     0.0585005752641218      2.051301012406444    0.01739698276053023      2.762225     0.2567671      1.413122     0.1332654      11.08379   0    0.05883221      6.454038
   0.01487305   7.542857E-4        26.509     0.0550764    0.02241438   9.731302E-4      26.06368    0.04714917    0.01580835   0.001052789      26.44278    0.07232437    0.01779921   0.001487785        26.314    0.09077559    0.01779921   0.001487785        26.314    0.09077559      26.06368     0.1893563       210      2067.109      2108.942       338.232561344951     -60.55343699063834      43.05622533497825    0.05439106066874094      44.23081335494879    0.05702094519630885     -18.79730552989844   -0.02265951854799153      7.902531     0.2800065      4.983677      0.181682      37.66982   0   1.563354E-4      16.50013
    0.0356542   4.784903E-4      25.55972    0.01457445    0.04017784   5.665064E-4      25.43003    0.01531257    0.03764452   6.125929E-4      25.50075    0.01767258    0.03969179   7.972905E-4      25.44325    0.02181452    0.03969179   7.972905E-4      25.44325    0.02181452      25.33775     0.1758901       331      2071.888      3106.916      338.2326493831114     -60.54238774957241      20.49420477905932   0.006272069891029385      29.58526097763982   0.008219229683997655      -6.85179627865429   -0.00189564758264142      5.767339    0.09683332      4.100886    0.07151649      16.32557   0     0.0065431       31.2956
  0.003291446   2.253498E-4      28.14653    0.07435331   0.005160302   3.443125E-4      27.65831    0.07246153   0.006006778   6.519561E-4       27.4934     0.1178709   0.005840214   5.777004E-4      27.52393     0.1074246   0.005840214   5.777004E-4      27.52393     0.1074246       27.3304     0.2109942        50      2075.321      4024.012       338.232751799793       -60.532234042058      4.720847219244512    0.02820614679952615      8.900511213055324    0.05377273777728314      2.869511342330295     0.0174711447907693      3.218779     0.2502756      1.805774      0.139072      14.45675   0   0.002985267      7.490241
   0.06176489   0.001056433      24.96315    0.01857506    0.08614729   0.001408688       24.6019    0.01775837    0.03545957   7.452259E-4      25.56567    0.02282361    0.07033765   0.001866972      24.82203     0.0288257    0.07033765   0.001866972      24.82203     0.0288257       24.6019    0.01775837       820      2078.237       1571.29      338.2322052705406     -60.55938839137503      108.5307885092981    0.02395890675502381      103.8553719291547    0.02506656246868572     -2.616161268486735  -0.003155186619166221      10.47385     0.1664817      10.13334     0.1459771      61.84621   0   3.210862E-4      34.64772
  0.002983362   2.813068E-4      28.25323      0.102401   0.004006813   3.445195E-4        27.933    0.09337799   0.004201376   9.480665E-4      27.88152     0.2450626   0.003546912   6.319582E-4      28.06537     0.1934942   0.003546912   6.319582E-4      28.06537     0.1934942      27.71852     0.3011323        36      2078.644      2215.745      338.2323225327156      -60.5522534469512      4.891017890084868    0.03529302618877951      5.024464964306297    0.03419499418258758     -1.094550998004731  -0.009397968576286574      2.460554     0.2101381      1.964983     0.1591541      13.18209   0     0.8643478      7.976217
   0.01975895   4.516851E-4      26.20059    0.02482571    0.02251324   5.147536E-4       26.0589    0.02483082    0.02140178   7.582978E-4      26.11387    0.03847865    0.02110221   6.932254E-4      26.12918    0.03567601    0.02110221   6.932254E-4      26.12918    0.03567601      25.95087     0.1791804       203      2079.683      2618.824       338.232378197766     -60.54779076458506      17.30445493671802    0.00989661154509125      11.72177618803889   0.006306886119548962     -1.329282063368922  -8.041836699100878E-4      4.195808     0.1003421       3.37956    0.07832601      12.83216   0    0.00546548      22.18796
  0.002664135   1.982244E-4      28.37611     0.0808036   0.004052369   2.975473E-4      27.92073    0.07974011   0.004425219   6.473925E-4      27.82516     0.1588776   0.003755154   3.238002E-4      28.00343    0.09364384   0.003755154   3.238002E-4      28.00343    0.09364384      27.66216     0.2363622        38      2086.494      3911.718      338.2324783428001     -60.53347619435322      4.120421762245791    0.03031046419315828      4.977644072341899    0.03725982216824547     0.1564884856802742   9.689127308670457E-4      2.237257     0.1933711      2.023054     0.1737179      11.31588   0    0.02368881      6.948935
   0.04191843   6.377688E-4      25.38399    0.01652297    0.05361314   8.597197E-4      25.11682    0.01741468    0.03494294   6.095248E-4       25.5816    0.01894357    0.04731584    0.00100676      25.25248    0.02310729    0.04731584    0.00100676      25.25248    0.02310729       25.4186     0.1760223       545      2086.823      3583.824      338.2324066590729     -60.53710635099378      76.16094276867794    0.02595460009233835      56.46905353611384    0.01944712810281036      41.79985155110132    0.01482638813616763      10.45269     0.1946281      4.834376    0.08672744      39.17661   0   3.142212E-4      28.83504
  0.001489779   1.277092E-4       29.0072    0.09309584   0.001916415   1.696153E-4      28.73378     0.0961181   0.002532217   6.467809E-4      28.43125     0.2773869   0.002039785   2.080726E-4      28.66604     0.1107798   0.002039785   2.080726E-4      28.66604     0.1107798      28.26825     0.3279764        20      2087.211      743.3215      338.2318405375108     -60.56855414076575      1.429084925028351    0.02211578098969052      2.694218544819424    0.04461352723678234    -0.2913435964384945  -0.004997366833054172      1.660749     0.2137139      1.168425     0.1451058      6.073992   0     0.7239018      5.351961
     0.012666   5.626870E-4       26.6834    0.04824556    0.01598475   6.563906E-4      26.43074    0.04459503    0.01224373   9.783260E-4      26.72022    0.08677603    0.01284357   8.194955E-4      26.66829    0.06929319    0.01284357   8.194955E-4      26.66829    0.06929319      26.55722     0.1953333       138      2094.391      2432.136      338.2320103928348     -60.54985621270432      11.80419701629602    0.01591108361809697      22.18458289115156    0.03008028923599723     -10.26307150878046   -0.01391266391368025       5.33809       0.19649      2.343838    0.08592479      21.22403   0   0.001234833      17.26786
   0.04948393   5.533420E-4      25.20384    0.01214393    0.05513561   6.447746E-4      25.08642    0.01270005    0.04769377   6.194465E-4      25.24384    0.01410496    0.05478455   7.908980E-4      25.09336    0.01567806    0.05478455   7.908980E-4      25.09336    0.01567806      25.08084     0.1755675       403      2098.957      3637.191      338.2321440057539     -60.53651434505256      45.65649979319256    0.01159373257037075        15.609845616706   0.003559756438018291       4.28391568282413   0.001329908383320082      6.801128     0.1086653      3.874403    0.05783885      9.154551   0    0.02295475      39.25728
  0.001484467   1.634380E-4      29.01107     0.1195673   0.002301897   2.400472E-4      28.53478     0.1132506   0.002195795   6.732341E-4      28.58602     0.3329692   0.002066478   2.816580E-4      28.65192     0.1480203   0.002066478   2.816580E-4      28.65192     0.1480203      28.42302     0.3761562        22      2099.425      2617.181      338.2319333576021      -60.5478070484345      1.772649866442713    0.03207003186536234      4.872537748425288    0.08664277218429607     -0.819643766527065   -0.01513455484175191       2.25298     0.3009302      1.252705      0.167791      10.06112   0    0.01470231      5.091224
  0.001531019   2.437608E-4      28.97755     0.1729072   0.002795947   3.567891E-4      28.32368     0.1385838   0.003178315   9.805690E-4      28.18451     0.3350511   0.002419914   4.654571E-4       28.4805     0.2088861   0.002419914   4.654571E-4       28.4805     0.2088861      28.02151     0.3780003        19      2102.491       2379.23       338.231817611606     -60.55044115829085      5.513642404656639    0.09605405432522299      3.640208956757842    0.06523997467588865      1.527578088096272    0.02632910499437468      2.523655     0.3333957      1.668837     0.2239225      12.30037   0     0.7018607      5.636732
   0.00634682   2.585836E-4      27.43361    0.04424606    0.00856996   3.673174E-4      27.10755    0.04654709   0.008558272   6.024653E-4      27.10904     0.0764497   0.009365248   6.833909E-4       27.0112    0.07924644   0.009365248   6.833909E-4       27.0112    0.07924644      26.94604       0.19097        86      2105.397      3329.291       338.231938638169     -60.53992255712412      5.820260738390842     0.0162165283530753      18.57173077875517     0.0557767004755423      -3.70234725365188  -0.009433802093056195      4.423657     0.2406474       2.19619     0.1186678      16.23787   0   0.004896696      10.99683
   0.02932098   4.140186E-4      25.77205    0.01533456    0.03101485   4.419681E-4      25.71107    0.01547573    0.03328806   7.609756E-4      25.63428     0.0248263    0.03140911   5.655770E-4      25.69736    0.01955537    0.03140911   5.655770E-4      25.69736    0.01955537      25.47128     0.1767522       150      2116.102      977.9888      338.2312357579207     -60.56595329858234      8.538324054549391   0.002728826298999871      8.449334786495285   0.002357615248047714     0.5202792377873066   1.859570989505193E-4      3.002667    0.05297127      2.823411    0.04775444      4.528029   0     0.9417692      37.63994
  0.004579141   2.330776E-4      27.78804    0.05527725    0.00559999   2.866099E-4      27.56953    0.05558195   0.005603563   7.162265E-4      27.56884     0.1388085   0.005046832   3.559825E-4      27.68245     0.0766019   0.005046832   3.559825E-4      27.68245     0.0766019      27.40584     0.2233669        53      2121.617      766.0688      338.2310698278444     -60.56829897792233      5.524015252164815    0.01866413319016788      3.995122954633835    0.01365907418379366     0.7711176301923359   0.002471440190990343      2.417723     0.1402811      1.916703     0.1124474      7.805192   0     0.4101451      10.08346
  0.005097401   2.337713E-4      27.67163    0.04980491   0.006912807   3.325916E-4      27.34086    0.05225005   0.007589244   5.972994E-4       27.2395    0.08547191   0.007660978   5.765519E-4      27.22929    0.08173047   0.007660978   5.765519E-4      27.22929    0.08173047       27.0765     0.1947574        70      2122.181      3446.326      338.2315837971448     -60.53862521038634      8.495950818798469    0.02840920780346209       7.22452959671973    0.02326960487803552      3.397539120442801    0.01127431796163723      3.364037     0.1933983      2.098509     0.1194819      11.11974   0    0.05323604      9.791254
  0.008018469   2.543039E-4      27.17977    0.03444225   0.009251792   3.039289E-4      27.02444    0.03567598    0.01029435   6.465014E-4       26.9085    0.06820253   0.009215883   4.590169E-4      27.02866    0.05409057   0.009215883   4.590169E-4      27.02866    0.05409057       26.7455     0.1878206        75      2124.414      4053.419      338.2316527155019     -60.53190374004246      5.097309576135042   0.007869764727868959      6.937915929285303    0.01079981085629168     0.8057297639067861   0.001430121016506581      2.690871      0.106687       2.18962    0.08536664      6.889334   0     0.3842336      14.78803
   0.02059929   3.834680E-4      26.15537    0.02021654    0.02247331   4.244464E-4      26.06083    0.02051094    0.02189105   7.098122E-4      26.08933     0.0352133    0.02172868   5.256420E-4      26.09742     0.0262716    0.02247331   4.244464E-4      26.06083    0.02051094      25.92633     0.1785076       156       2125.44      718.7679      338.2309743802749     -60.56882228732783      12.32021150639949   0.005925552486057812      7.819485474447382   0.003879678512930242    -0.2310144692350065   6.713044009141347E-5        3.5117     0.0769919      2.794219     0.0622694      7.493303   1    0.08375983      26.22274
  0.002912329   2.572593E-4       28.2794    0.09593134   0.003820901   3.138992E-4      27.98458    0.08921838   0.003171981   8.666526E-4      28.18667     0.2967182   0.004327532   5.131249E-4       27.8494     0.1287694   0.004327532   5.131249E-4       27.8494     0.1287694      28.02367     0.3444804        31      2127.076      1410.556      338.2310735872124     -60.56116319707035      3.160772657847616    0.01675642481263645      3.871991376217244    0.02180984336843136    -0.1929472858197272  -0.001152140802951078      1.980142     0.1485265       1.76403     0.1284762      4.738914   0     0.9028323      8.373902
   0.09547588   7.443173E-4      24.49026   0.008466312     0.1061803   8.711961E-4      24.37489   0.008910497    0.07467787   6.011095E-4      24.75702   0.008741612     0.1030613    0.00105102      24.40726    0.01107503     0.1030613    0.00105102      24.40726    0.01107503      24.37489   0.008910497       845      2130.164      3486.299      338.2314119630791     -60.53818189362246       29.1075234569027   0.003146832972075187      112.5023286521299    0.01210518842291911      8.753535964976776   0.001643137282921729      10.64947     0.1113421      5.310237    0.05343182      22.41547   0    0.02187527      52.40093
  0.009090321   3.874743E-4      27.04355    0.04629068    0.01049718   4.302397E-4      26.88732    0.04451103   0.009495396   9.131468E-4      26.99622     0.1044377   0.008697367   5.370331E-4      27.09153    0.06705683   0.008697367   5.370331E-4      27.09153    0.06705683      26.83322     0.2037946        66      2142.448      1039.192      338.2306542365371     -60.56527316310637      7.218718203716996    0.01209532206917633      5.627571750299967   0.008137193306759343     -1.575414225116631  -0.003343767903586371      2.861476     0.1183292      2.158297    0.07893485      10.36842   0     0.9710405      17.77273
  0.004140233   2.955667E-4      27.89744    0.07752834   0.005573391   3.727073E-4       27.5747    0.07262366   0.005669896   8.460168E-4      27.55606     0.1620443   0.005158281   5.209178E-4      27.65874     0.1096716   0.005158281   5.209178E-4      27.65874     0.1096716      27.39306     0.2385023        52      2143.788      770.8412       338.230571239409     -60.56824399707058      4.549526568930918    0.02079460166844567      7.856121536615653    0.03558967589112688    -0.7169982479575196    -0.0032579335499377      2.829293     0.1904608      2.097796     0.1418061      12.26485   0     0.2913778      9.215579
  0.001409122   2.046150E-4      29.06763     0.1576953   0.001899525   2.484320E-4      28.74339     0.1420341   0.001383449   9.678878E-4      29.08759     0.7597866   0.002351961   5.795471E-4      28.51143     0.2676015   0.002351961   5.795471E-4      28.51143     0.2676015      28.92459     0.7796798        17      2147.222      4278.225      338.2311835565642     -60.52941265782115       1.98430160046597    0.03387620941766137      2.392052588230383    0.04264887362413128     0.8022076505196258     0.0141333960937225      1.736631     0.2303496      1.166391     0.1531801      8.515265   0     0.7242608      5.482327
  0.001861108   2.115406E-4      28.76557     0.1234389   0.002863798   2.940639E-4      28.29764      0.111514   0.003254625   8.452082E-4      28.15875     0.2820282   0.003123807   8.096236E-4      28.20329     0.2814679   0.003123807   8.096236E-4      28.20329     0.2814679      27.99575      0.331911        26      2147.681      4255.763       338.231168818226     -60.52966129782282      3.500219339126435    0.05328813547109032      15.55772288253223     0.2436567415390552      4.845988651638698    0.07084043311464798      4.154987     0.5168413      1.339411     0.1726845       14.1453   0     0.6636429      5.867078
  0.002288582   1.950274E-4      28.54108    0.09254627   0.003667252   2.989908E-4      28.02915    0.08854151   0.002014124   6.757153E-4      28.67978     0.3643405     0.0031099   4.061287E-4      28.20813     0.1418232     0.0031099   4.061287E-4      28.20813     0.1418232      28.51678     0.4041893        34      2153.092      2614.763      338.2307245020972     -60.54782863746169      5.104067768103696    0.04659436759616232      5.216291384106412    0.04872017279817781     -2.752431050611574   -0.02524748080815218      2.813038     0.2700502      1.551508     0.1496243      12.52236   0    0.00797327      6.313981
  0.006483675   2.539195E-4      27.41045    0.04253092   0.008220992   3.368045E-4      27.15269    0.04449216   0.008123271   6.172242E-4      27.16567    0.08251669   0.008077182   4.075521E-4      27.17185    0.05479654   0.008077182   4.075521E-4      27.17185    0.05479654      27.00267     0.1934787        75       2157.91      3819.621      338.2308529159562     -60.53448892535776       7.18707672852723    0.01633233413461194      7.359677750728646    0.01600626847000834    -0.4438302904848968  -5.365984065521920E-4      2.779482      0.129345      2.611749     0.1249339      9.804038   0   0.003908182       12.0019
  0.002755986   1.826243E-4      28.33931    0.07196334   0.003977929   2.714684E-4      27.94086     0.0741126   0.005214399   6.077034E-4      27.64699     0.1265661   0.005715413   5.326094E-4      27.54738     0.1012024   0.005715413   5.326094E-4      27.54738     0.1012024      27.48399     0.2159721        38       2159.59      3093.702      338.2306723920247     -60.54252557147736      6.941695413718946    0.04886615707787377      2.821399925612146     0.0198560436574544     0.3715362026677624   0.002209788154482887      2.641009     0.2214351       1.66978     0.1403164      10.36237   0    0.03591544      7.185337
  0.002218616   3.120512E-4      28.57479     0.1527473   0.002896472   3.580049E-4      28.28533     0.1342299   0.008625631    0.00121523      27.10052     0.1530021   0.002182946   4.279124E-4      28.59239     0.2128833   0.002182946   4.279124E-4      28.59239     0.2128833      26.93752     0.2324535        16      2160.259      543.8781      338.2301554304182     -60.57075516127357       3.47846641314132    0.09643997197469751      2.050818958393642    0.05702781947884536      1.738165474843519     0.0492618312173498      2.154919     0.3602652     0.9410686     0.1538726      8.520207   2     0.8491439      8.808399
    0.1004563   0.001312925      24.43506     0.0141936     0.1174779     0.0014723      24.26511    0.01361037    0.07102355   9.361500E-4      24.81149    0.01431439     0.1117879   0.001956778      24.31901    0.01900975     0.1117879   0.001956778      24.31901    0.01900975      24.26511    0.01361037       951      2161.166      725.6418      338.2301708000707     -60.56874272809307      91.48258805060709    0.01257224954644913      85.89934707678583    0.01238996418016082     -5.914208306222008  -0.001504697213089675      9.758634     0.1182733       9.06372     0.1047552      37.17606   0   8.091374E-4      52.03996
   0.07915208    0.00113665      24.69384    0.01559531    0.08660824    0.00119895       24.5961     0.0150339    0.07309587   0.001070271      24.78027    0.01590124    0.08140415   0.001585955      24.66338    0.02115798    0.08140415   0.001585955      24.66338    0.02115798      24.61727     0.1757209       616      2164.398      656.9453      338.2300844402105     -60.56950296976698      33.32380958344345   0.003536839986766074      53.26474914711127   0.006686069802019103      2.287609736161528   3.209351915865196E-4      7.315997    0.08196611      5.750195    0.05919854      27.70951   0   7.702384E-4      50.73835
  0.002097694   2.162714E-4      28.63564     0.1119661   0.003294884   3.092436E-4       28.1454     0.1019273   0.004511772   7.736431E-4      27.80413     0.1862187   0.003682038   5.770637E-4      28.02478     0.1702023   0.003682038   5.770637E-4      28.02478     0.1702023      27.64113     0.2555434        30      2169.343       1671.61       338.230172901373     -60.55826891906411      3.782778379629462    0.03626512401911442      3.609194953432333    0.03485708277507648    -0.3677877744190159  -0.003567188091689889      2.018385     0.1979826      1.821564      0.178676       11.4899   0    0.00207681      6.158147
  0.003215468   2.292332E-4      28.17189    0.07742179   0.004762289   3.290995E-4      27.74546    0.07504838   0.007042501   7.086395E-4      27.32068     0.1092769   0.005144518   5.784254E-4      27.66164     0.1221047   0.005144518   5.784254E-4      27.66164     0.1221047      27.15768     0.2063163        46      2174.707      2031.549      338.2301229727328     -60.55428343897103      6.934883128576217    0.04586871647980188      10.22511570004636    0.06661517486904897     -6.304079935122725   -0.04137258720152797      3.885254      0.314476      1.436941     0.1165708      14.16776   0    0.05223773      7.623168
  0.002861893   2.321005E-4      28.29837    0.08807496   0.004308799   3.296822E-4      27.85411    0.08309389   0.004884756   7.376631E-4      27.71789     0.1640005    0.00437662   6.656309E-4      27.83715     0.1651675    0.00437662   6.656309E-4      27.83715     0.1651675      27.55489     0.2398357        40      2182.986      4193.436      338.2303620738171     -60.53034792375311      7.935315841883024    0.05407991940050576      3.580010453540578    0.02389481613101727     0.8953818136751721   0.006073481830069101      2.848194     0.2350662      1.844754      0.150727      13.17656   0     0.1314667      7.273828
  0.003954154   2.104997E-4      27.94737    0.05781328   0.005555704   3.090228E-4      27.57815    0.06040617    0.00304233   6.029903E-4      28.23198     0.2152454   0.004680679   3.586716E-4      27.76423    0.08321815   0.004680679   3.586716E-4      27.76423    0.08321815      28.06898     0.2774087        46      2185.447      3411.477      338.2301528368563     -60.53900491164963      3.943118565251472     0.0242400156409423      10.79069960013044    0.07455439897051552     -1.226329682747671  -0.007617562358847569      3.317182     0.2751043      1.931352     0.1520264      15.17948   0    0.03136264      9.347014
  0.003073328   1.942201E-4      28.22098    0.06863017   0.004675684   3.033768E-4      27.76539    0.07046397   0.002543156   6.044092E-4      28.42657     0.2580999   0.003741673   3.359863E-4      28.00734    0.09751818   0.003741673   3.359863E-4      28.00734    0.09751818      28.26357     0.3118342        44      2187.796      2981.301       338.230015261405     -60.54376725712236      9.815598768138134    0.06933863593161166      6.408329882280664    0.04333710147480967     -5.463724344741098   -0.03825823789686314      3.719561     0.3110381      1.545573     0.1262182      14.37733   0   0.002086848      7.450015
  0.002126086   2.945362E-4      28.62105     0.1504485   0.003187307   3.760986E-4      28.18144     0.1281468   0.002357675    0.00107302      28.50879     0.4942582   0.002562951   5.196076E-4      28.41815     0.2201734   0.002562951   5.196076E-4      28.41815     0.2201734      28.34579     0.5243245        21      2188.306      639.7438      338.2295423734921     -60.56969109529493      4.119559633222956    0.05712033548628956      2.115371823843784    0.03008567149837497       1.02853227881533    0.01337172046289474      2.133883     0.2502333      1.296717     0.1568097      9.961617   0     0.6037626      7.417638
  0.004304769   2.971600E-4      27.85513    0.07496703   0.007166848   4.509127E-4      27.30168    0.06832728    0.00689594   7.385077E-4      27.34352     0.1163031   0.007255695   7.599686E-4       27.2883     0.1137487   0.007255695   7.599686E-4       27.2883     0.1137487      27.18052     0.2101224        57      2188.918      1539.224       338.229705924281      -60.5597326980413      12.58355863245205    0.06412028451016844      12.21237506407354     0.0691511103162718      2.993021189253561    0.01694071106534869      3.923867     0.2894169      3.065811     0.2225068      20.81092   0    0.00172666      9.158758
  0.002520221   2.040667E-4       28.4364    0.08793531   0.003754616   2.939533E-4      28.00359    0.08502421   0.004151747   6.981119E-4      27.89442     0.1826098   0.004221331   5.100113E-4      27.87638      0.131208   0.004221331   5.100113E-4      27.87638      0.131208      27.73142     0.2529255        37        2194.8       1846.66      338.2296340211948     -60.55632843926312      3.367935610853951    0.02873268159079819      5.543718036750032    0.04671135524670279    -0.9393440926838003   -0.00865800309306862      2.427579     0.2240597      1.737386      0.158875       9.26539   0    0.04777815      6.664232
  0.001502374   1.614894E-4      28.99805     0.1167335   0.002028266   2.098495E-4      28.67219     0.1123603   8.895278E-4   7.644682E-4       29.5671     0.9333181   0.002380606   4.087599E-4      28.49828     0.1864707   0.002380606   4.087599E-4      28.49828     0.1864707       29.4041     0.9495829        21      2196.124      2327.302      338.2296989429532     -60.55100702221735      2.320128393782886    0.03577809118389436      2.036180427842108    0.02969772665094144    -0.4402122533979514  -0.007399482966215281      1.625021     0.2018356      1.309815     0.1572839      5.024323   0     0.7718127      5.269974
  0.001426847   1.402389E-4      29.05406     0.1067385   0.002238154   2.195717E-4      28.56528     0.1065409   0.002283447   6.089223E-4      28.54352     0.2896015    0.00230715   2.303488E-4      28.53231     0.1084277    0.00230715   2.303488E-4      28.53231     0.1084277      28.38052     0.3383697        21      2197.523      3615.516      338.2299211650078     -60.53674478916908      3.240431416317016    0.04904502805736033      2.029424691583854    0.03064951296864127    0.09547264935207699   0.001103182729129914      1.802197     0.2216099      1.421951     0.1748817      6.968575   0       0.73025      5.008336
  0.003270487   2.602029E-4      28.15347    0.08640316    0.00588504   4.166168E-4      27.51563    0.07688066   0.007910733   7.271037E-4      27.19446    0.09981813     0.0105132   9.831459E-4      26.88566     0.1015577     0.0105132   9.831459E-4      26.88566     0.1015577      27.03146     0.2014663        44        2198.6      1487.951       338.229477712876     -60.56029941564422      13.22869080615965     0.1242901209490414      4.976197502063974     0.0454124560894125      3.127303923061046    0.03042456760301179      3.778874     0.3669628      1.981161     0.1871921      16.41159   0   0.001102316      7.921453
  0.004704126   4.993415E-4       27.7588     0.1152785   0.006169341   5.682089E-4       27.4644     0.1000228   0.001397974   0.001329039      29.07625      1.032448   0.003704368   8.012128E-4      28.01822     0.2348895   0.003704368   8.012128E-4      28.01822     0.2348895      28.91325      1.047174        45      2198.756      530.3802      338.2292853307765     -60.57090087089468      3.991740422451315    0.02616627734913035      18.42200915489164     0.1193592778014456     -5.628045017408268   -0.03642805231194965      4.511923     0.3631923       1.43398     0.1166914      15.25452   0     0.5458961      11.20492
  0.002305993   2.257311E-4      28.53286     0.1063074   0.003493383   3.138970E-4      28.08188    0.09758226   0.004398379   7.733578E-4      27.83177     0.1909491      0.004267   6.310031E-4      27.86469     0.1605974   0.003493383   3.138970E-4      28.08188    0.09758226      28.08188    0.09758226        28      2203.743      1044.072      338.2292743176104     -60.56521319181666      5.837362330807692     0.0537503497108384       4.49801313837063    0.04210760895489605     -2.881828544486115   -0.02690505768001807      2.850667     0.2746937      1.486295     0.1428333      12.33747   3     0.1235287      6.991364
  0.001509992   1.304512E-4      28.99256    0.09382167   0.002112083   1.903210E-4      28.62822    0.09786009   0.002012578   5.967355E-4      28.68062     0.3220023   0.002118502   2.153053E-4      28.62493     0.1103712   0.002118502   2.153053E-4      28.62493     0.1103712      28.51762      0.366484        21      2206.038      3542.212      338.2297150697135      -60.5375555229485      1.534574937154138    0.02402247095401861      3.584704721193589    0.05843574699731071    -0.1345940989628636    -0.0016671082798091      1.895654     0.2419015      1.235223     0.1547317      9.052014   0     0.6084771      5.296343
   0.00300049   1.828063E-4      28.24702    0.06616509   0.004215035   2.686692E-4        27.878    0.06922238   0.005293678   6.016511E-4      27.63061     0.1234289   0.004763145   4.885670E-4      27.74527     0.1113936   0.004763145   4.885670E-4      27.74527     0.1113936      27.46761     0.2141488        42      2206.486      3559.735      338.2297084452709     -60.53736148627146      4.282720439589838    0.02737603320099002      4.562734878100751     0.0298853989230116     0.6048692217924944   0.004764799493594819      2.245794     0.1831883      1.949838     0.1539594        8.6115   0     0.1822349      7.442443
   0.03803892   4.596598E-4      25.48943    0.01312315    0.04096132   5.082929E-4      25.40907    0.01347628    0.03972303   6.634673E-4      25.44239    0.01813874     0.0399623   6.225390E-4      25.43587    0.01691788     0.0399623   6.225390E-4      25.43587    0.01691788      25.27939     0.1759375       259      2210.028      1779.485      338.2292778060737     -60.55707067308199      25.31901720117989   0.005425320093594779      12.05221896895356   0.002840770479448066     -6.965975682519001  -0.001635989130503182      5.320217    0.07885338      3.011068    0.04525743       13.2165   0    0.02277078       37.4816
  0.001288748   2.112945E-4      29.16458     0.1780534   0.002943804   3.539036E-4      28.26773     0.1305587   0.002897323   8.350175E-4      28.28501     0.3129886   0.002381006   5.206562E-4       28.4981     0.2374763   0.002381006   5.206562E-4       28.4981     0.2374763      28.12201     0.3585901        17       2210.18      875.8109      338.2290961087246     -60.56707542516319      5.163269156338444    0.09736806781931086      2.706821873692806    0.05230332616246807     -1.460566442376465   -0.02944215799917859      2.417311     0.3345304      1.423622     0.1943214      11.11474   0      0.561641      5.020475
   0.02062007   4.598123E-4      26.15427      0.024217    0.02727535   6.404156E-4      25.85057     0.0254989    0.01866257   5.973183E-4      26.26257    0.03475876    0.03224759   0.001227845      25.66876    0.04135004    0.03224759   0.001227845      25.66876    0.04135004      25.85057     0.1784185       259      2210.441      3694.708      338.2296459985993     -60.53586677764227      12.23572698797378   0.008753927892236129      140.7536509843094    0.08855477745660444     -28.95360501504848   -0.01876987347510988      12.12334     0.3045475      2.452349     0.0675244       32.7275   0   2.338875E-4      20.56554
  0.001539466   1.485148E-4      28.97157     0.1047682    0.00236604   2.264053E-4      28.50494     0.1039188   0.004091048   6.444401E-4      27.91041     0.1710716   0.003415777   3.741845E-4      28.10628     0.1189669   0.003415777   3.741845E-4      28.10628     0.1189669      27.74741     0.2447253        24      2212.283      2644.932      338.2293976822456      -60.5474888969045      5.182932430824251    0.08976988950134158      2.608969146138575    0.04466710403669308      2.339299918005947    0.04027062518892739      2.562402     0.3367099      1.107248     0.1451325      10.08777   0     0.4482445      5.058161
  0.004661264   2.216026E-4      27.76874    0.05162987   0.006176905   3.076653E-4      27.46307    0.05409255   0.007612159   5.693898E-4      27.23623    0.08123285   0.007076306   5.644590E-4      27.31548    0.08662746   0.006176905   3.076653E-4      27.46307    0.05409255      27.46307    0.05409255        54      2213.642      3677.753      338.2295706063239     -60.53605418737161      4.801823039125971    0.01507392695070915      7.876740224432332    0.02622956872774521     -1.460695126115436  -0.005068491987862478      2.908606     0.1678941      2.053916      0.114521      9.496265   3    0.08827504      10.16896
   0.01319798   3.519950E-4      26.63873    0.02896401    0.01475663   3.944882E-4      26.51753    0.02903198    0.01313111   7.498522E-4      26.64425    0.06201603    0.01394738   4.938077E-4      26.57877    0.03844989    0.01394738   4.938077E-4      26.57877    0.03844989      26.48125     0.1856636       112       2213.73      1214.106      338.2290828742528     -60.56332974339396      7.757823978886541    0.00638090991751956      8.192791077182484   0.006623852876680231    -0.1882931557531506  -1.605458389818266E-4      2.874539    0.08187614      2.772659    0.07937922      6.335241   0      0.234151      19.87894
  0.005557315   2.947980E-4      27.57784    0.05760886   0.006617365   3.398089E-4      27.38829    0.05576728   0.002606961   8.533621E-4      28.39966     0.3554911   0.006281285   4.411659E-4      27.44488    0.07627518   0.006281285   4.411659E-4      27.44488    0.07627518      28.23666     0.3962309        57      2214.543      769.5561      338.2289768362857     -60.56825137159727      5.240123621277202    0.01269363099385268       4.67771430721369    0.01109423411321976    -0.7092699238016457  -0.002116988426696482      2.392049     0.1189829      2.048399    0.09813733      6.539351   0     0.8919179       11.7765
   0.01247426   3.567059E-4      26.69996    0.03105455    0.01517666   4.454856E-4      26.48706    0.03187773    0.01604665   6.640156E-4      26.42654    0.04493905    0.01675694   6.865377E-4      26.37951     0.0444938    0.01675694   6.865377E-4      26.37951     0.0444938      26.48706     0.1806779       134      2215.377      1689.571      338.2291395969799     -60.55806560412497      6.783212461615349   0.007037091506804953      20.98197594529606    0.02625283000910176      1.085140024946369   0.001486959032382798        4.5896     0.1623798      2.588583    0.08320281      12.08815   2     0.1670652      17.25433
  0.002508114   1.821958E-4      28.44163    0.07888979    0.00391757   2.867474E-4      27.95746    0.07949001   0.002738006   6.026010E-4      28.34641     0.2390151   0.004100938   3.658098E-4      27.90779    0.09687282   0.004100938   3.658098E-4      27.90779    0.09687282      28.18341     0.2962317        34      2217.826       3608.51      338.2294627869319     -60.53682038881149      2.771370758966952    0.02127768585952934      7.159955012738613    0.05697568118781008      1.263380446917477    0.01069621560377565      2.738187     0.2448167      1.560019     0.1353445      9.455221   0     0.1199909      6.911481
  0.009797755   2.717620E-4      26.96218    0.03012257    0.01132119   3.286357E-4      26.80527    0.03152481    0.01143522   6.301496E-4      26.79439    0.05984516    0.01095521   3.924973E-4      26.84095    0.03890863    0.01095521   3.924973E-4      26.84095    0.03890863      26.63139     0.1849498        94      2220.552      4002.689      338.2294791078861     -60.53245607791958      5.781121867870851   0.006914564315468551      8.828040929718106    0.01192140099976046    -0.2611124823878583  -2.386818209238382E-4      2.974938     0.1092371      2.399772    0.08308557        5.6101   0      0.743627      16.14814
  0.005506167   3.130162E-4      27.58788    0.06173725   0.006975248   3.798952E-4       27.3311    0.05914717   0.006930542   8.278938E-4      27.33808     0.1297291   0.005919845   4.896207E-4      27.50922    0.08982129   0.005919845   4.896207E-4      27.50922    0.08982129      27.17508     0.2178408        73      2223.916      4251.167      338.2294523399671     -60.52970480559762      7.349331806963199    0.02210596264042483       6.54372238175657     0.0188409273221243      2.634738703965134   0.007721547030095068      3.100303     0.1684211        2.0691      0.112166      12.53274   0    0.09994625      10.35189
  0.004939693   3.343198E-4      27.70575    0.07350078   0.008297958   5.018470E-4      27.14257    0.06567951    0.00861566   7.560717E-4      27.10178    0.09530249   0.009483138   0.001055399      26.99762     0.1208633   0.009483138   0.001055399      26.99762     0.1208633      26.93878     0.1992676        73      2225.323      1041.733      338.2287876936352     -60.56523699301113      33.27309203707637     0.1306820742535506      5.093802017417488    0.02032213317094162      3.619422741386273    0.01289534672308958      5.807801     0.3635503      2.153216      0.137242       21.2188   2   0.002241462      9.300076
  0.001852999   1.470441E-4      28.77031    0.08617914   0.002658018   2.188658E-4       28.3786    0.08942311   0.002474793   6.015131E-4      28.45615     0.2639587   0.002520876   2.393225E-4      28.43612     0.1031007   0.002520876   2.393225E-4      28.43612     0.1031007      28.29315     0.3167005        26      2229.046      3480.073      338.2291849215579     -60.53824125705333      3.283797328900292    0.03615930783310818      2.579006939271583     0.0281893698114991    -0.4793338682732831   -0.00501113552917631      1.877853     0.1964098      1.528552     0.1605362      8.287815   0     0.7240289      5.841847
   0.01193584   3.872708E-4      26.74787    0.03523641    0.01602866   5.281001E-4      26.42776    0.03578071    0.01612923   6.546579E-4      26.42097    0.04407888    0.01935594   9.582671E-4      26.22297    0.05376531    0.01935594   9.582671E-4      26.22297    0.05376531      26.42776     0.1804659       161      2230.791      1709.648      338.2287963967533     -60.55784183926863      27.69809425228965     0.0360516510387515      9.232566836099962    0.01264165194979689    -0.7956994120299611  -7.221421616565468E-4      5.266149     0.1899313      3.032877     0.1123361      19.88622   2   1.299164E-4      15.11382
  0.001925366   3.095796E-4      28.72872     0.1746179   0.002826308   3.826769E-4      28.31195     0.1470424   0.002590855   0.001144778      28.40639     0.4798529   0.002691321   8.496415E-4      28.36509     0.3428468   0.002691321   8.496415E-4      28.36509     0.3428468      28.24339     0.5107679        25      2233.369      548.2743      338.2285089493739     -60.57069940349224      1.826602667363105    0.02561762327949783       10.0672217450536     0.1361594636285971    -0.0760822075859977  -8.664062754515931E-4      3.172999     0.3690071      1.351259     0.1600339      12.41118   2     0.3898285       6.18371
   0.01138056   2.669525E-4      26.79959    0.02547418    0.01276248   3.143100E-4      26.67516    0.02674564    0.01303141   5.978299E-4      26.65252    0.04982143    0.01182264   4.128404E-4      26.75821    0.03792256    0.01276248   3.143100E-4      26.67516    0.02674564      26.48952     0.1819538        98      2233.606       3186.38      338.2290243695345     -60.54149234622157      8.035061972091263   0.007543464398872872      6.526536822173344   0.006038720200695122     -1.625835227915338  -0.001567170224976148      3.012155    0.09235533       2.34276    0.07108219      7.517989   1    0.01799633      18.33069
    0.0332581   3.887721E-4      25.63526    0.01269485    0.03504228   4.186438E-4      25.57852    0.01297425    0.03557011   6.832450E-4      25.56229    0.02086033    0.03387691   4.821426E-4      25.61524    0.01545615    0.03387691   4.821426E-4      25.61524    0.01545615      25.39929     0.1762389       167       2234.84      1359.211      338.2286359980027     -60.56172121144404      7.302640098518764   0.001584863073416618      10.35922468800229   0.002582961750703165    -0.5574107635009681  -1.313464218574281E-4      3.233837    0.05098977      2.684057    0.03959631      4.882714   0     0.8775561      40.43673
  0.003110421   4.300411E-4      28.20795     0.1501484   0.003986658   4.790923E-4      27.93848     0.1305089   0.006242815    0.00138999      27.45155     0.2418027   0.002910111   6.264166E-4      28.28023     0.2337672   0.002910111   6.264166E-4      28.28023     0.2337672      27.28855     0.2984854        24      2235.471      505.8043       338.228453191824     -60.57116939399201      3.179561525601001    0.03870570279046989      3.526808134913512    0.04212059935440717      1.125546806392499    0.01301822201439741      2.119444     0.2313933      1.488061      0.165177      10.63842   2     0.8137138      10.09931
  0.002926909   2.788826E-4      28.27398     0.1034766   0.004325877   3.700279E-4      27.84982    0.09289452   0.002314962   8.587629E-4      28.52864     0.4028647    0.00218937   3.277549E-4       28.5892     0.1625772    0.00218937   3.277549E-4       28.5892     0.1625772      28.36564     0.4392323        25      2245.099      4269.148       338.228979188512     -60.52950367054874      4.833101281295476    0.07465428007720399      3.571481898904775    0.05523501188008099        2.8976583548957    0.04563142488355425      2.677278     0.3340624        1.1121     0.1352465      10.33517   0     0.4914961      9.332401
   0.01169191   3.494448E-4      26.77029    0.03245807    0.01456864   4.490043E-4      26.53145    0.03347043    0.01440846   6.517747E-4      26.54346    0.04912582    0.01351297   6.084075E-4      26.61312    0.04889605    0.01351297   6.084075E-4      26.61312    0.04889605      26.38046     0.1817645       138      2245.703      1821.889      338.2284826811433     -60.55659774894818       10.1179909448459    0.01288316549648085      21.01759795658064    0.02950151684488379     -5.692484462477025  -0.009394829958067962       4.84236     0.1836695      2.772569    0.09300647      21.31886   0   1.836941E-4      15.96033
  0.001656975   2.324835E-4      28.89171     0.1523723   0.002552256   3.102867E-4      28.42269     0.1320288    0.00382919   9.162658E-4      27.98223      0.259863   0.003896546   8.438684E-4       27.9633     0.2351932   0.002552256   3.102867E-4      28.42269     0.1320288      27.81923      0.313295        23      2249.728      4283.381      338.2288778460912     -60.52934564893181      4.015349226637959     0.0670950640443061      3.382932860091274    0.05436870468867023     0.8081153997701751    0.01298696024384739      2.137035     0.2742151      1.682666     0.2151042      11.36261   1     0.6607516      5.553315
   0.02377135   4.828312E-4      25.99986    0.02205826    0.02808574   5.822051E-4      25.81878    0.02251231    0.02593099   6.818712E-4      25.90545    0.02855703    0.02938903   0.001002114      25.76954    0.03703068    0.02938903   0.001002114      25.76954    0.03703068      25.74245     0.1773147       220      2251.973      2554.984        338.22848625945     -60.54848088776124      14.79374972967131   0.008392350883713683      28.98578042126786     0.0183872715728253     -2.105782776720133  -0.001161853902235325      5.412175     0.1360902      3.806296    0.09087942       11.4876   0      0.180485      25.59192
  0.004591242   2.329252E-4      27.78518     0.0550955   0.006325447   3.308463E-4      27.43727    0.05680216   0.006521651   6.256185E-4      27.40411     0.1041794   0.006597677   4.907401E-4      27.39152    0.08077749   0.006597677   4.907401E-4      27.39152    0.08077749      27.24111     0.2036623        61      2256.501      3974.826      338.2286645439554      -60.5327610746258      7.498561156654751    0.03032542695869916      6.723160987158951     0.0264348063999435      1.051366335924136   0.005433606127377323      2.869047     0.1848011      2.447507     0.1503622      15.89328   0   0.002152822      9.442995
  0.004532563   2.623139E-4      27.79914     0.0628503   0.006862605   3.898041E-4      27.34878    0.06168609   0.006370725   6.688840E-4      27.42953     0.1140228   0.007068959   8.188043E-4      27.31661     0.1257924   0.007068959   8.188043E-4      27.31661     0.1257924      27.26653     0.2088689        64      2259.021      1181.317      338.2280561413319     -60.56368836405258      13.68722299769461    0.05745787671411725      7.290864952997878     0.0358561738997713   -0.06709112390645799  -0.003078535804700134       3.69972     0.2405993       2.70003      0.188218      18.96178   0    0.03352226      9.108587
   0.00218691   2.113285E-4      28.59042     0.1049439   0.003544331   3.144021E-4      28.06616    0.09633431    0.00503653   7.177570E-4      27.68467     0.1547661   0.003727126   5.931586E-4      28.01156      0.172833   0.003727126   5.931586E-4      28.01156      0.172833      27.52167     0.2336184        18      2259.642       2272.76      338.2282578286904     -60.55160470085456      4.581177260004431     0.0798230050916649      1.649648834941328     0.0290290548302126    0.06759942783324568    0.00100311853559946      2.140732     0.2825647       1.28378      0.170321      9.927525   2     0.6801459      8.211151
   0.07582015   8.765814E-4      24.74054     0.0125556       0.10066   0.001229395      24.43286    0.01326369    0.03716777   5.938226E-4      25.51458    0.01735082    0.08552905   0.001558908      24.60972    0.01979413    0.08552905   0.001558908      24.60972    0.01979413      24.43286    0.01326369       984      2266.877      3193.538      338.2282767749645     -60.54140986804296      103.1145967273917    0.01982841773546123      157.6952201175494    0.02653840125600471     -15.46839179635515  -0.003365967522659047      12.71905     0.1671402      9.951664     0.1357607      67.54036   0   3.234160E-4      38.81414
  0.001631291   1.563820E-4      28.90867     0.1041082   0.002341147   2.213977E-4      28.51643     0.1027009   0.002998961   6.811310E-4      28.24757     0.2466548   0.003943314   5.449867E-4      27.95035     0.1500909   0.003943314   5.449867E-4      27.95035     0.1500909      28.08457     0.3024295        24      2267.676      1110.386      338.2278471239353     -60.56447281084132      2.275730447722347    0.03154765014963836      3.328032965061542    0.04671992130722494    -0.6148373818123058  -0.008611545467939123      1.900294     0.2249671      1.411612     0.1663051      9.807438   0     0.7236356      5.356112
  0.009746077   3.277400E-4      26.96793    0.03651989    0.01205927   4.136392E-4       26.7367    0.03725036    0.01174722   6.610830E-4      26.76516    0.06111541    0.01182697   6.026778E-4      26.75782     0.0553403    0.01182697   6.026778E-4      26.75782     0.0553403      26.60216     0.1853648       108      2267.928      1293.545      338.2278776773712     -60.56244499667515       8.41044649820499    0.01216550400647404      18.34112184504767    0.02442415002445178     -6.913529149947414  -0.009517255698131211      4.678421     0.1720901      2.205435    0.08351428      19.27155   2   8.049314E-4      15.02375
   0.01456595   3.051742E-4      26.53165    0.02275301    0.01657294   3.679144E-4       26.3915    0.02410888    0.01747015   6.017277E-4      26.33426    0.03740531    0.01692996   5.444676E-4      26.36836    0.03492576    0.01692996   5.444676E-4      26.36836    0.03492576      26.17126     0.1789529       135      2268.218      3327.796       338.228273110991     -60.53992333645611      7.986052985500435   0.006197756149280857      12.13069896886256   0.009180404054424538    -0.2695747610113273  -3.825634093120953E-4      3.485421    0.09606608       2.82287    0.07841855      9.587262   0    0.01124624      20.01909
    0.5476289   0.001255528      22.59378   0.002489832     0.5654512   0.001328969      22.55901   0.002552405     0.3165511   6.403037E-4      23.18889   0.002196706      0.554005   0.001424387      22.58121   0.002792185      0.554005   0.001424387      22.58121   0.002792185      22.55901   0.002552405      2182       2271.96      1584.455      338.2278443627268     -60.55922388192513      98.56373623995011   0.001089385323172891      205.8299823457871   0.001957327423973196     -110.0100314756203  -0.001034911684439981      16.57059    0.05143515      5.459788    0.02002844      40.27108   0    0.02882781      182.5574
   0.07364016   6.038386E-4      24.77221   0.008905042    0.08032715   6.930063E-4      24.67785   0.009369247    0.06870718   5.927264E-4      24.84749   0.009368757    0.07692677   8.309069E-4      24.72481    0.01173018    0.07692677   8.309069E-4      24.72481    0.01173018      24.68449     0.1752506       547      2272.101      3535.063      338.2282266315281     -60.53762826097168      43.47383658008249   0.006333744694960246      26.60270276496067   0.003866473163435952     -11.75554825539899   -0.00200527357855966      7.036139    0.08633923      4.535336    0.05239996      8.023822   0    0.02707788      50.03904
  0.004489934   2.265092E-4       27.8094    0.05478676   0.006405659   3.367150E-4      27.42359    0.05708585   0.007090871   5.976949E-4      27.31325    0.09153976   0.008054554   5.622781E-4       27.1749    0.07581228   0.008054554   5.622781E-4       27.1749    0.07581228      27.15025     0.1974956        57      2273.084      3722.939      338.2282416077831     -60.53554815961058      5.263351222961794    0.01994617239027258      8.806661475657115    0.03301094061775468     -2.126804592521915  -0.008579516943908846      3.130982     0.1930334      2.065663     0.1252806      10.35576   0      0.342663      9.547052
  0.001717144   1.527207E-4      28.85298     0.0965875   0.002617661   2.337123E-4      28.39522    0.09696118   0.004455885   5.889869E-4      27.81767     0.1435494   0.003703959   4.298475E-4      28.01834     0.1260312   0.002617661   2.337123E-4      28.39522    0.09696118      27.65466     0.2263436        25      2281.878      1661.004      338.2276361184652     -60.55837542597197      2.990382594765155    0.03481183509438548      2.804881151311926    0.03362336024339991    -0.4088628070405634  -0.004446580115533759      1.821231     0.1967326      1.574287     0.1724282        6.1218   1     0.4723714      5.523364
  0.001595369   1.673249E-4      28.93285     0.1139014   0.002195836   2.212719E-4        28.586     0.1094349    0.00242779   7.477066E-4      28.47697     0.3344644   0.002542956   4.252165E-4      28.42665     0.1815939   0.002542956   4.252165E-4      28.42665     0.1815939      28.31397     0.3774804        22      2287.184      2488.664       338.227680304061      -60.5492117106769      2.709918747181229    0.03965727582295842      2.079264918592409    0.03014607797418203   0.003828693699114538  -3.318670489129149E-4       1.64619     0.1991704      1.441958      0.173593      8.997084   0     0.2263367      5.466538
  0.004516653   2.358772E-4      27.80296    0.05671515   0.006329963   3.385597E-4       27.4365    0.05808499   0.007420955   6.133359E-4      27.26385    0.08975701   0.007985847   6.515593E-4       27.1842    0.08860593   0.007985847   6.515593E-4       27.1842    0.08860593      27.10085     0.1966757        61      2288.188      1669.269      338.2274956327257     -60.55828330898296      6.111370741158957    0.02311808192775082      7.225366558045269    0.02652647390169894      -1.21175807060839  -0.004561394948664563      2.828783     0.1723126      2.309702     0.1412548      11.23221   0   0.008095544      9.291659
   0.01037096   3.908160E-4      26.90045     0.0409245      0.015719   5.848975E-4      26.44894    0.04040961     0.0117959   6.509692E-4      26.76067    0.05993206    0.01201317   6.290413E-4      26.74086    0.05686584    0.01201317   6.290413E-4      26.74086    0.05686584      26.44894      0.184978       132      2290.617      1422.773       338.227392137962     -60.56101208166429      19.60780023309697    0.03488576313648115        16.234795984509    0.03204086299333143      4.580507223658615   0.009170797428294013      4.775188     0.2067457      3.611119     0.1555084      21.69668   0   1.996762E-4      14.49154
   0.01598334   3.720385E-4      26.43083    0.02527844    0.01936003   4.740418E-4      26.22273    0.02659136    0.01831844   6.045073E-4      26.28278    0.03583793     0.0185539   6.794684E-4      26.26891    0.03977076     0.0185539   6.794684E-4      26.26891    0.03977076      26.11978     0.1786319       185      2290.909      2716.878      338.2276415554474     -60.54668473273064      19.53293424821443    0.01688111078239031      13.13314667328209    0.01081365509861049     -4.313410049614362  -0.002933706316799917      4.658731     0.1344157      3.310937    0.09811818      13.88086   0   6.523464E-4      18.83845
  0.001926845   1.756500E-4      28.72788    0.09899911   0.002986363   2.637142E-4      28.25214    0.09590046   0.003155506   6.974093E-4      28.19233     0.2400206   0.003189991   3.564066E-4      28.18053      0.121335   0.003189991   3.564066E-4      28.18053      0.121335      28.02933     0.2970436        28      2298.916      911.6549      338.2271040049848     -60.56666996856863      3.140483697605541    0.04204621511220528      6.196475732120902    0.07786007253057015      -1.70859197734746   -0.02232656341112754      2.638305     0.2976133      1.541527     0.1770103      11.08448   0     0.1641494      5.856313
  0.001755928   1.411736E-4      28.82873    0.08731255   0.002482977   2.081456E-4      28.45257    0.09103835   0.002519116   5.970117E-4      28.43688     0.2573739   0.002322396   3.548435E-4      28.52516     0.1659321   0.002322396   3.548435E-4      28.52516     0.1659321      28.27388     0.3112336        17       2303.67      2971.562      338.2274045954356     -60.54386383786747      1.914830319743181    0.04886787134662793      1.810927398280842    0.04597989124757024    -0.4743809054191575   -0.01266446083788853      1.529737     0.2452966      1.177141     0.1862186      8.025251   0     0.6763617      6.806377
  0.002464812   1.647496E-4      28.46054    0.07258894   0.003411585   2.386937E-4      28.10761    0.07598267   0.002815057   5.960987E-4      28.31628     0.2299645   0.002975591   2.599041E-4      28.25607    0.09485707   0.002975591   2.599041E-4      28.25607    0.09485707      28.15328     0.2889787        29      2303.834      3023.619      338.2274112168268     -60.54328748434285      2.609051074695881    0.01957344845231814      4.687730590437259    0.03563844119859869   -0.07481451181446985  -4.524966374862191E-4      2.165738     0.1888152      1.614423     0.1398596      8.940097   0     0.7264838      7.339379
   0.01523302   3.150643E-4      26.48303    0.02246171    0.01695227   3.640508E-4      26.36693    0.02332191    0.01756804   6.364618E-4      26.32819    0.03934404    0.01719608   4.658146E-4      26.35143    0.02941803    0.01719608   4.658146E-4      26.35143    0.02941803      26.16519     0.1793682       118       2304.19      1802.852      338.2271616526283     -60.55680282361596      8.552338158573363   0.005992551395152259      8.480884173194766   0.006008561942786628     -1.024682583284026  -7.454163068394104E-4      3.088999    0.08213414      2.737025    0.07249205       6.28199   0     0.1268875      22.30812
  0.003096381   1.889990E-4      28.21286    0.06628799   0.004479493   2.845679E-4      27.81193    0.06899012   0.004339262   6.042200E-4      27.84646     0.1512199   0.003939999   3.189587E-4      27.95126    0.08791605   0.003939999   3.189587E-4      27.95126    0.08791605      27.68346     0.2312844        40      2307.314      2814.228      338.2272914384944     -60.54560536241241      5.796403442725928    0.03722100200932663      4.253123310366905    0.02751403453119491     -1.080946846452932  -0.007247491356987661      2.520491     0.2027068      1.922668     0.1537693      13.19729   0    0.02140695      7.861385
  0.001473722   1.626850E-4      29.01896     0.1198841   0.002850959   2.810864E-4      28.30252     0.1070727   0.001471097   6.453589E-4       29.0209     0.4764199   0.002850433   2.692019E-4      28.30272     0.1025645   0.002850433   2.692019E-4      28.30272     0.1025645       28.8579      0.507544        20      2308.867      1362.127      338.2269690462726      -60.5616817247496      3.054278768420684    0.04449562006828211      3.569180970799814    0.05192566127105781     0.8023595849323115    0.01262733424792168       2.03823      0.247736       1.57133     0.1872115      10.72089   0     0.2008287      5.295055
  0.001496121   1.586528E-4      29.00258     0.1151625   0.002248753   2.296080E-4      28.56015     0.1108856   0.001752546   7.241539E-4      28.83083     0.4487363   0.002061017   3.273301E-4       28.6548     0.1724782   0.002061017   3.273301E-4       28.6548     0.1724782      28.66783     0.4816527        22      2309.021      679.7234      338.2268303826918     -60.56923674756424       3.76552856094844    0.06282913563001323      1.815664401566188    0.02943443795639977   -0.01539622335698709   7.686375780869603E-4      1.940528     0.2506927      1.347421     0.1715131      9.204187   0     0.6378588      5.130696
   0.01145622   2.904665E-4       26.7924    0.02753497     0.0132644   3.536331E-4      26.63328     0.0289531    0.01359923   6.106124E-4      26.60621    0.04876197      0.013583   5.517420E-4      26.60751    0.04411337      0.013583   5.517420E-4      26.60751    0.04411337      26.44321     0.1816665       105      2309.402      2887.241      338.2272588822288     -60.54479681283037       9.07512165140821    0.01072965280053236      8.648078050039103    0.00950601974983388     -1.678443918667426  -0.002841342028801434      3.248626     0.1141241      2.677616    0.08491979      9.208993   0     0.2433617      17.84942
  0.001836893   1.454847E-4      28.77979    0.08601283    0.00275048   2.269945E-4      28.34148    0.08962654    0.00419171   5.880473E-4      27.88402     0.1523529   0.003769708   4.700030E-4      27.99923     0.1354013   0.003769708   4.700030E-4      27.99923     0.1354013      27.72102     0.2320268        28       2312.76      3422.448      338.2272891486452     -60.53887110197228       2.16764012325751    0.02886211857967419      4.766365176766822    0.06372402472517192    -0.6346855485442208  -0.008616745885289972      2.216549     0.2563933      1.421589     0.1638555      10.63361   0    0.09956916      5.586205
  0.004684419   2.172751E-4      27.76336    0.05037139   0.006056646   2.949553E-4      27.48442     0.0528876    0.00445329   6.091219E-4       27.8183     0.1485433   0.005531951   3.352172E-4       27.5828    0.06580786   0.005531951   3.352172E-4       27.5828    0.06580786       27.6553     0.2295433        59      2320.229      2791.168      338.2269961075385     -60.54585940697297      5.908933989878214    0.02002372967101315       5.39161366693035    0.01813884393238015    -0.9857619241087753  -0.003083328783030514       2.58252       0.14935      2.152009     0.1259251      9.249811   0    0.06692861      9.789194
  0.001638511   1.588715E-4      28.90388     0.1052995   0.002390835   2.274127E-4      28.49363     0.1032987   0.003471287   6.694436E-4      28.08877      0.209437   0.003848559   4.814911E-4      27.97676     0.1358689   0.003848559   4.814911E-4      27.97676     0.1358689      27.92577     0.2729264        23      2321.293      1991.932      338.2268138945224     -60.55470781281869      6.391789162356481     0.1028300392409192      1.420399491394358    0.02115364066081716     0.1849458695468016   0.002588204263192419      2.529557      0.320799      1.188919      0.145161      10.38742   0     0.7385268       5.49224
   0.01152853   2.836660E-4      26.78556    0.02672164    0.01336876   3.490814E-4      26.62477    0.02835733    0.01264069   5.993744E-4      26.68557    0.05149408    0.01215834   3.965766E-4      26.72781    0.03542277    0.01215834   3.965766E-4      26.72781    0.03542277      26.52257     0.1824189       103      2322.578      3361.229      338.2270560459014       -60.539547905646        8.0488577713189   0.009313301729853479      8.010889435089119   0.009048913268784609     -2.087260894915509  -0.002949487799584299      3.180758     0.1101524       2.43773    0.07892185      6.609557   0     0.4437926      18.12642
    0.0166857   3.933370E-4      26.38414    0.02560061    0.01905927   4.550445E-4      26.23973    0.02592851    0.01631681   7.067930E-4      26.40841    0.04704211     0.0177981   5.531451E-4      26.31407    0.03375167     0.0177981   5.531451E-4      26.31407    0.03375167      26.24541     0.1812125       159      2322.813      699.3311      338.2265235207833     -60.56901832376066      13.39129297673534   0.008934411182845373      9.498552618341591   0.006406194688361789     -1.151496618207886  -8.928485207097715E-4      3.702216    0.09601005      3.030419    0.07824753      9.062436   0   0.009997846      21.14219
    0.0128804   4.428102E-4      26.66518    0.03733515    0.01644105   5.529281E-4      26.40018     0.0365232    0.01336792   7.656277E-4      26.62484    0.06219903    0.01515632   9.659472E-4      26.48852    0.06921328    0.01515632   9.659472E-4      26.48852    0.06921328      26.46184     0.1857248       131      2326.461      2406.426      338.2267795928114      -60.5501183611622      16.72898944975306    0.02441554595809589      14.37661135101585    0.02136414614304549      7.883598018777711      0.012532291643049      4.850119     0.1884533      2.753533     0.1013165      21.92844   0    0.02742908      18.00187
  0.002798138   1.884402E-4      28.32283    0.07313649   0.003907466   2.678262E-4      27.96026    0.07443681    0.00434708   6.012971E-4      27.84451     0.1502178   0.005205133   5.116333E-4      27.64892     0.1067473   0.003907466   2.678262E-4      27.96026    0.07443681      27.96026    0.07443681        34       2329.65      1397.965      338.2265079941496     -60.56128293374031      5.424471023193977    0.03651526085901602      3.679534138382639      0.022704034180588     0.7213362463955625   0.003843680702826871      2.384124     0.1936825      1.849313     0.1473309      10.68096   3     0.2880019      7.698699
   0.01477239   2.862854E-4      26.51637    0.02104643    0.01644348   3.376328E-4      26.40001    0.02229876    0.01677591   5.071278E-4      26.37828    0.03282927    0.01589028   4.224449E-4      26.43717    0.02887143    0.01644348   3.376328E-4      26.40001    0.02229876      26.40001    0.02229876       138      2331.976      3524.224      338.2268767563354     -60.53774244747534      9.030952926851824   0.005854281894212745      10.56543942559933   0.007183142745209451      0.359747248351816  -6.849718733316184E-6      3.262758    0.08475363      2.991789    0.07651305      9.531362   3    0.01111806        20.084
   0.01147474   3.575681E-4      26.79064    0.03384121    0.01437751   4.578699E-4      26.54579    0.03458505    0.01206395   6.623320E-4      26.73628    0.05962329    0.01282686   5.562599E-4       26.6697    0.04709634    0.01282686   5.562599E-4       26.6697    0.04709634      26.57328     0.1848782       140      2333.939      2017.998        338.22653425758     -60.55441800189955      19.83096260683958    0.02536852456473787      13.22409237244103    0.01506311988450953     -9.887463252377187   -0.01176160032501054      5.191555     0.1818147      2.470388    0.08587807      20.10224   0   1.508944E-4       15.5594
   0.01010658   3.431645E-4      26.92849    0.03687467    0.01333518   4.648780E-4       26.6275    0.03785906    0.01415347   6.457123E-4      26.56284     0.0495457    0.01470182   8.637306E-4      26.52157    0.06380241    0.01470182   8.637306E-4      26.52157    0.06380241      26.39984     0.1818785       105      2335.838      1103.833      338.2263102837997     -60.56453872306507      16.45190883991141    0.03264380645487647      14.26065322378825    0.02621062455990072      -6.41254386142198   -0.01338640156463182      4.675655     0.2078332      2.975032     0.1251391      15.92036   0     0.1112165      15.78324
  0.005601976   2.820799E-4      27.56915    0.05468406   0.008378416   4.200385E-4       27.1321    0.05444488   0.007461865   6.147966E-4      27.25788    0.08947752   0.007117512   4.551332E-4      27.30918    0.06944487   0.008378416   4.200385E-4       27.1321    0.05444488       27.1321    0.05444488        78      2335.875      1406.754       338.226369511976     -60.56118502246297      6.323639191501371    0.01950323015595349      21.86183188973381    0.06982964635827887      5.107596412128835    0.01555553701637312      4.836361     0.2724878      2.189767     0.1228141      19.52477   3   0.003462248      10.19558
   0.00735556   2.743646E-4      27.27346    0.04050812   0.009938799   3.924290E-4      26.94666    0.04288022   0.009265194   5.872489E-4      27.02286    0.06883314   0.009109035   5.747906E-4      27.04132    0.06852785   0.009109035   5.747906E-4      27.04132    0.06852785      26.85986     0.1880505        79      2335.921      3310.595      338.2267456460994     -60.54010719629721      9.398989891091815    0.02505840383199386           6.9516286622    0.01905947879273908      -1.64443350826523  -0.004070750172274759      3.197668     0.1646675      2.474983     0.1303936      12.02872   2   0.004899904      13.25063
  0.002904906   2.081132E-4      28.28217    0.07780319     0.0051755   3.546544E-4      27.65512    0.07441885   0.003844728   6.067106E-4      27.97784     0.1713744    0.00374051   3.666133E-4      28.00767     0.1064406    0.00374051   3.666133E-4      28.00767     0.1064406      27.81484     0.2449371        46      2336.433      3904.552       338.226851708612     -60.53353132403783      6.032304513255866    0.04459497661024339      7.601318156745787    0.05586410735607875      1.364153387746445   0.008120269537495294      2.896629       0.24518      2.289796     0.2008628      15.44551   0   0.003203914      6.895416
   0.06167981   5.151588E-4      24.96464   0.009070431    0.06624299   5.804006E-4      24.88715   0.009515195    0.06123494   5.924010E-4       24.9725    0.01050622     0.0644024   6.968300E-4      24.91775    0.01175045     0.0644024   6.968300E-4      24.91775    0.01175045      24.88715     0.1753151       431      2338.075      3532.972      338.2267411904396     -60.53764499746334      26.45338012681206    0.00325322168055269      42.00204133542383   0.005214023727162473      21.34051991550564   0.002320177843648203      7.545874     0.0821732      3.393406    0.04141028      18.29664   0    0.06793496      47.14492
   0.00200467   1.664508E-4      28.68489    0.09017228     0.0034438   2.809278E-4       28.0974     0.0885904   0.002235904   5.864921E-4      28.56637     0.2848649   0.002465726   4.700237E-4      28.46014     0.2070164   0.002465726   4.700237E-4      28.46014     0.2070164      28.40337     0.3343247        16       2338.34      3814.666      338.2267909918529     -60.53452628594902      3.252355004821688    0.08472188743947793      5.651397183853184     0.1490865466050124      3.092114020592991    0.08151768359859429      2.787204     0.4522661       1.06548     0.1710668      10.32175   2     0.3015392      7.978042
   0.04867958   6.391074E-4      25.22163    0.01425794     0.0573594   7.848879E-4      25.04349    0.01486048    0.04240485   6.260725E-4      25.37146    0.01603389    0.05340456   0.001032131      25.12105    0.02098873     0.0573594   7.848879E-4      25.04349    0.01486048      25.04349    0.01486048       520      2338.809      1896.803      338.2264005706246     -60.55575929763866      70.30511517454999    0.01695117581161846      35.81215770433358   0.007749840973578879      28.54456109011204   0.005750507058974837      9.295633     0.1404098      4.439423    0.07061234      28.44934   3   3.978619E-4      34.17744
  0.003453619   2.499780E-4      28.09431    0.07860629   0.006885658   4.392375E-4      27.34514    0.06927616   0.004803561   6.052162E-4      27.73609     0.1368287   0.004739799   7.211093E-4       27.7506     0.1652232   0.006885658   4.392375E-4      27.34514    0.06927616      27.34514    0.06927616        48      2339.114      1135.698      338.2262427990154     -60.56418562363967      8.180016819419037    0.04452586616194033      10.19291498992814    0.05675237436119287      1.671622835128076   0.008047642570043457      3.337317     0.2464658      2.689841     0.2013278      15.44833   3     0.1107803      8.012376
   0.01904607   4.178974E-4      26.24049    0.02382836    0.02155555   4.776231E-4       26.1061    0.02406335    0.01876555   7.162663E-4       26.2566    0.04145177    0.01912415   5.702636E-4      26.23604    0.03238346    0.01912415   5.702636E-4      26.23604    0.03238346       26.0936     0.1798423       165      2339.747      4196.348      338.2268348805916     -60.53030046729182      10.62857351272818    0.00666682454560089      12.57867596877796   0.007549368599012535    -0.1026321180625302   2.750134874270135E-4      3.547402    0.08733872      3.259323    0.08116737      10.92865   0    0.01467737      23.64537
   0.01239348   4.284968E-4      26.70702    0.03754777    0.01569763   5.324931E-4      26.45041    0.03683916    0.01553621   7.464988E-4      26.46164    0.05218117    0.01697753   0.001029987      26.36531     0.0658851    0.01697753   0.001029987      26.36531     0.0658851      26.29864      0.182614       152      2340.777      2442.665      338.2264644068947      -60.5497157589185       9.79229179014338    0.01249461792227746      22.18670391135052    0.02634748778820659      2.315768187601705   0.004235652327594923      4.754498     0.1659516      3.061658     0.1063117      16.65162   2   7.548981E-4      16.12944
  0.004810035   2.272608E-4      27.73463    0.05131047    0.00605313   2.944584E-4      27.48505    0.05282917    0.00587224   6.424464E-4      27.51799     0.1188127    0.00525975   4.235623E-4      27.63759    0.08745448    0.00525975   4.235623E-4      27.63759    0.08745448      27.35499     0.2115218        57       2343.29      1558.978      338.2262326617186       -60.559498994541      4.336296004041006    0.01400486266309401      6.520778878898784    0.02157981553539615   -0.09325878174222168   4.813924231013150E-4       2.55436     0.1470044      2.081423     0.1182133      9.508133   0    0.04377794      10.21723
  0.009036093   2.495582E-4      27.05005    0.02999308    0.01036962   3.021807E-4      26.90059    0.03164707    0.01094422   6.088442E-4      26.84204    0.06041588   0.009868024   3.944852E-4      26.95442    0.04341406   0.009868024   3.944852E-4      26.95442    0.04341406      26.67904     0.1851353        81      2345.347      3954.089      338.2266608965563     -60.53298201342853      5.301820848074751   0.006705752146911687      7.700792431153104    0.01126862687565586     0.4460937172971385   2.199582182534933E-4      2.789455     0.1062036      2.285072    0.08182404      6.234121   0     0.2470494      16.02226
  0.004642673   2.847659E-4      27.77308    0.06661157    0.00593272   3.495362E-4      27.50686    0.06398352   0.004698788   7.943503E-4      27.76003      0.183593   0.004426227   5.511348E-4      27.82491     0.1352241   0.004426227   5.511348E-4      27.82491     0.1352241      27.59703     0.2536363        47      2346.806       4252.63      338.2266871551129     -60.52967666847046      2.582640914159632    0.01124736753276983      10.33352482029768    0.05255991553759255     0.1715058886828231   0.001866531947207208       3.21517      0.229443      1.605879     0.1056561      13.62343   0     0.1900222      10.83196
   0.00613051   2.766089E-4      27.47126    0.04900036    0.00849261   3.910152E-4       27.1174    0.05000142   0.006315454   6.406448E-4      27.43899     0.1101647   0.008060943   4.609847E-4      27.17404    0.06210556   0.008060943   4.609847E-4      27.17404    0.06210556      27.27599      0.206788        79      2348.436      1468.401      338.2260987846253     -60.56050129273851      10.44747674088097    0.03284421355991807      8.976991825554762    0.02537016187240063      1.566148575636106   0.004920732538271544      3.382659     0.1878459      2.825259     0.1514208       18.5462   0    0.00444604      11.07497
    0.0231945   4.969932E-4      26.02654    0.02326994    0.02925646   6.468001E-4      25.77444    0.02400922     0.0207733   6.456322E-4      26.14624    0.03375277    0.02876722   0.001222516      25.79276    0.04615159    0.02876722   0.001222516      25.79276    0.04615159      25.77444     0.1782253       267      2349.578      1147.185      338.2260093503263     -60.56405742845576       30.7628533244482    0.01953318561168039      62.03840316372276    0.04426789283700333      20.09014183779846    0.01457071829357372      8.476998     0.2258589      4.576217     0.1130877      34.72951   0   0.004264882      22.75389
  0.004854339   2.007506E-4      27.72467    0.04491139   0.005846167   2.553908E-4      27.52282    0.04744209   0.002644028   6.040495E-4      28.38433     0.2481054   0.005184169   3.035151E-4       27.6533    0.06358154   0.005184169   3.035151E-4       27.6533    0.06358154      28.22133     0.3036138        53      2350.172      2759.896      338.2263157423252     -60.54620270976457      5.007941982114058    0.01547724088226638      4.393495263643761    0.01278001888129154     0.3039833335612911   0.001179865284925949      2.265593     0.1261765      2.066041     0.1110709      6.897683   0      0.162887      10.67938
  0.001247011   1.328558E-4      29.20033     0.1157018   0.002126064   2.216717E-4      28.62106     0.1132306   0.005517638   5.935602E-4      27.58562     0.1168265   0.005785364   5.469254E-4      27.53417     0.1026661   0.005785364   5.469254E-4      27.53417     0.1026661      28.62106     0.2104125        16      2350.361      3512.325      338.2264605602582     -60.53787238470794      3.752670866675841    0.07765415730533269      1.742766121883409    0.03575956955960535    -0.2993496722818181  -0.005570017377634909      1.948412      0.279968      1.303506     0.1871675      9.541601   0     0.6905699      5.005449
  0.006616836   2.608613E-4      27.38837    0.04281433    0.00837711   3.432292E-4      27.13227    0.04449589   0.009058028   6.385138E-4      27.04742    0.07655375   0.008397878   5.128333E-4      27.12958    0.06631877   0.008397878   5.128333E-4      27.12958    0.06631877      26.88442     0.1910117        82      2352.104      1230.723      338.2259690236914     -60.56313231716911      10.32622795023167    0.02452828712106955      5.441164802839367    0.01195561139172443     -1.572342392010135  -0.003696871540423943      3.284594      0.159796       2.23133     0.1046382      9.963933   0     0.1321034      11.72622
  0.001683494   1.449431E-4      28.87447    0.09350091   0.002612792   2.298301E-4      28.39724    0.09552827   0.002487163   5.850686E-4      28.45074     0.2554655   0.002591075   2.445255E-4       28.4063     0.1024882   0.002591075   2.445255E-4       28.4063     0.1024882      28.28774     0.3096573        24      2352.473      3009.271      338.2263133528641     -60.54344160619097       4.83346259963537    0.06868526902931276      2.264760034303829    0.03056922515334824     -1.138049901885794   -0.01627894050485428      2.294587     0.2732973      1.353918     0.1567262       10.5582   0     0.1380307      5.525312
   0.03693296   4.938171E-4      25.52147    0.01452051    0.03975556   5.381595E-4      25.44151    0.01470087    0.03945773   7.209109E-4      25.44967    0.01984172    0.03873479   6.903991E-4      25.46975    0.01935659    0.03873479   6.903991E-4      25.46975    0.01935659      25.28667     0.1761212       220      2352.595      2475.625      338.2262048259194     -60.54934969768163      24.20344473915705   0.006019803206332853      9.983697113848371   0.002350931554720005      4.636024408555386   0.001253583291174847      5.057805    0.08004511      2.933557    0.04431157      8.731765   0     0.8057001      39.33917
   0.02669827   5.056500E-4      25.87379    0.02056822     0.0327526   6.452811E-4      25.65189    0.02139602    0.02517019   5.456589E-4      25.93778    0.02354315    0.03219328   9.295100E-4      25.67059    0.03135585     0.0327526   6.452811E-4      25.65189    0.02139602      25.65189    0.02139602       337      2354.189       1911.95      338.2260571817083     -60.55559010943042      82.33364040189917    0.03783064703486964      15.39994802306353   0.007866586300993374     -20.11499283521795  -0.009730324987045417      9.376218     0.2017749      3.133707    0.07059826      32.53513   3   2.782742E-4      23.34528
  0.005091341   2.869344E-4      27.67292    0.06120406   0.006726415   3.685672E-4      27.37054    0.05950628   0.005464703   7.432192E-4      27.59608     0.1476999   0.005595296   4.762955E-4      27.57044    0.09244496   0.005595296   4.762955E-4      27.57044    0.09244496      27.43308     0.2289984        65      2356.926      2390.671      338.2260904672369     -60.55028981549332      9.619433922272961    0.03312792630212535      5.079739770462147    0.01815052072462014     -2.520347955164812  -0.009372096489737526      3.277407     0.1939994      1.989417     0.1168019      15.31362   0   4.409163E-4      10.13858
  0.002527609   1.911163E-4      28.43323    0.08211409   0.003978441   2.970750E-4      27.94072    0.08109294   0.005767216   6.353613E-4      27.53758     0.1196422    0.00545107   5.547145E-4      27.59879     0.1105141    0.00545107   5.547145E-4      27.59879     0.1105141      27.37458     0.2119888        32      2358.173      4125.204      338.2264061243151     -60.53108632013668      4.161318912636503    0.03152747444205667      4.599299841629702    0.03452170990226878     0.3150903120325914   0.003165966047821384      2.182665     0.1911196      1.999148     0.1718211      9.484707   0    0.06526443      7.172731
   0.04743311   5.869286E-4       25.2498    0.01343796    0.05189524   6.516384E-4      25.15218    0.01363669    0.04687759   7.109287E-4      25.26259    0.01646989    0.04944041   8.108427E-4      25.20479    0.01781084    0.04944041   8.108427E-4      25.20479    0.01781084      25.09959     0.1757733       362      2359.646      682.2973      338.2256902556787     -60.56920331762847      38.22892824441383   0.008485347131029207      15.50323601371633   0.002891473036814033     -4.931510342338556  -7.715406937550604E-4      6.265216    0.09268124      3.805159    0.05279212      17.52657   0    0.02348645      39.64555
   0.00645875   2.728766E-4      27.41463    0.04588257    0.00915711   4.021330E-4       27.0356    0.04769152   0.009617157   5.999160E-4      26.98238    0.06774442    0.01041126   7.250060E-4      26.89624    0.07562552    0.01041126   7.250060E-4      26.89624    0.07562552      26.81938     0.1876547        74      2359.872      3882.295      338.2263197591337     -60.53377544502451      9.405510986016523    0.02927410850152698      7.834673279553399    0.02357476433826099      3.393350735701702    0.01072095880194911      3.478959     0.1936948      2.266502     0.1238193      13.87926   2   3.940575E-4      12.03446
   0.01056466   2.644999E-4      26.88036    0.02718942    0.01198486   3.156223E-4      26.74342    0.02859989    0.01152895   6.127090E-4      26.78553    0.05771575    0.01100822   3.845979E-4      26.83571    0.03794194    0.01100822   3.845979E-4      26.83571    0.03794194      26.62253     0.1842718        91      2360.571      3968.938      338.2263212090305     -60.53281613403248      6.045490784804723   0.006963981594105352      8.946433419421538    0.01150533870609059       1.36074556671764   0.002695169719027822      3.079741     0.1129551      2.346725    0.07556765      7.239644   0     0.3015342      17.65898
  0.003801595   1.819600E-4      27.99009    0.05198043   0.004755987   2.428416E-4       27.7469    0.05545136   0.005256999   5.895034E-4      27.63815     0.1217806   0.004827916   3.782582E-4       27.7306    0.08508606   0.004827916   3.782582E-4       27.7306    0.08508606      27.47515      0.213203        40      2370.126      3386.232      338.2259906508187     -60.53926647104512       4.29326134588133    0.01774555548609427      3.952255057267123    0.01702257781465133     0.6083790670693858   0.002762036455440894        2.1805     0.1420199      1.868405     0.1208242      6.632427   0     0.6828043      9.620951
   0.01254413   3.449237E-4       26.6939    0.02986156    0.01525801   4.355941E-4      26.48125    0.03100373    0.01523524   6.424947E-4      26.48288    0.04579836    0.01493496   6.758058E-4      26.50449    0.04914144    0.01493496   6.758058E-4      26.50449    0.04914144      26.31988     0.1808936       130      2370.317      1622.507      338.2256364974116     -60.55879301472675      14.07004270372756    0.01825832835704107      10.89634473389025    0.01310039216788378       4.18938568983684   0.007360494496592574      4.118621     0.1532272      2.829018    0.08877011      12.98406   0    0.01629803      17.60502
  0.003669104   2.019690E-4       28.0286    0.05977979   0.005301827   3.062336E-4      27.62894    0.06272738   0.006703234   5.868148E-4      27.37429    0.09507066   0.007660906   6.512256E-4       27.2293    0.09231688   0.007660906   6.512256E-4       27.2293    0.09231688      27.21129     0.1991568        55      2371.251      3255.149      338.2259393401391     -60.54071760145648      9.894890922955546    0.05487891883649513       8.34859334373948    0.04422261338662877      6.621793786838821    0.03652791887108104      3.973477     0.2940497      1.566833     0.1124113       14.9632   0   0.004295119      7.959809
    0.0120489   3.838956E-4      26.73763    0.03460154    0.01489609   4.764507E-4      26.50732    0.03473565    0.01372658   7.181738E-4      26.59609    0.05681945    0.01449083   7.541707E-4      26.53727    0.05652053    0.01449083   7.541707E-4      26.53727    0.05652053      26.43309     0.1839931       133      2380.021      2369.591      338.2255662325444     -60.55052094973122      37.24056854652157    0.05050454330328775      8.721002192149761    0.01097858217760691     -1.303038729322253   4.180925518516746E-4      6.107371      0.224742      2.943058     0.1047576      22.70304   0     0.5644618       16.7361
  0.002842006   1.867610E-4      28.30594    0.07136595   0.004475673   3.013000E-4      27.81285    0.07310896    0.00567033   5.892188E-4      27.55598     0.1128491    0.00564873   4.991294E-4      27.56012    0.09596043    0.00564873   4.991294E-4      27.56012    0.09596043      27.39298     0.2082305        43      2380.892      2861.932       338.225644313431     -60.54507004777677      3.899068758246541    0.02796893351075941      8.850411378211365    0.06556295182845413     -2.182519312275975    -0.0161590193468448      3.110482     0.2674955      1.753393     0.1482498      13.97711   0   0.001584323      6.973708
  0.001401968   1.614542E-4      29.07315     0.1250666   0.002961475   2.915201E-4      28.26123     0.1069031   0.004190314   6.490372E-4      27.88438     0.1682104   0.003908213   6.162044E-4      27.96005     0.1712286   0.003908213   6.162044E-4      27.96005     0.1712286      27.72138     0.2427339        20      2381.697      1072.238      338.2252709009966     -60.56488405500295      5.981567370734836     0.1079073446118502      7.045828406660017     0.1237084350498507     -4.529548111108646   -0.08096794009029885      3.327821     0.4440275      1.397498     0.1856217      12.92764   0     0.5446856      5.040547
  0.001700086   1.346315E-4      28.86382    0.08600141   0.002371476   1.981707E-4      28.50245    0.09075082   0.002541336   5.881654E-4      28.42735     0.2513433   0.003240446   4.050998E-4      28.16349     0.1357648   0.003240446   4.050998E-4      28.16349     0.1357648      28.26435     0.3062653        24       2383.67      3067.159      338.2256224897377     -60.54279767331079      2.252486395334576    0.02512570309867237      2.904923560650367    0.03425319660399694    -0.3411077807951468  -0.004638519911179703      1.746623     0.1902542      1.451453     0.1522572      5.899424   0     0.8078676      5.579062
   0.01929994   4.018544E-4      26.22611    0.02261219    0.02380695   5.293280E-4      25.99824    0.02414632    0.02033934   5.900398E-4      26.16916    0.03150462    0.02243085   6.962949E-4      26.06289    0.03371144    0.02243085   6.962949E-4      26.06289    0.03371144      26.00616     0.1778132       233      2386.203      3786.908      338.2257082355279     -60.53482892922651      46.07956367866004     0.0290900893416382      11.77881248602433   0.008091737307090873     -9.802661221480605  -0.005898784937777248      6.977346     0.1750248      3.029028    0.08092058      27.59092   0   2.092580E-4      20.28259
   0.01899309   3.916564E-4      26.24351    0.02239441    0.02316932   5.106114E-4      26.02772    0.02393354    0.02168381   5.896951E-4      26.09966    0.02953397    0.02286049   8.316789E-4      26.04229    0.03950935    0.02286049   8.316789E-4      26.04229    0.03950935      25.93666     0.1774747       224      2387.264      3167.742      338.2255615403524     -60.54168374566984       27.9416418468458    0.01680549167927954      16.30100266869772    0.01179201401049716     -5.869744577653165  -0.004021081132509846      5.512487     0.1379753      3.722247    0.09777685      25.34523   0   2.325361E-4      20.34989
  0.007116473   2.521326E-4      27.30934    0.03847637   0.008236671   2.987352E-4      27.15062    0.03938805   0.008343692   6.784098E-4       27.1366     0.0883006   0.007954642   3.678836E-4      27.18845    0.05022496   0.007954642   3.678836E-4      27.18845    0.05022496       26.9736     0.1960153        68      2391.154       919.764      338.2250275530864     -60.56657119896067      6.007045691339833    0.01128237903518637      4.952475872793399   0.009115467979778928    -0.7355081880914724  -0.001615471416752213      2.526806     0.1102002      2.138872    0.09085026      6.292164   0     0.8774802      13.78913
  0.003656825   3.477178E-4      28.03224     0.1032649   0.005842475   4.757886E-4      27.52351    0.08843964   0.002092519   9.606783E-4      28.63833     0.4985841     0.0045022   5.986037E-4      27.80644     0.1443925   0.005842475   4.757886E-4      27.52351    0.08843964      27.52351    0.08843964        54      2395.252       525.505      338.2248568444545     -60.57093572189646      4.101541389142838    0.02302540853657066      13.96726867913504    0.08027247105660034      1.879326964504347     0.0106188942604289      3.783271     0.2866683      1.937956     0.1453243       15.3775   3    0.03494583       8.00481
  0.006618233   2.330393E-4      27.38815    0.03823991   0.007806878   2.876549E-4      27.20881    0.04001512   0.008509127   6.302663E-4      27.11529    0.08043942   0.007590146   4.293259E-4      27.23937    0.06142805   0.007590146   4.293259E-4      27.23937    0.06142805      26.95229     0.1926019        63      2395.624       1737.53      338.2250893415749      -60.5575171034196      5.112715125822376   0.009556658714490918      6.081580759908977    0.01173824712303528     0.4222815330515957   7.151640976252002E-4      2.497958     0.1093242      2.225871     0.0966598      6.685296   0     0.2838685      13.32193
   0.01675232   4.139541E-4      26.37981    0.02683534    0.02095096   5.363890E-4      26.13699     0.0278039    0.01955021   6.411104E-4      26.21212    0.03561323    0.01986229   6.607206E-4      26.19493    0.03612587    0.01986229   6.607206E-4      26.19493    0.03612587      26.04912      0.178587       201       2395.78      1376.152      338.2250140213324     -60.56151797429497      19.83726906124558    0.01879890017063954      19.06426676584739    0.01496873145563817     0.9327952317870114   3.535790380276229E-4      4.523324     0.1372271      4.294307     0.1222144      17.11176   0   2.957488E-4      18.95317
    0.2286975   7.716819E-4      23.54185   0.003664432     0.2356231   8.166106E-4      23.50945   0.003763804      0.215353   6.272358E-4      23.60712   0.003163077     0.2266431   7.935818E-4      23.55164   0.003802586     0.2266431   7.935818E-4      23.55164   0.003802586      23.50945   0.003763804       812      2397.987      2625.356      338.2252124509684      -60.5476875660141      39.89979291084365    0.00148865502204959      21.73523169153759   6.776735182960789E-4      -2.12432036694986  -1.613305859336075E-4      6.336002    0.03898167      4.635742    0.02543144      9.921247   0    0.03505175      124.3227
  0.002032294   1.454450E-4      28.67003    0.07772166   0.002746154   2.073045E-4      28.34319    0.08198108   0.003830903   5.969819E-4      27.98175     0.1692349   0.002907212   3.108903E-4      28.28131     0.1161342   0.002907212   3.108903E-4      28.28131     0.1161342      27.81875     0.2434449        28      2398.797       2801.47      338.2252291969816     -60.54573769553796      2.663036373767588    0.02783084311948682      3.158203475128332    0.03306167226209679     0.6521951746877263   0.006457099532629956      1.899534     0.1934242       1.48762     0.1532305      8.123082   0     0.3699647      6.172556
   0.01950065   3.891284E-4      26.21488    0.02167073    0.02245825   4.660810E-4      26.06156    0.02253799     0.0215337   6.319275E-4       26.1072    0.03186974    0.02248921   7.357124E-4      26.06006    0.03552743    0.02248921   7.357124E-4      26.06006    0.03552743       25.9442     0.1778783       198      2400.214      1591.515      338.2249569531385     -60.55913321789441      24.80008458535603    0.01445788983146537      12.17818705605882   0.007034869140821374     -8.781846673761464  -0.005098660529847275      5.413264     0.1305866      2.770351     0.0666326      17.76225   0   9.982594E-4      22.16805
   0.04683723   6.019408E-4      25.26352    0.01395701    0.05161002   6.720598E-4      25.15816    0.01414177    0.04588074   7.088283E-4      25.28592    0.01677801    0.05127294   9.379978E-4      25.16528    0.01986751    0.05127294   9.379978E-4      25.16528    0.01986751      25.12292     0.1758024       364      2400.977      2276.832      338.2250759085452     -60.55154585436868      12.34617331743671   0.002620029632441384      53.02665103262808    0.01100692548209379     -10.33282786628379  -0.001926428974987437      7.449881      0.106903       3.14199    0.04689034      20.56246   0    0.02359991      39.05628
  0.001354795   2.056145E-4      29.11032       0.16482   0.001956896   2.626256E-4      28.71108     0.1457469   8.978454E-4   9.448795E-4        29.557      1.142891   0.001345904   3.294356E-4      29.11746     0.2658191   0.001956896   2.626256E-4      28.71108     0.1457469      28.71108     0.1457469        17      2401.292      521.0267       338.224719862161     -60.57098471248048      2.725983630033288     0.0463108028739298      1.886837521549115    0.03127539141950123     0.2102929388814525   0.005169409894570383      1.666054     0.2188987      1.355392     0.1722486         8.994   3     0.6844713      5.274032
  0.001354601   1.415151E-4      29.11047     0.1134544   0.002114328   2.173024E-4      28.62707     0.1116148   0.002779389   6.462643E-4      28.33013      0.252517   0.002376289   3.286690E-4      28.50025     0.1502067   0.002376289   3.286690E-4      28.50025     0.1502067      28.16713     0.3072293        19      2402.614      1962.048      338.2249765266434     -60.55503073000974       1.98492688960013    0.03427370192773015      2.904154015498703    0.05003021948578031    -0.2412879705719888   -0.00433674889710739      1.721523     0.2261526      1.387603      0.182096      6.999685   0     0.7289093      4.995675
  0.001997016   1.789006E-4      28.68905    0.09728818   0.002998854   2.610761E-4      28.24761    0.09454568   0.001080528   6.819721E-4      29.35591      0.685426   0.003030883   5.261449E-4      28.23608     0.1885237   0.003030883   5.261449E-4      28.23608     0.1885237      29.19291     0.7074134        29      2402.997      833.7281      338.2247436316922     -60.56752256282925       2.61139830099585     0.0245901282314129      4.072324840674827    0.03975158687327253    -0.3600282701075326  -0.003099979431695992      2.038684     0.2009003      1.589809     0.1548573      7.704051   0       0.58661      5.963968
  0.004163289   3.595164E-4      27.89141    0.09378035   0.005866718   4.505201E-4      27.51901    0.08339667   0.003353544   9.306500E-4      28.12624     0.3013785     0.0028625   7.253523E-4      28.29814     0.2751905     0.0028625   7.253523E-4      28.29814     0.2751905      27.96324     0.3485025        25      2403.986      4300.278      338.2254098533167      -60.5291435715439      3.584771794879062     0.0551942519819917      3.148695921245267     0.0472392928055956     0.1195106646667519   0.002508630137763936      1.901414     0.2364726      1.765812     0.2156717      8.284161   0     0.7648256      13.15807
   0.02077473   3.509192E-4      26.14616    0.01834432    0.02280273   3.996443E-4      26.04503    0.01903342    0.02412673   6.349296E-4      25.98375    0.02857965     0.0235037   6.102119E-4      26.01216    0.02819514     0.0235037   6.102119E-4      26.01216    0.02819514      25.82075     0.1773183       168      2410.829      1254.157      338.2246507782288     -60.56286714098023      11.58471115787003   0.005795826499679756      9.359612977251963   0.004275899773652655    -0.8224868321151745  -3.891616092251040E-4      3.443214    0.07674421       3.01473     0.0646688      7.203085   0    0.01249252       25.5224
   0.02357122   4.703320E-4      26.00904    0.02166967    0.02780392   5.692521E-4      25.82973    0.02223456    0.02505613   6.678603E-4      25.94271    0.02894686    0.02525339   7.976348E-4       25.9342    0.03430159    0.02525339   7.976348E-4       25.9342    0.03430159      25.77971     0.1773779       260      2412.005      859.6483      338.2245458353038     -60.56723471449352       43.9898463762076    0.01984561657186451      15.31422074673833   0.008427232545470001      14.71826836232609   0.007253727951307055      7.085164     0.1528641       3.01737    0.07003871      27.74983   0   3.162233E-4      23.41654
  0.002975325   1.640020E-4      28.25616     0.0598611   0.003829917   2.261256E-4      27.98203    0.06411953   0.003851012   5.834911E-4      27.97606     0.1645467   0.004079661   3.541041E-4      27.91344    0.09426202   0.004079661   3.541041E-4      27.91344    0.09426202      27.81306     0.2402095        36      2413.718      3475.553       338.225027128228     -60.53827331589274      3.823087421043289    0.02147932937874109      3.303623356210856    0.01890173563073865     0.4472809199177537   0.002476574737612662      2.020045     0.1515994      1.745317     0.1319041      5.879396   0     0.8300942      7.955053
  0.009929461   2.857796E-4      26.94769    0.03125615    0.01194594   3.635620E-4      26.74695    0.03305126    0.01065539   6.018078E-4      26.87108    0.06133643    0.01143846   4.266334E-4      26.79408    0.04050579    0.01143846   4.266334E-4      26.79408    0.04050579      26.70808     0.1854377       110      2414.508       2747.37      338.2248647088276      -60.5463351054627      14.12702285035813    0.01762557643481202      6.385041710722749   0.008673013687254773      2.608077149261569   0.003154549239628438      3.863114     0.1364751      2.363983    0.08759646      12.18707   0   0.007233119      15.16658
   0.08285694   8.404160E-4      24.64418    0.01101527     0.1001997   0.001071098      24.43783    0.01160894    0.05328327   6.134297E-4      25.12352     0.0125027    0.08827289   0.001389274      24.57543     0.0170919    0.08827289   0.001389274      24.57543     0.0170919      24.43783    0.01160894      1015      2415.015      3969.908       338.225096078287     -60.53280008903236      98.66294859907487    0.01370919522412183      85.07605433521632    0.01015737141147985     -5.719631036012003   4.532606070574789E-4      10.03744     0.1173291      9.109824      0.100501      57.40443   0   3.485160E-4      41.72882
  0.008923474   2.912936E-4      27.06367    0.03545087    0.01047885   3.496579E-4      26.88922    0.03623762    0.01049472   6.772110E-4      26.88757    0.07007821    0.00967399   5.186520E-4      26.97599    0.05822375    0.00967399   5.186520E-4      26.97599    0.05822375      26.72457     0.1885098        98      2415.221      904.1127      338.2244822141943     -60.56674212628985      7.288981399792113    0.01117183294124582      7.658000325915963    0.01187830794199477      1.847100417974986   0.003535891903897361       3.05447     0.1227948      2.370063     0.0892837      7.403258   0     0.6157878      14.43833
    0.2335571   0.001090389      23.51902   0.005070117     0.2510562   0.001210984      23.44057   0.005238384     0.1685373   6.418392E-4      23.87326   0.004135805     0.2448479   0.001350316      23.46776   0.005989202     0.2448479   0.001350316      23.46776   0.005989202      23.44057   0.005238384      1540      2417.448      2077.687      338.2246654303624     -60.55374902684075      100.3576087395791   0.004535725197702316      79.41671820805481   0.003630681675780543     -46.30571454841822   -0.00226445642974656      11.72015    0.07995269      6.512483    0.04211858      9.983753   0    0.02856197      94.29803
  0.004028204   2.169712E-4      27.92722    0.05849522   0.005510661   3.064120E-4      27.58699     0.0603854   0.005976498   6.308237E-4      27.49888     0.1146281   0.005876626   4.592678E-4      27.51718    0.08487266   0.005876626   4.592678E-4      27.51718    0.08487266      27.33588     0.2091999        49      2426.867      1824.211      338.2244028883025     -60.55655438448258      7.242025807789097    0.03255149895938734      4.034078895678349    0.01704105841565604     0.4561889894030458   0.002524550872820298      2.702894      0.181527      1.992603      0.128998      9.937918   0     0.2798989      9.232263
  0.001674086   1.597263E-4      28.88056     0.1036164   0.002881265   2.639817E-4      28.29104    0.09949938   0.005807016   6.128327E-4      27.53012      0.114609   0.004742612   5.281357E-4      27.74996     0.1209366   0.004742612   5.281357E-4      27.74996     0.1209366      27.36712     0.2091894        25      2427.073      1520.389      338.2243378121467     -60.55991804034381      5.473533444084502    0.08067626314641271      2.355991388174285    0.03376689727153916   -0.05448233761931398  -0.003294820333294776      2.339762     0.2844408      1.534614       0.18313      11.35423   2   0.008228994      5.386561
   0.01914355   4.001056E-4      26.23494    0.02269771    0.02301443   5.070250E-4        26.035    0.02392539    0.01990865   5.378388E-4       26.1924    0.02933866    0.02038712   5.787343E-4      26.16661    0.03082855    0.02301443   5.070250E-4        26.035    0.02392539        26.035    0.02392539       234      2427.226      3960.593      338.2248194045231     -60.53290202959622      19.78477278809783    0.01202028864402608      24.75809284822449    0.01530997267697533      8.494489512925468   0.006086764065679494      5.578746      0.141316      3.663394    0.08579066      18.79563   3   0.002979348      20.07894
  0.007016439   3.005176E-4      27.32471    0.04651392    0.01030018   4.485660E-4      26.90789    0.04729459    0.01047213   6.078547E-4      26.88991    0.06303689    0.01146551   6.340989E-4      26.79152    0.06006115    0.01146551   6.340989E-4      26.79152    0.06006115      26.72691     0.1860071        95      2433.937      4023.416      338.2246808663759     -60.53220584068702      8.308945401242404    0.02248608465407557      16.71356765825962    0.03906621231236035     -2.093783323696982  -0.004605028834766344      4.148046     0.2006474      2.795751      0.145921      20.43258   0   0.002721874      11.56674
   0.04899266   6.326177E-4      25.21467    0.01402298     0.0544494   7.120403E-4      25.10002    0.01420173    0.04498309   7.121947E-4      25.30738    0.01719409    0.05122102   8.992262E-4      25.16638     0.0190656    0.05122102   8.992262E-4      25.16638     0.0190656      25.14438     0.1758426       426       2438.23      2525.306      338.2242864337724     -60.54879131162653      76.48499376411461    0.01455232052116159      12.24185562241844   0.002435301257753482     -9.489976381574706  -0.001710417833634021      8.823691     0.1216106      3.296866    0.04688806      28.80856   0    0.02070514      37.85665
  0.003319477   3.342779E-4      28.13733     0.1093623   0.005049791   4.403975E-4      27.68182    0.09471118   0.004021761   9.788205E-4      27.92896     0.2643119    0.00292328   7.223767E-4      28.27532     0.2683633    0.00292328   7.223767E-4      28.27532     0.2683633      27.76596     0.3169949        26      2439.013      4310.034       338.224623555138     -60.52903213852493      3.209050615513748    0.04128475658064983      5.275257156857261    0.06699071519202039     0.8827470669221426    0.01075748699614252       2.36665     0.2662677      1.698022     0.1933313      12.01435   0     0.7372476      10.35884
  0.002844941   1.887381E-4      28.30482    0.07204702   0.003852038   2.599491E-4      27.97577     0.0732871   0.005018593   6.573612E-4      27.68855     0.1422499   0.004994481   5.054537E-4      27.69377     0.1099059   0.004994481   5.054537E-4      27.69377     0.1099059      27.52555     0.2255217        35      2440.084       2218.56      338.2241836656289     -60.55218717045204      2.869723011842534    0.01677528333930675      5.058172418032928    0.03107758218591774     0.2654028578601615   0.001893953877451295       2.25608     0.1769863      1.684635     0.1285641      8.080052   0      0.351431      7.716264
   0.02511951   4.328296E-4      25.93997    0.01871267    0.02877607   5.167681E-4      25.79242    0.01950267    0.02639858   6.343182E-4      25.88605    0.02609495     0.0286975   7.072375E-4      25.79539      0.026764     0.0286975   7.072375E-4      25.79539      0.026764      25.72305     0.1769349       226      2442.458      1143.653      338.2239162830414     -60.56408746388668      13.10037324011331   0.005908953739242511      37.41782810453628    0.01788723091401812     -13.18976063215149  -0.006007726391660874      6.572519     0.1427626      2.705585    0.05843815      23.68988   0    0.01123499      26.66703
    0.1104252   6.411991E-4      24.33233   0.006306007     0.1172342   7.132724E-4      24.26736   0.006607403     0.1013475   5.828418E-4      24.42547   0.006245504     0.1137482   8.412278E-4      24.30014   0.008031545     0.1137482   8.412278E-4      24.30014   0.008031545      24.26247     0.1751114       687        2442.7      3592.688      338.2243980313976      -60.5369736578319      58.75234314343811   0.003873566156980628        25.814654913374   0.001958797786231072      7.587419922469734   5.752988413858860E-4       7.77278    0.06350686      4.914355    0.04241748      15.45561   0    0.02811192      66.64397
     0.327314   0.001574185      23.15259   0.005223012     0.3769288   0.001891874      22.99935   0.005450832      0.129364   6.291819E-4      24.16047    0.00528193     0.3453161   0.002222482      23.09446   0.006989583     0.3453161   0.002222482      23.09446   0.006989583      22.99935   0.005450832      3247      2443.603      1473.938      338.2239562308221     -60.56043069659814      269.3155503493558     0.0096971914855275      241.7789570800938   0.007979117511601119      66.08867065641856   0.002786204677952342      17.97373     0.1084149      13.71275    0.07695796      51.02199   2   4.807760E-4      91.84431
   0.02613695   4.942382E-4      25.89686    0.02053578    0.02937968   5.583084E-4      25.76988    0.02063749    0.02786505   7.361638E-4      25.82735    0.02869092    0.02790947   6.844894E-4      25.82562    0.02663453    0.02790947   6.844894E-4      25.82562    0.02663453      25.66435     0.1773363       226      2444.079      2452.592      338.2241402842824      -60.5495957638837      27.31067463492411    0.01307580853160847      15.00714848215577   0.007366517709467839     -12.56032065792386  -0.006663506941078731      5.928308     0.1321756      2.678245    0.05451545       9.00293   0     0.1807726      27.72466
   0.01664197   3.285786E-4      26.38699    0.02144196    0.01881497   3.907944E-4      26.25374    0.02255666    0.01825049   6.134704E-4      26.28681    0.03650472    0.01788499   4.869204E-4      26.30878    0.02956644    0.01788499   4.869204E-4      26.30878    0.02956644      26.12381     0.1787669       151      2447.576      4070.969       338.224383349454     -60.53167803809232      15.25796922427402   0.009732956517690141      9.009581346253426   0.006433209488555068     -3.949192006980816  -0.002240685724478492      4.143588     0.1042385      2.664251    0.07280455      14.15028   0      0.148656      21.61758
  0.002830544   2.149239E-4      28.31033    0.08246022    0.00552753   3.815877E-4      27.58367    0.07497096   0.007121225   6.246318E-4      27.30861    0.09525751   0.008148585   8.425948E-4      27.16229     0.1122965   0.008148585   8.425948E-4      27.16229     0.1122965      27.14561     0.1992461        40      2447.762      1736.276      338.2239147859171     -60.55752589245027      8.936703780014298    0.07540995339765482      17.23266257837115     0.1407709676145776     -10.00533186364726   -0.08209477478115639      4.890375     0.4432278      1.501199     0.1404636      16.25143   0   0.001194724      7.195181
    0.0163969   3.674309E-4       26.4031     0.0243357    0.01882159   4.343990E-4      26.25336    0.02506469    0.01807418   6.580657E-4      26.29735    0.03954033    0.01797651   5.416986E-4      26.30324     0.0327252    0.01797651   5.416986E-4      26.30324     0.0327252      26.13435     0.1794114       164      2450.145      967.3749      338.2237079969021     -60.56603832049754      8.221282393121882    0.00614657510342357      18.76203048019103    0.01252285402348838     -0.287426458865454  -1.968214464901311E-4       4.33242     0.1119327      2.865912    0.07836138      13.86524   0   0.006179546      20.47544
  0.001703034   1.590906E-4      28.86194     0.1014498   0.002461384   2.271691E-4      28.46205     0.1002304   0.002293791   6.749986E-4      28.53862     0.3195794   0.002685301   2.641007E-4      28.36752     0.1068086   0.002685301   2.641007E-4      28.36752     0.1068086      28.37562      0.364357        23      2450.462      914.9806       338.223690419005      -60.5666183577799      4.577763679293803    0.06884729930226674      1.918857741177888    0.02849612140773103     0.6352332771429729   0.009074085389768283      2.172954     0.2660713       1.33225     0.1629401      10.19033   0     0.3855322      5.705593
   0.03096452   4.089858E-4      25.71284    0.01434411    0.03317661   4.490825E-4      25.63792    0.01470022    0.03280348   6.735054E-4       25.6502    0.02229724    0.03233537   5.322458E-4      25.66581    0.01787575    0.03233537   5.322458E-4      25.66581    0.01787575       25.4872     0.1764148       207      2451.593      828.5201      338.2236477093814     -60.56757546848747      12.16415600159292   0.003527259062137442      11.22204021478346   0.003317030413053154     -2.118527421567705  -7.436485940168580E-4      3.723354     0.0646002      3.085909    0.05168273      6.913886   0    0.02205739      34.11214
  0.002848679   1.999826E-4      28.30339    0.07623923   0.004060517   2.847258E-4      27.91855    0.07615095   0.003675841   6.536426E-4      28.02661     0.1931139   0.003607572   3.790291E-4      28.04696     0.1141005   0.003607572   3.790291E-4      28.04696     0.1141005      27.86361     0.2606108        45      2452.525      2589.663      338.2239773620763      -60.5480773983133      3.814840855039939    0.02737342362795193      5.184690350854896    0.03593501882561293     0.5324336366869246   0.003129620197686746      2.316742     0.1922421      1.905843     0.1623312      12.59539   0   0.004295188      6.836476
   0.02588393   4.458067E-4      25.90742     0.0187045    0.02966981   5.307090E-4      25.75921    0.01942547    0.02615501   4.978633E-4      25.89611    0.02067212    0.02556302   5.961858E-4      25.92097    0.02532791    0.02966981   5.307090E-4      25.75921    0.01942547      25.75921    0.01942547       282      2454.333      1444.529      338.2237086884718     -60.56075523690045      30.12812280148728    0.01061986059072521      18.18691479663948   0.006810076463178664     -4.880927435920143  -0.001432195357714092       5.64529      0.105348      4.055335    0.07957221      20.12972   3   3.866809E-4      24.68562
  0.009119094   2.761121E-4      27.04012     0.0328824    0.01133169   3.677430E-4      26.80426    0.03524356   0.009914961   5.876813E-4      26.94927    0.06436958    0.01066246   4.260447E-4      26.87036     0.0433938    0.01066246   4.260447E-4      26.87036     0.0433938      26.78627      0.186463       109      2455.579      3453.791        338.22408052744     -60.53851016002042       5.43329894478839   0.008616433367932129       20.0056323467324    0.03077294251837503      3.840402346701339   0.005920357372538221      4.577749     0.1795986      2.117345    0.08446125      15.47004   0   0.005481645      14.00936
   0.02229695   4.305095E-4      26.06939    0.02096849    0.02612166   5.247432E-4       25.8975    0.02181604    0.02454591   6.396616E-4      25.96505    0.02830094    0.02498024   7.364905E-4      25.94601    0.03201846    0.02498024   7.364905E-4      25.94601    0.03201846      25.80205     0.1772736       244       2460.25      1034.181      338.2234936414371     -60.56529770334277      25.89945373528784    0.01408326481739528      14.56423009006877   0.007305645717238467      2.180922546771399   0.001289751344618553        5.1288     0.1196679      3.762857    0.08407442      18.26666   0   3.397226E-4      22.86235
  0.005171618   3.003842E-4      27.65593    0.06307837    0.00780289   4.332916E-4      27.20936    0.06030518   0.008146103   7.213546E-4      27.16262    0.09616758   0.009922203   9.062815E-4      26.94848    0.09919388   0.009922203   9.062815E-4      26.94848    0.09919388      26.99962     0.1996828        72      2464.293      2382.615      338.2236711755989      -60.5503685181123      20.67736034330346    0.08604936705353296      6.380777347850038    0.02465186343686998      6.356619579615561    0.02552604699463314      4.805713     0.3086672      1.990794     0.1242006       18.5562   0   0.001779405      9.796648
    0.0269066   4.667316E-4      25.86535    0.01883815    0.03133874   5.658755E-4       25.6998    0.01960962    0.02626951   5.108786E-4      25.89137    0.02112008    0.02655974   6.105275E-4      25.87944    0.02496383    0.03133874   5.658755E-4       25.6998    0.01960962       25.6998    0.01960962       304      2472.119      1455.488      338.2233102261302     -60.56063216613511      12.68570902886276   0.004752243591759641      45.81544293645668     0.0167028393020914      2.019220192607961   9.476347419189712E-4      6.777762      0.129528      3.544446    0.06839274      22.02948   3   3.378469E-4      24.72971
   0.02694862   4.645141E-4      25.86366    0.01871942    0.03222613   5.880807E-4      25.66948    0.01981795    0.02993394   6.014447E-4      25.74959    0.02182035     0.0319966   9.311333E-4      25.67724     0.0316037     0.0319966   9.311333E-4      25.67724     0.0316037      25.58659     0.1763551       316      2472.454        3764.9      338.2237625818456     -60.53506415945795      27.35545756551207    0.01120658642556586      28.68298095736699    0.01243776941578696     -1.071355272818579   1.326962295187707E-4      5.411056     0.1115881      5.172902     0.1057944      25.43624   0   3.062927E-4      24.30775
    0.4650392   0.001139443      22.77128   0.002660926     0.4842758   0.001235492      22.72727   0.002770621     0.2374476   5.764142E-4      23.50108   0.002636311     0.4779041   0.001513845      22.74165   0.003440095     0.4779041   0.001513845      22.74165   0.003440095      22.72727   0.002770621      2302      2477.412      3017.973      338.2235022926487     -60.54333305744378      296.8325473780661   0.003188760659816519      56.68598395686404   7.222111068731989E-4     -37.46195941918541  -3.732026923605596E-4       17.3937    0.05695605       7.13987    0.02582596      48.53484   0    0.02668573      152.2147
  0.004479028   2.488905E-4      27.81204    0.06034681   0.006227861   3.463591E-4      27.45415     0.0603973   0.006140952   6.714555E-4      27.46941     0.1187439   0.005627261   4.325287E-4      27.56426    0.08347332   0.005627261   4.325287E-4      27.56426    0.08347332      27.30641     0.2114831        63      2478.981       854.014      338.2230357351407     -60.56729053788927      5.688338991473358    0.02347845354776087      9.240783118120518     0.0385889283442447      2.198044188963664   0.009494134415135425      3.207893      0.207767      2.153728     0.1374782      15.76453   0   4.668080E-4      9.071705
  0.002962953   1.790530E-4      28.26069    0.06562763   0.004033017   2.553669E-4      27.92592     0.0687645   0.004201474   5.898788E-4       27.8815     0.1524723   0.003753197   3.197920E-4        28.004    0.09253286   0.003753197   3.197920E-4        28.004    0.09253286       27.7185     0.2321052        38      2486.983      3939.836      338.2234703844777     -60.53312598520788      3.890036085329881    0.02479862722726926      4.220880136654196    0.02586952081881363    0.03065814837528435  -3.295652857488719E-4      2.055164     0.1611298      1.971603     0.1571793      8.214485   0     0.1661083      7.717257
  0.001875619   1.988370E-4      28.75714     0.1151284   0.002923016   2.851730E-4      28.27542     0.1059515   9.331238E-4   7.678940E-4      29.51515     0.8937002   0.001422865   3.619518E-4      29.05709     0.2762592   0.002923016   2.851730E-4      28.27542     0.1059515      28.27542     0.1059515        15      2490.308      615.6506      338.2227329948485     -60.56992839791783      2.576577871380711     0.0723043808291832      1.159851435627222    0.03126621969144407     0.3938934252183781    0.01095009035229675      1.636682     0.2739404      1.028446     0.1689001      7.756962   3     0.7166106      7.709602
  0.002013988   1.726747E-4      28.67986    0.09311117   0.002905155   2.462759E-4      28.28208    0.09206244   0.004616171   6.733775E-4      27.77929     0.1584187   0.003891405   5.093336E-4      27.96473     0.1421431   0.003891405   5.093336E-4      27.96473     0.1421431      27.61629      0.236054        28      2494.209      843.6332      338.2226905857438     -60.56740397323587      2.964990315790381    0.03072620350865691      4.041440279015319    0.04207552925392585     -1.152210376416106   -0.01146387785560108      2.185163     0.2217935      1.493819     0.1536534      10.82378   0     0.4161415      6.117685
  0.002989637   1.674124E-4      28.25095    0.06081336   0.003939063   2.363193E-4      27.95152    0.06515324   0.002929876   5.875060E-4      28.27288     0.2177674   0.003551692   3.781247E-4      28.06391     0.1156191   0.003551692   3.781247E-4      28.06391     0.1156191      28.10988     0.2793701        40      2495.827       2965.48      338.2230772529299     -60.54391241364614      3.342645703747557    0.02331059046445592      4.749682839966006    0.03271737243582566    -0.6847270622724224  -0.004556901010144768      2.242296     0.1859108      1.750553     0.1465099      11.29302   0     0.1137191      7.594069
  0.001425703   1.554715E-4      29.05493     0.1184272   0.002606025   2.621045E-4      28.40005     0.1092259   0.003255041   6.399191E-4      28.15861     0.2135003   0.003247854   4.587825E-4      28.16101     0.1534052   0.003247854   4.587825E-4      28.16101     0.1534052      27.99561     0.2760568        18      2499.495      1985.096      338.2227992320089     -60.55476609016823      1.429020367251024    0.02399288725549961       7.37965343123669     0.1298212947617096    -0.4918800378993327  -0.009041645775861169      2.723975     0.3613699      1.178404     0.1524006        10.733   0     0.4662412      5.394176
   0.01229893   3.544120E-4      26.71533     0.0312947    0.01542229   4.609914E-4      26.46963    0.03246189    0.01466075   6.401702E-4      26.52461    0.04742084     0.0151792   6.377507E-4      26.48688    0.04562803     0.0151792   6.377507E-4      26.48688    0.04562803      26.36161     0.1813112       149      2499.847      2175.349       338.222829237641     -60.55265972276709      12.74905709146817    0.01573466184237835      14.02498065637783    0.01649595834741419     -3.474034138907491  -0.004001826378424774      4.113289     0.1418986      3.139251     0.1099792      15.99093   0   4.102665E-4      16.16377
  0.003956161   2.107008E-4      27.94682    0.05783918   0.005432695   3.013276E-4      27.60246    0.06023562   0.005422373   5.919836E-4      27.60453     0.1185632   0.005852174   3.875548E-4      27.52171    0.07191934   0.005852174   3.875548E-4      27.52171    0.07191934      27.44153     0.2113817        45      2500.794      3945.074      338.2231605950019     -60.53306664343792      9.576994212526585    0.04479879520527737      4.020654677542349    0.01850171969692949       2.63879582096985    0.01380214806116224      3.260439     0.2251952      1.722551     0.1121947      12.55448   0     0.7625058      9.451734
  0.001782255   1.673860E-4      28.81257      0.101995    0.00292492   2.647048E-4      28.27472    0.09828281   0.002944096   6.540102E-4      28.26762     0.2412473   0.003135194   4.384052E-4      28.19934     0.1518592   0.003135194   4.384052E-4      28.19934     0.1518592      28.10462     0.2980357        25      2503.279      876.0142      338.2224926938603     -60.56704458697145      4.533007065520301    0.06218795575288542       4.38334451917176    0.06033238748909054     -2.754460949564612   -0.03799155881198985      2.685824     0.3150604      1.304875     0.1525034      11.21695   0     0.1449157      5.730069
   0.04106729   4.282503E-4      25.40626    0.01132482    0.04446604   4.893961E-4      25.31993    0.01195258    0.04263772   5.801693E-4      25.36551    0.01477715    0.04435626   6.820228E-4      25.32261    0.01669836    0.04435626   6.820228E-4      25.32261    0.01669836      25.20251     0.1756228       290      2503.622      3116.084      338.2229317748858      -60.5422442796475      13.49167167208706   0.002723689716910989      37.27421905189982    0.00673560119420089     -11.77968296667052  -0.001849944658096803      6.490071    0.08636209      2.940215    0.04473121       20.1964   0    0.02416234      38.27749
   0.01855155   4.570880E-4      26.26905    0.02675775    0.02505315   6.406561E-4      25.94284    0.02777106    0.02189728   6.186011E-4      26.08903    0.03067965    0.03337537   0.001261491      25.63144    0.04104762    0.03337537   0.001261491      25.63144    0.04104762      25.92603     0.1776689       260      2504.216      1578.297      338.2226117455831     -60.55926937585978      17.55563636601329    0.01403666875615614      40.42012809198737    0.03311264610267647    -0.6444628712036717  -7.330716599034645E-4       6.35911     0.1820461      4.187778     0.1183577       30.9734   0   2.009245E-4      18.49475
   0.00540101   2.592153E-4      27.60881    0.05212133   0.007820857   3.843369E-4      27.20686    0.05336883    0.01035762   6.077072E-4      26.90185     0.0637183    0.01369828   9.075662E-4      26.59834    0.07195186   0.007820857   3.843369E-4      27.20686    0.05336883      26.73885     0.1862392        71      2505.883      1604.963      338.2225795233184     -60.55897399583303       16.7710835898567    0.05815538187798692      17.36694193669229    0.05977771055392812     -13.70584716523107   -0.04785498592391515      5.547801     0.3268462      1.833011     0.1053788      19.13192   1    0.05282753        10.295
   0.03077887   4.068688E-4      25.71937    0.01435594    0.03341649   4.584207E-4       25.6301    0.01489818    0.03358027   6.315558E-4      25.62479    0.02042478     0.0329677   5.506490E-4      25.64478    0.01813911     0.0329677   5.506490E-4      25.64478    0.01813911      25.46179     0.1761879       221      2507.607        2110.4      338.2226415167177     -60.55337802603708       12.6655234099489   0.004124503799827725      13.34181385875127   0.004718894877093344    -0.1634646556954209  -1.222885522856528E-4      3.657766    0.06886996      3.553602     0.0640338      6.273731   0    0.03734491       32.8764
   0.00158367   1.450871E-4      28.94084    0.09949333   0.002428866   2.243380E-4      28.47649     0.1003065   4.360506E-4   6.229476E-4      30.34116      1.551474    0.00239352   2.531792E-4      28.49241     0.1148737    0.00239352   2.531792E-4      28.49241     0.1148737      30.17816      1.561312        23      2508.395      1508.386      338.2225036670248     -60.56004296245883      4.049866866308506    0.06541242309622007      2.619424378862565    0.04230992258823081      1.197775107411214    0.02067459136587586       2.17479      0.278467      1.392688     0.1737195      10.42442   0     0.6627933       5.31073
  0.009493079   3.216866E-4      26.99648    0.03680067    0.01213561   4.242015E-4      26.72985    0.03796123    0.01156504   6.529611E-4      26.78213    0.06131548    0.01176944   5.877519E-4      26.76311    0.05423355    0.01176944   5.877519E-4      26.76311    0.05423355      26.61913     0.1854308       118      2509.864      2234.836      338.2226155345841     -60.55200014641949      27.06344939222206    0.04279707767140928      5.607144882423831   0.008942696976007622     -5.305287304180644    -0.0083634409382887      5.320109     0.2115431      2.089745    0.08360198      20.00543   0   1.502054E-4      14.02491
  0.005526597   2.596138E-4      27.58385    0.05101523   0.006688912   3.139123E-4      27.37661    0.05096625   0.006852414   7.138267E-4      27.35039     0.1131303   0.006489582   4.312000E-4      27.40946    0.07215922   0.006489582   4.312000E-4      27.40946    0.07215922      27.18739      0.208383        60      2511.105      2315.874      338.2226037506999     -60.55110283328597      5.145042445847337    0.01286905308439968      5.616108389476952    0.01413281384353038    -0.7868475096973668  -0.002090848867112964      2.490365     0.1252405      2.135236     0.1063799      6.979533   0     0.2091532      11.42602
   0.02808364   3.662987E-4      25.81887    0.01416485    0.03057351   4.203579E-4      25.72664    0.01493151    0.03050051   5.861732E-4      25.72923    0.02087126    0.02960562   5.505429E-4      25.76156    0.02019514    0.02960562   5.505429E-4      25.76156    0.02019514      25.56623     0.1762402       203      2512.557      3856.199      338.2228781506475     -60.53404944281622       14.2282938486138   0.004583123886216392      12.90578391502409   0.004537697204988234      4.231060259412886    0.00132443210482133      4.224862    0.07671399      3.047067    0.05688395      9.258171   0    0.01657313      31.30437
  0.004274366   2.649523E-4      27.86282    0.06731714    0.00638021   3.827635E-4      27.42791    0.06515164   0.006000623   6.783784E-4      27.49451     0.1227738   0.006657431   6.582706E-4      27.38173      0.107381   0.006657431   6.582706E-4      27.38173      0.107381      27.33151     0.2137718        59      2512.908      2376.155      338.2225751567453      -60.5504352776812      10.67224645785401    0.04805249421469762      8.037345793205574    0.03639193686214127     -6.020804758868763   -0.02754457233235709      3.939296     0.2652868      1.786487     0.1186059      15.91084   2   0.002777546      8.943631
   0.03846082   4.957122E-4      25.47745    0.01399719    0.04223227   5.605252E-4      25.37589    0.01441387    0.04050326   6.607686E-4      25.42127    0.01771696    0.04160225   7.097771E-4      25.39221    0.01852827    0.04160225   7.097771E-4      25.39221    0.01852827      25.25827     0.1758945       312      2517.397      796.3405      338.2221587052884     -60.56792528565253      16.33933522971279   0.004115511375358757      29.46651008056504   0.006677813712667396      5.875405926109237   0.001090006830578681      5.631347    0.08413539      3.754168    0.06094721      14.92437   0     0.4195799      34.67466
  0.001732022   1.546294E-4      28.84362    0.09695461    0.00267599   2.387400E-4      28.37129     0.0968881   0.005747946   6.311204E-4      27.54122      0.119242   0.003674919   4.804294E-4      28.02688      0.141975   0.003674919   4.804294E-4      28.02688      0.141975      27.37822     0.2117632        28      2518.918      2165.938      338.2223978847189     -60.55276204645732      7.165506670577734     0.1067964058312079      1.669607256191372    0.02410256227745335     -0.522954542542692  -0.008237556551481985      2.686043     0.3280381      1.272906     0.1526105      11.07859   0   0.004729886      5.270898
  0.001739648   1.485245E-4      28.83885    0.09271856   0.002521905   2.195845E-4      28.43568    0.09455897   0.002941538   6.252312E-4      28.26856      0.230832   0.002504281   2.447066E-4      28.44329     0.1061189   0.002504281   2.447066E-4      28.44329     0.1061189      28.10556     0.2896695        23       2523.02      1343.671      338.2221413459218     -60.56186512256019      1.841158024127578    0.02318786893270941      4.465343254749377    0.05819060432856333   -0.08698858061601733   1.809548061218008E-4      2.113817     0.2412292      1.355831     0.1522726       9.62559   0     0.7849205      5.826564
  0.002567044   2.128472E-4      28.41642      0.090046   0.004040601   3.177373E-4      27.92389    0.08539887   0.004479544   6.731375E-4      27.81191     0.1631923    0.00464011   5.394258E-4      27.77368     0.1262506   0.004040601   3.177373E-4      27.92389    0.08539887      27.92389    0.08539887        39      2523.476       2366.99      338.2223353652304     -60.55053570240531      5.802644828660234    0.04277192525354115      3.792301275043905    0.02912761195037136    -0.6861941689930937  -0.005687489716630524      2.452454     0.2117351      1.892198     0.1645229      12.91356   3   0.002263264       6.61448
  0.003480581   2.145354E-4      28.08587    0.06693867   0.005092212   3.173407E-4      27.67273    0.06767826   0.005144699   6.341073E-4       27.6616     0.1338544   0.005502204   6.067123E-4      27.58866     0.1197501   0.005502204   6.067123E-4      27.58866     0.1197501       27.4986     0.2203225        51      2527.436      4121.423      338.2225961490943     -60.53111163055145      14.04352272234929    0.09932567582900917      3.973021496417406    0.02604865317914402     -3.672982176369004   -0.02613815283689242      3.903948     0.3281671      1.666053     0.1329687      15.29484   0   0.002744595      7.839139
  0.005248224   3.618092E-4      27.63997    0.07486814   0.008390861   5.152375E-4      27.13048    0.06668539   0.007746687   8.135897E-4      27.21721     0.1140563   0.007433463   9.284298E-4      27.26202       0.13564   0.007433463   9.284298E-4      27.26202       0.13564      27.05421     0.2088871        43      2527.552      4270.256      338.2226232127607     -60.52946385659856      5.694840646034478     0.0405949136909829      5.948409809640512    0.04144558779394029     -1.193371249791237  -0.008459927892871188      2.649851     0.2224654      2.149776     0.1804152      14.31167   0    0.08528604      12.74806
    0.1682182   7.475943E-4      23.87532   0.004826396     0.1711946   7.638806E-4      23.85628   0.004845798     0.1697029   8.754334E-4      23.86578   0.005602264      0.165103   6.931081E-4      23.89561   0.004559064      0.165103   6.931081E-4      23.89561   0.004559064      23.70278     0.1750896       376      2529.446      574.1743      338.2218428611655     -60.57038375126923      11.38751600408383   4.345331940051739E-4      11.78932740280822   4.260953847261797E-4     -0.734404814933157  -2.671346453994038E-5       3.51423    0.02138595      3.290446    0.02008158      4.676291   0     0.9854016      130.7544
    0.1038848   7.871075E-4      24.39862   0.008228335     0.1173063   9.450386E-4       24.2667   0.008748993    0.07946882   5.840964E-4      24.68951   0.007982107     0.1140703   0.001208348      24.29707      0.011504     0.1140703   0.001208348      24.29707      0.011504       24.2667   0.008748993       926       2531.85      2933.696      338.2222599040014     -60.54426076427526      77.52995190404215   0.007986536142453175      88.26268475457776   0.009885922766383307     -41.78527112363247  -0.004521568964950997      11.18145     0.1164322      6.384972    0.06569628      22.49256   0    0.05602257      54.47321
  0.002950799   2.330739E-4      28.26515    0.08577956   0.004544341   3.389111E-4      27.79632    0.08099248   0.003875698   7.292735E-4      27.96913      0.204348   0.004093201   3.920851E-4      27.90984     0.1040272   0.004093201   3.920851E-4      27.90984     0.1040272      27.80613     0.2690411        44      2539.863      2525.504      338.2219980227616     -60.54877916209044      3.772851792352169    0.02567449789679839      8.844261980849097     0.0652373776342144     -1.931951046252206   -0.01423864892187762       3.08162     0.2642517      1.766559     0.1451996      13.98981   0   0.001410625      7.156641
   0.00266498   1.847584E-4      28.37576    0.07529048   0.004494636   3.129329E-4      27.80826    0.07561125    0.00458999   5.824495E-4      27.78547     0.1378086   0.004844603   4.580333E-4      27.72685      0.102676   0.004844603   4.580333E-4      27.72685      0.102676      27.62247      0.222747        40      2541.487       3597.66      338.2221754603593     -60.53690894515966      9.200067504665227    0.08203288952830444      4.363501408886128     0.0372232894300102     -3.383861512033174   -0.02993798456842688       3.30771     0.3114825      1.619452     0.1491134      13.87705   0   0.003770676      6.779454
  0.001932612   1.597419E-4      28.72464    0.08976439   0.002828661   2.364626E-4      28.31105    0.09078442   0.005057781   6.294681E-4       27.6801     0.1351586   0.004009839   4.847705E-4      27.93218     0.1312922   0.004009839   4.847705E-4      27.93218     0.1312922       27.5171     0.2211172        27      2541.908      1320.823      338.2217112992082     -60.56211622927664       2.54171461500091    0.02668427499310651      3.735905441428741    0.03889288332518015     0.2443001999595022   0.002808720383763111      1.945238     0.1987664      1.579136     0.1614593      8.718773   0     0.5027907      5.978604
  0.001384778   1.344925E-4      29.08655     0.1054745   0.002064682   2.032108E-4      28.65287     0.1068866    0.00135045   6.286437E-4       29.1138     0.5055406   0.002611696   3.557414E-4      28.39769      0.147925   0.002611696   3.557414E-4      28.39769      0.147925       28.9508     0.5349731        17      2543.637      1755.044       338.221759122833     -60.55730870717406      2.115951442376097    0.03664199398750444      2.784732558238643    0.04704269492040046      0.590402379858876    0.01047281861527088       1.76886     0.2313768      1.331097      0.173636      5.934071   0     0.7177228       5.38902
  0.002002909   1.714786E-4      28.68585    0.09297764   0.003369814   2.807957E-4      28.12099    0.09049286   0.005286614   5.890521E-4      27.63206     0.1210057   0.005077553   5.651609E-4      27.67586     0.1208781   0.003369814   2.807957E-4      28.12099    0.09049286      28.12099     0.2127613        33      2544.062      1921.649      338.2217828556209     -60.55546415237715      6.447422955181515    0.07771634210529782      5.765778302942752     0.0710688652363329      4.312526478804382    0.05088472153953378      3.229949     0.3540985      1.334401     0.1529688      12.44382   1   0.005201847      5.615743
  0.001758061   1.419733E-4      28.82742    0.08770061   0.002626636   2.212815E-4       28.3915    0.09149029   0.002847629   5.799542E-4      28.30379     0.2211771   0.002741454   3.799628E-4      28.34505     0.1505185   0.002741454   3.799628E-4      28.34505     0.1505185      28.14079      0.282036        30      2548.152      3696.986      338.2220452503007     -60.53580862790658      4.486889856342276    0.06093561455651057      3.747278433692493    0.05092088427481185     -2.713742205704905   -0.03704438693584294      2.618379     0.3054661      1.173994     0.1361873      10.50219   0   0.001090616      5.171817
  0.004388878   1.976609E-4      27.83412    0.04890994   0.005345467   2.527320E-4      27.62004    0.05134574   0.003474176   6.194841E-4      28.08787     0.1936458   0.004703444   3.020318E-4      27.75896    0.06973751   0.004703444   3.020318E-4      27.75896    0.06973751      27.92487     0.2610052        55      2548.722      1501.664      338.2215939670718     -60.56011342551053      4.476417659369677    0.01616496935940369      4.223196034043291    0.01463041689062589    0.07124359118748557   1.352117319771979E-4      2.120162      0.127188      2.050495     0.1209074      6.618828   0     0.1330471      9.498555
    0.0258481   5.316006E-4      25.90893    0.02233503    0.03401845   7.265743E-4      25.61071    0.02319505      0.023943   6.235531E-4      25.99205    0.02828295    0.03297537   0.001106342      25.64453     0.0364359    0.03297537   0.001106342      25.64453     0.0364359      25.61071     0.1772708       308      2552.748      1904.694      338.2215838382359      -60.5556510034741       107.516817239126    0.05420991823252999      16.90796167376905    0.01081714011202448     -9.793719575235002  -0.006464026925958979      10.41937     0.2348454      3.982646    0.09937149      36.93391   0   2.027420E-4      23.62177
  0.001625296   1.805794E-4      28.91267     0.1206607   0.002293954   2.396093E-4      28.53854     0.1134355   0.003998849   7.772211E-4      27.93516     0.2110763   0.003249787   5.310746E-4      28.16036     0.1774723   0.003249787   5.310746E-4      28.16036     0.1774723      27.77216     0.2741864        13      2556.323      4236.297      338.2219689904501     -60.52983699995312        1.8829413493086    0.06818356718250983      1.984696810135293    0.07293774090469089    -0.7758893665116239   -0.02821727603819427      1.646625     0.3144485      1.075297     0.2055321      7.957359   0      0.693638       7.17621
   0.01390025   3.131049E-4      26.58244    0.02446229    0.01586279   3.742654E-4      26.43905    0.02562301    0.01512661   6.200458E-4      26.49065    0.04451557    0.01517706   4.623970E-4      26.48703    0.03308698    0.01517706   4.623970E-4      26.48703    0.03308698      26.32765     0.1805731       131      2559.443      3932.242      338.2218380803363     -60.53320294959403       6.66896577128621   0.005600709664866984      17.00748116884428    0.01299740784054934       -3.1096252484706  -0.002675405106838346      4.227377      0.117744      2.409508     0.0688074      12.66485   0    0.05302963       19.3999
   0.00244142   1.875016E-4      28.47089    0.08340501   0.004120507   3.091444E-4      27.90262    0.08147803   0.005158355   5.794780E-4      27.65872     0.1219988   0.005076594   5.944975E-4      27.67607     0.1271767   0.005076594   5.944975E-4      27.67607     0.1271767      27.49572     0.2133277        34      2559.722      2906.581      338.2216269773996     -60.54455823161777      3.879413006352363     0.0360439916173588      9.618049458754065    0.08784248386911801       2.06430560131103     0.0199564003580189      3.206784     0.3076349      1.792762     0.1710182      14.37752   0   0.002747656      6.730109
  0.003573813   1.739727E-4      28.05717    0.05286633   0.004500436   2.356597E-4      27.80686    0.05686704   0.004050648   5.843260E-4      27.92119     0.1566609    0.00406469   2.671504E-4      27.91743    0.07137699    0.00406469   2.671504E-4      27.91743    0.07137699      27.75819     0.2348779        39      2561.964      3130.859      338.2216213104192     -60.54207497476646       3.70148857513443    0.01676935817690121      4.322524288877684     0.0200932919510371    -0.8020530276322404  -0.004308954201143905      2.207277     0.1518212      1.775371     0.1175286      6.023543   0     0.8555961      9.165366
  0.001589959   1.458314E-4      28.93653    0.09960817   0.002760774   2.501121E-4      28.33742     0.0983861   0.004682903   5.789066E-4      27.76371     0.1342527   0.004062075   4.816684E-4      27.91813     0.1287746   0.004062075   4.816684E-4      27.91813     0.1287746      27.60071     0.2205647        19      2562.465      3523.325      338.2216884239978     -60.53772985634305      3.038318182244636    0.04556690946686597      4.618679635751038    0.06820759367818293      1.275393032789795    0.01897197721673314      2.308427     0.2810337      1.525831     0.1865331       11.2452   0     0.6906949      5.850425
  0.006999102   2.223602E-4      27.32739    0.03450203   0.008033026   2.683485E-4       27.1778    0.03627855   0.007502953   5.661852E-4      27.25192    0.08195135   0.007581543   3.131005E-4      27.24061    0.04484933   0.008033026   2.683485E-4       27.1778    0.03627855       27.1778    0.03627855        61      2569.242       4033.91      338.2216378496072     -60.53207640709972      4.971129181993114   0.008502723649726362       5.18462679475472   0.008689115900394838   -0.02545860004424938  -2.904904356419819E-4      2.277635    0.09434508      2.228931    0.09105408      4.976767   3     0.9658256       14.2927
  0.009728467   3.116547E-4      26.96989    0.03479037    0.01236387   4.143617E-4      26.70961     0.0363961     0.0102816   5.741761E-4      26.90985    0.06064767   0.009966462   5.497877E-4      26.94365    0.05990786    0.01236387   4.143617E-4      26.70961     0.0363961      26.70961     0.0363961       109      2571.014      4045.823      338.2216003501559     -60.53194433623467      13.32725335077997    0.02297901090455359      7.858952501383953    0.01227070146094544     -1.201224864850183  -0.001609965143179705      3.685036     0.1523674      2.758027     0.1096991      14.35999   3   3.373996E-4      14.93033
  0.002546773   1.866110E-4      28.42502    0.07957505   0.003762117   2.767470E-4      28.00142    0.07988778    0.00607904   6.489367E-4      27.48041     0.1159303   0.004651016   5.102115E-4      27.77113      0.119133   0.004651016   5.102115E-4      27.77113      0.119133      27.31741     0.2099163        39      2571.105      933.7058      338.2209761544649     -60.56639921024641      5.748366169100677    0.04678577249131384      3.953966902422955    0.03341948905845952      2.236378943276742    0.02000077630700095      2.694588      0.247367      1.562539     0.1378943      10.43634   0     0.1723927      6.562872
   0.04551027   5.048151E-4      25.29473    0.01204628    0.05051749   5.913816E-4       25.1814    0.01271323    0.04565214   5.957574E-4      25.29135    0.01417223    0.04933005   7.133391E-4      25.20722    0.01570415    0.04933005   7.133391E-4      25.20722    0.01570415      25.12835     0.1755729       399      2578.715      2940.469      338.2212061402047     -60.54418118359593      41.15414847829646   0.008719017305852434      25.90340319856569   0.005530414407738463     -19.42922336999911  -0.004083715849137369      7.375689     0.1072782      3.557634    0.05235285       19.6843   0    0.01989389      36.34234
   0.09993242   6.755644E-4      24.44073    0.00734159     0.1066551   7.465844E-4      24.37005   0.007601989    0.09433842   6.272452E-4      24.50328   0.007220687     0.1025991   7.937142E-4      24.41214   0.008401373     0.1025991   7.937142E-4      24.41214   0.008401373      24.34028     0.1751489       598      2580.324      1698.075      338.2209214328094     -60.55793581873594      33.94666170113254   0.003361891612253949      26.30172370404646   0.002634859771039192      2.370215114294098   2.641859271564717E-4      5.884036    0.05871755      5.062263    0.05048763      7.757032   0     0.1482216      64.57093
  0.001660083   1.525231E-4      28.88968     0.0997782   0.002810782   2.536908E-4      28.31793    0.09801835   0.002324839   5.881307E-4      28.52402      0.274733     0.0023386   2.533866E-4      28.51761     0.1176677     0.0023386   2.533866E-4      28.51761     0.1176677      28.36102     0.3257349        25      2580.339      2825.517      338.2211466103201     -60.54545367803337      5.420234632216484    0.07184214627477533      2.296338904391691    0.03004278504178159    -0.4043129844756628  -0.005063643254531101       2.33917     0.2691595      1.498285     0.1715754      11.21708   2     0.3266504      5.342052
  0.003321474   1.922380E-4      28.13667    0.06285478   0.004427563   2.659496E-4      27.82459    0.06523255   0.004278736   6.241190E-4      27.86171     0.1584097   0.004076346   3.102355E-4      27.91432    0.08265143   0.004076346   3.102355E-4      27.91432    0.08265143      27.69871     0.2360479        42       2582.61      1184.713      338.2207672083499     -60.56361912612445      3.765772239520164    0.01988050230880918      5.855986064686625    0.03350262910889307     -1.265033716935104  -0.006569011199062386      2.540036     0.1901427      1.780443     0.1312588      10.20418   0     0.6644568      8.227128
   0.01528891   3.963312E-4      26.47906    0.02815216    0.01905742   5.108959E-4      26.23984    0.02911375    0.01808317   6.403129E-4      26.29681    0.03845452    0.01856704   6.224538E-4      26.26814    0.03640779    0.01856704   6.224538E-4      26.26814    0.03640779      26.23984     0.1791752       183      2583.676      4120.711      338.2213303565278      -60.5311139901975      24.58858995262797    0.01976382648630744      12.56576807042679    0.01087349366456041     -2.691271001466859  -0.001853928315982926      5.016326     0.1418976      3.462778     0.1024811      19.75097   0   2.075000E-4      18.12758
  0.001569726   1.609537E-4      28.95044     0.1113542    0.00214259   2.131392E-4      28.61265     0.1080324   0.003782359   7.386842E-4      27.99559     0.2120928   0.003760626   5.227696E-4      28.00185     0.1509663   0.003760626   5.227696E-4      28.00185     0.1509663      27.83259     0.2749697        21      2584.322      2451.877      338.2209822067101     -60.54958993299443      3.485574704178792    0.04991831027444082       1.58603535173813    0.02128403410371669     0.6068254976196305   0.008782838577285483      1.913865     0.2289051      1.186899     0.1371305      7.861062   0     0.7379642      5.503004
   0.02391539   2.658400E-4      25.99331    0.01207182    0.02483504   2.850097E-4      25.95234    0.01246306    0.02235185   6.062065E-4      26.06672     0.0294535    0.02415083   3.358337E-4      25.98267    0.01510157    0.02415083   3.358337E-4      25.98267    0.01510157      25.90372     0.1774613       102      2584.985      3753.138      338.2212274410345     -60.53518333475676        5.5725930482213   0.001446335487652904       5.34866728639156   0.001329399924653686    -0.2018682062309125  -7.100760099308217E-5       2.38568     0.0384688      2.286874    0.03599842      3.629562   0     0.9726166      36.97871
   0.03683415   3.599768E-4      25.52437    0.01061338    0.03893222   3.981678E-4      25.46423    0.01110675    0.03888021   5.880433E-4      25.46568    0.01642519    0.03834736   4.680252E-4      25.48066    0.01325451    0.03834736   4.680252E-4      25.48066    0.01325451      25.30268     0.1757691       204      2587.072      3131.641      338.2210562342926     -60.54206385001941      8.238819265234425   0.001675109272274828      17.14074103871036   0.003435303302446405     -2.595926785730214  -5.083992625861588E-4      4.224031     0.0597628      2.745382     0.0392278      8.839048   0     0.0199198      40.65252
  0.001920968   1.520843E-4       28.7312    0.08597936   0.002985731   2.434955E-4      28.25237    0.08856663   0.002935829   5.830204E-4      28.27067     0.2156666   0.002812186   2.630867E-4      28.31739     0.1015979   0.002812186   2.630867E-4      28.31739     0.1015979      28.10767     0.2777356        26      2587.926      3341.416      338.2210789367694      -60.5397413042222      4.809600736029619    0.05963374393649246      5.016530725396247    0.06247026952049542     -3.207813844850841   -0.03925577846643115      2.850008     0.3167545      1.305214     0.1475487      11.55754   0     0.1524294      6.053235
   0.01682758   3.545958E-4      26.37494    0.02288451    0.01936087   4.263052E-4      26.22269    0.02391253    0.01931474   6.166057E-4      26.22528    0.03466958    0.01953609   5.236229E-4      26.21291    0.02910789    0.01936087   4.263052E-4      26.22269    0.02391253      26.22269    0.02391253       166       2592.09      4052.237      338.2211273129974     -60.53187125396641      15.08634124953113    0.01131012570856942      10.35068744089537   0.006995794405911059      3.253134891873032    0.00244258878607923      4.091715      0.111408      2.948711    0.07677361      10.03166   3     0.0074111      20.88103
   0.06790514   8.343013E-4      24.86024     0.0133429    0.09220086    0.00119995      24.52816    0.01413377    0.03217516   5.886042E-4       25.6712      0.019867    0.08550824   0.001544092      24.60998    0.01961078    0.08550824   0.001544092      24.60998    0.01961078      24.52816    0.01413377       928      2593.347      3486.911      338.2209860132532     -60.53812997367783      257.9920882200599    0.05104781439067141      117.1108726373688    0.02382108205662583     -119.4714825318092   -0.02226871508021166      18.06219     0.2520608      6.989996     0.1064625      67.45464   0   3.198321E-4      35.82111
  0.001357619   1.357131E-4      29.10806      0.108561    0.00231346   2.286045E-4      28.52934     0.1073131   0.001579848   5.980718E-4      28.94346     0.4111194   0.002126606   2.334183E-4      28.62078     0.1192004   0.002126606   2.334183E-4      28.62078     0.1192004      28.78046     0.4468156        18      2595.678      2762.316       338.220788594695     -60.54615187902144      2.626208726863353    0.04656867807276831      3.845057105858293    0.06754228161756193      1.507296206051452    0.02598677575328498      2.204874     0.2916821      1.268778     0.1703894      10.01656   0     0.6287053      5.140126
  0.001597706   1.381424E-4      28.93126    0.09389882    0.00232871   2.080261E-4      28.52221    0.09701353   0.002843643   6.076781E-4      28.30531      0.232075   0.002336772   2.285915E-4      28.51846     0.1062364   0.002336772   2.285915E-4      28.51846     0.1062364      28.14231      0.290661        20      2598.197      2686.368      338.2207166912871     -60.54699246872629      1.883634313722467    0.02644683030724909      3.669991998847581    0.05186391416943089    -0.3395081443713197  -0.004823229563925047      1.931927     0.2296702       1.34955     0.1598823      9.192772   0     0.4717959      5.734035
  0.002868945   1.742242E-4      28.29569    0.06595019   0.003793347   2.410193E-4      27.99244    0.06900159   0.005215742   6.221988E-4      27.64671     0.1295516   0.004588728   4.900593E-4      27.78577     0.1159808   0.004588728   4.900593E-4      27.78577     0.1159808      27.48371     0.2177352        39      2602.182      2638.694      338.2206174247792     -60.54751988110958      3.071169960336098    0.02098561551452922      4.715201088014581    0.03121473323230677    -0.5344353794976282  -0.003402844543054501      2.207637     0.1795642      1.706667     0.1412694      8.971834   0     0.0442596      7.381922
  0.002023363   1.694710E-4      28.67482    0.09096017      0.003232   2.678595E-4      28.16632    0.09000478   0.002829736   6.288372E-4      28.31063      0.241336    0.00317049   3.567150E-4      28.18718      0.122187    0.00317049   3.567150E-4      28.18718      0.122187      28.14763     0.2981074        32      2604.774      1659.104       338.220362934117     -60.55836487050719       7.13767426392636      0.077691057586155      2.343840092755247    0.02590600568875918     -1.343256004356094   -0.01526206347938883      2.736494      0.286102      1.411777      0.147454      11.77909   0    0.01511006      5.758374
  0.002050936   1.877806E-4      28.66012    0.09943254   0.002965749   2.612612E-4      28.25966     0.0956688    0.00190513   7.217955E-4      28.74019     0.4114523   0.001816397   2.543578E-4      28.79197     0.1520772   0.001816397   2.543578E-4      28.79197     0.1520772      28.57719     0.4471219        18      2605.515      4231.469      338.2208610248349     -60.52988562169183      2.224001027399209    0.04373669920080742      2.264050668251825    0.04374968063669771   -0.02161017958130884  -7.892333523062417E-6      1.507809     0.2091732      1.488141     0.2091243      8.965255   0     0.7695597      7.711076
  0.009652313   2.797337E-4      26.97842    0.03147336    0.01129951   3.418163E-4      26.80735    0.03285209    0.01017607   6.275175E-4      26.92105     0.0669693    0.01020345   3.664348E-4      26.91813    0.03900135    0.01020345   3.664348E-4      26.91813    0.03900135      26.75805     0.1873763        77      2606.126      1103.499      338.2202211729459     -60.56451595284443      6.644945689311448   0.008623495261016525      5.922625544787063   0.007445615716335804   -0.02531854416058366   1.879226842368294E-4      2.577951    0.09302016      2.433462     0.0861183      6.011291   0     0.4164594      17.51035
   0.03092035   4.375044E-4      25.71439    0.01536625    0.03416426   5.019779E-4      25.60607    0.01595667    0.03351992   6.333864E-4      25.62674    0.02052087    0.03335641   6.247682E-4      25.63205    0.02034087    0.03335641   6.247682E-4      25.63205    0.02034087      25.46374      0.176199       256      2606.159      1869.096      338.2203738031455     -60.55603987180921      14.06375494548219   0.003937499562449828      23.29493074142786   0.007195658039599645      2.954930902183236   6.679238150602861E-4      4.915261    0.08559945      3.633029     0.0616919      15.69011   0    0.02104332      30.78856
    0.0149013   3.578096E-4      26.50694    0.02607701    0.01781632   4.476827E-4      26.31296    0.02728865    0.01768464   6.278272E-4      26.32101    0.03855437    0.01772274   6.827423E-4      26.31867    0.04183656    0.01772274   6.827423E-4      26.31867    0.04183656      26.15801     0.1791967       163      2606.757      1228.558      338.2202320304053     -60.56313133136269      9.710294995195539   0.008859498959377443      20.78760812131668    0.01804758382577548      5.026252505303645   0.004368886557148393      4.767416     0.1406886       2.78741    0.08434331      13.44411   0    0.05288965       18.6938
   0.05619438   6.950683E-4      25.06577    0.01343273    0.06630707   8.523501E-4       24.8861    0.01396008    0.04748414   6.391754E-4      25.24863    0.01461845    0.06204583   0.001113091      24.95822    0.01948265    0.06204583   0.001113091      24.95822    0.01948265       24.8861     0.1756095       590      2611.911      1983.872      338.2202672489721     -60.55476859118192      40.38503870811093   0.008928596984486423      82.02891813578782    0.01391327273595449      13.78584270988682   0.001412657776141736      9.283265     0.1195231      6.019547    0.09249912      41.31786   0   0.001754922      37.02822
  0.001757515   1.625109E-4      28.82775     0.1004184    0.00273659   2.481654E-4      28.34698    0.09848302   0.003660214   6.616725E-4      28.03123     0.1963209   0.002902999   5.133654E-4      28.28288     0.1920479   0.002902999   5.133654E-4      28.28288     0.1920479      27.86823      0.262996        28       2613.02      764.5593      338.2199979384866      -60.5682677391665      3.527692272906075    0.04135890160044914      3.315604990274041    0.04007457025881841      -1.45397081352888    -0.0174373661577319      2.208955     0.2411761      1.401362      0.152537      8.037266   0     0.5566676      5.347586
  0.002088673   1.735411E-4      28.64032    0.09023222   0.003356697   2.747781E-4      28.12522    0.08889959    0.00374463   6.253414E-4      28.00648     0.1813586   0.003654892   4.157848E-4      28.03281     0.1235446   0.003654892   4.157848E-4      28.03281     0.1235446      27.84348     0.2520237        25       2613.94      1573.408      338.2201393090075      -60.5593127240475      2.733971773828879    0.02669509632773398      5.486856052479559    0.05325082921655486    -0.8944600732612393  -0.008795061297297472      2.398323     0.2364308      1.571265     0.1550691      10.84284   0     0.7586832      6.700223
   0.03014822   3.602153E-4      25.74185    0.01297568    0.03217535   4.001754E-4      25.67119    0.01350694    0.03292504   6.094579E-4      25.64618    0.02010237    0.03175931   5.009373E-4      25.68532     0.0171294    0.03175931   5.009373E-4      25.68532     0.0171294      25.48318     0.1761508       190      2613.981      3958.552      338.2206159087295     -60.53290630582094      10.76649091943615   0.003405835550507985      10.80117089798803   0.003029262997809532      1.034833288978931   3.887129481823384E-4       3.43785    0.06041079      3.122315    0.05277912      6.133739   0     0.1864119      34.61102
  0.002961256   2.562481E-4      28.26131    0.09397548   0.003852901   3.111264E-4      27.97553    0.08769581    0.00222067   8.824132E-4      28.57379     0.4315369   0.003190874   5.300399E-4      28.18023     0.1803968   0.003190874   5.300399E-4      28.18023     0.1803968      28.41079     0.4656706        38      2615.678       565.913      338.2198982197417     -60.57046673134667      4.615351993474054    0.02940537692957781      3.081529215256342    0.01960710387244711    -0.3540020792396312  -0.001745448294004941      2.166359     0.1723572      1.733138     0.1389441       8.49451   0     0.4794185      7.712901
  0.003653411   2.020356E-4      28.03325     0.0600564   0.005116808   2.957336E-4       27.6675    0.06276701   0.004019158   6.051262E-4      27.92966     0.1635086   0.004567877   3.301389E-4      27.79071     0.0784896   0.004567877   3.301389E-4      27.79071     0.0784896      27.76666     0.2394996        50       2617.76      3526.599      338.2204444242563     -60.53768817564215      5.540424901259243    0.02723639119905641        6.2614917435736    0.03042306455699812      1.948550125470362   0.008842922941179672      2.807594     0.1944609      1.979731     0.1408702      14.13644   0   0.004517634      8.302948
  0.001924835   1.628907E-4      28.72902    0.09190364   0.002648446   2.243089E-4      28.38252    0.09197827   0.003775362   6.440033E-4       27.9976     0.1852504   0.002415767   3.503099E-4      28.48236     0.1574806   0.002415767   3.503099E-4      28.48236     0.1574806       27.8346     0.2548386        29      2619.432      927.9164      338.2198862127976     -60.56645854906241      2.216432726699788    0.02807594227888854      3.808322067160101    0.04633746442895432    -0.2536611632870986  -0.003910840682842362      1.961572     0.2171169      1.475463     0.1651474      7.908197   0     0.7145553      5.751025
  0.002469699   1.949311E-4      28.45839      0.085717   0.004914313   3.549917E-4      27.71134    0.07844861   0.006418648   5.874159E-4      27.42139    0.09938755   0.006765936   6.556705E-4      27.36418     0.1052416   0.004914313   3.549917E-4      27.71134    0.07844861      27.25839     0.2012533        43      2619.509       3692.58      338.2204382865227     -60.53585039806472      10.05962890206594    0.09816822007423922      6.389641170841855    0.06247277439779306     -3.946609019349772    -0.0379666855676111      3.546404     0.3496755      1.967813     0.1958776      15.84405   1    0.00632421      6.069778
   0.02181304   4.225892E-4      26.09321    0.02103934    0.02499936   4.987466E-4      25.94518     0.0216661     0.0231692   6.604377E-4      26.02772    0.03095642     0.0232854   6.095985E-4      26.02229    0.02843086     0.0232854   6.095985E-4      26.02229    0.02843086      25.86472     0.1777169       217      2624.971      907.5403      338.2197573430246      -60.5666835908332      16.57748933762885   0.008809826224453114      15.87723373293899   0.008432411971561739     -4.638105401738756  -0.002259907862902684      4.569318     0.1043499      3.402361    0.07970788      12.98552   0   0.006783703      23.67758
  0.002033049   1.556978E-4      28.66963    0.08316957   0.002785201   2.193555E-4      28.32786    0.08553066   0.002418316   6.336200E-4      28.48122     0.2845415   0.002276772   2.559232E-4       28.5467     0.1220731   0.002276772   2.559232E-4       28.5467     0.1220731      28.31822     0.3340493        28       2629.42      1891.802      338.2198544638343     -60.55578619314488      2.460834278137169    0.02806815691566597      3.883760118261827    0.04391848659836145    -0.5857565452131883  -0.006808295834156269      2.023331     0.2155025      1.500243      0.159829      10.43597   0    0.05219043      6.174818
  0.002908122   2.617779E-4      28.28097     0.0977575   0.004481778   3.654687E-4      27.81137    0.08855837   0.002905685   8.046987E-4      28.28188     0.3007562   0.003259818   3.620714E-4      28.15702     0.1206232   0.004481778   3.654687E-4      27.81137    0.08855837      28.11888     0.3479645        30      2633.543      4307.471      338.2202454775246     -60.52904142681386      6.360437488639405    0.05968659721676388      2.900051337129009    0.02665644223523627       1.54174219141235    0.01553560324825616      2.635846     0.2566035       1.52079     0.1431701      11.99926   1     0.1772272      8.495421
  0.003540397   2.264196E-4      28.06737    0.06945313   0.006399042   3.925291E-4      27.42471    0.06661725   0.007993203   5.821283E-4       27.1832    0.07909112   0.009410065   7.620720E-4      27.00602    0.08794947   0.006399042   3.925291E-4      27.42471    0.06661725       27.0202     0.1920427        48      2636.543      3689.807      338.2200543084573     -60.53587941571494      7.470558611015974    0.04641205933732496      10.69347186298738    0.06571534876711587      2.932552049430121    0.02047733095597818      3.525359     0.2805381      2.394969     0.1828272      17.43037   1   0.001517911      8.210988
  0.005733049   2.206171E-4      27.54403    0.04179106   0.006981293   2.843153E-4      27.33016    0.04422768   0.006321426   6.078232E-4      27.43796      0.104422   0.006368516   3.589282E-4       27.4299    0.06120673   0.006368516   3.589282E-4       27.4299    0.06120673      27.27496     0.2037865        65      2638.176      4005.867      338.2200808432772     -60.53238009359781      3.784508134594152   0.009559785939680967      8.190043703941832    0.02097186292274101    -0.3525045307286376  -6.566649085088736E-4      2.866718     0.1449466      1.938164    0.09758138      8.568124   0     0.1109565      11.39594
  0.004086863   2.317424E-4      27.91152     0.0615808   0.005789088   3.320906E-4      27.53347    0.06229831   0.004184193   6.348604E-4      27.88597     0.1647769   0.005407918   3.721949E-4      27.60742    0.07474294   0.005407918   3.721949E-4      27.60742    0.07474294      27.72297     0.2403673        57      2638.308      4148.962      338.2201065299159     -60.53079584185968      5.844651227107696    0.02550643666633633      6.912591086726468    0.03065373426937258     -1.754408630422681  -0.008286359166083363      2.865744     0.1917209      2.131843     0.1392956      13.95706   0   5.502927E-4      8.701221
   0.00184749   1.745717E-4      28.77354     0.1026175   0.002984249   2.698111E-4      28.25291    0.09818713   0.003753441   6.470075E-4      28.00393     0.1872016     0.0038893   4.658974E-4      27.96532     0.1300914     0.0038893   4.658974E-4      27.96532     0.1300914      27.84093     0.2562605        24      2642.138      853.2208      338.2193596717323     -60.56728327981603      10.16867216564943     0.1507728333800985      2.637467782005666    0.03718806331365971     -1.383672901239329   -0.01946321995448381      3.227203     0.3924479      1.546382     0.1842431      13.39305   0     0.2429845       6.05599
  0.001630512   1.470449E-4      28.90919    0.09793906   0.002214796   2.011022E-4      28.57667    0.09860817   0.002761248   6.494040E-4      28.33724     0.2554109   0.001852774   2.770342E-4      28.77044     0.1623831   0.001852774   2.770342E-4      28.77044     0.1623831      28.17424     0.3096122        23      2643.951      841.5327      338.2193164943858     -60.56741250315472      2.694273479682163    0.04089050379263657       2.11594877310325    0.03115943309012689     0.1702213591695365   0.003511433845293038      1.655493     0.2050007      1.438599     0.1732763      9.238017   0     0.6505596      5.465773
  0.001893316   1.951389E-4      28.74694      0.111931   0.002719804   2.630144E-4      28.35366     0.1050199   0.002910878   7.852070E-4      28.27994     0.2929477   0.002884121   6.591690E-4      28.28997     0.2482065   0.002884121   6.591690E-4      28.28997     0.2482065      28.11694      0.341238        28      2645.597      4305.346      338.2199738016635     -60.52906377297353      4.009888384987025    0.05884906672003319      3.383291954122577    0.04967696588043983     -1.651715817231645   -0.02252169805353092      2.318999     0.2779333      1.419656     0.1768591      10.87021   0     0.2429353      5.755671
   0.01326033   2.921762E-4      26.63361    0.02392877     0.0147803   3.390486E-4      26.51579    0.02491199    0.01609604   6.374104E-4       26.4232    0.04300608    0.01536553   5.361343E-4      26.47363    0.03789272    0.01536553   5.361343E-4      26.47363    0.03789272       26.2602     0.1802069       114      2650.925      1899.239       338.219371621214     -60.55570173173788      10.03478450573962   0.007998138582575984      6.986258121575872   0.005503241760885048     -2.521472199091683   -0.00204931071466212      3.384806    0.09565467      2.358842    0.06596639      8.750132   0     0.1092795      19.80229
  0.001414059   1.556332E-4      29.06383     0.1195266   0.002615435   2.638918E-4      28.39614     0.1095751    0.00317149   6.328459E-4      28.18684     0.2167028    0.00324074   4.993699E-4      28.16339     0.1673432    0.00324074   4.993699E-4      28.16339     0.1673432      28.02384      0.278541        20      2654.401      1451.285      338.2192034513139     -60.56066078483082      4.513017889560543    0.07951314766737293      3.303695207621269    0.05809487177058905      2.043541506712415    0.03591009885424287      2.457535     0.3260014       1.33313     0.1770059       10.8437   0    0.09227907      5.083457
  0.001457594   2.126912E-4      29.03091     0.1584684   0.002431003   3.024549E-4      28.47554     0.1351154    0.00245816   8.902570E-4      28.46347       0.39331   0.002690353   4.898791E-4      28.36548     0.1977468   0.002690353   4.898791E-4      28.36548     0.1977468      28.30047     0.4304855        20      2655.441      560.1765      338.2190011073849     -60.57052632054988      7.254071459624885     0.1370079887934051      2.951980932421196    0.05584715162833616     -1.921063905288016   -0.03540025007161845      2.826133      0.387658      1.489638     0.2063405      12.29795   0     0.5450332      5.237878
    0.3376057   0.001264799      23.11897   0.004068566       0.36671   0.001445814      23.02919   0.004281731     0.1292391   5.832444E-4      24.16152   0.004901022     0.3558917   0.001796475       23.0617   0.005481925     0.3558917   0.001796475       23.0617   0.005481925      23.02919   0.004281731      2500       2655.53      3737.388      338.2196364966584     -60.53535076330314      216.1757706100288   0.004713044270872263       179.519750192848   0.004023634827405552      94.87860461307946   0.001323215509216005      17.16043    0.07573452      10.06057    0.05478104      60.77228   0    0.02197268      107.2989
   0.02639918   5.910064E-4      25.88602    0.02431261    0.03727144   8.428603E-4      25.51156    0.02455892     0.0272325   6.493169E-4      25.85228    0.02589399    0.03512204   0.001021914      25.57605    0.03159835    0.03512204   0.001021914      25.57605    0.03159835      25.68928     0.1769053       368      2656.581      963.4337      338.2190564151519     -60.56606166708577      57.38124325942591     0.0344631371172134      37.61716052123802    0.01940012828759424       8.86462655827978   0.003344873162127204      7.795807     0.1875433      5.850111     0.1367142      40.53765   0   2.545030E-4       22.1203
  0.004848714   2.123423E-4      27.72593    0.04755976   0.006170868   2.866621E-4      27.46413    0.05044915   0.006550785   6.005952E-4      27.39927    0.09956767   0.006641161   4.916752E-4      27.38439     0.0804015   0.006641161   4.916752E-4      27.38439     0.0804015      27.23627     0.2013423        63      2656.772      3382.664      338.2195374367562     -60.53927786986772      6.630057018265254    0.02276303550755297        5.2321424358576    0.01764288044917766      1.072762898591261   0.004130649539290779      2.685419     0.1583118      2.156554     0.1238681      9.529165   0    0.09115212      9.809937
  0.001587435   1.458983E-4      28.93826    0.09981231   0.002486972   2.295734E-4      28.45082     0.1002491   0.003256456   6.055682E-4      28.15814     0.2019518   0.002510427   3.098427E-4      28.44063     0.1340366   0.002510427   3.098427E-4      28.44063     0.1340366      27.99514     0.2672256        20      2658.608      3970.426      338.2196139101853     -60.53277044973574      3.459782986469506    0.04545411085322533      3.079601869373818    0.04020910474504333      1.632740357367748    0.02199572085774416      2.216633     0.2549179      1.275117     0.1438058      8.874825   0     0.6360531      5.697709
    0.0531367   5.466082E-4      25.12651     0.0111715    0.05845445   6.288549E-4      25.02296    0.01168322    0.04939554   6.159803E-4      25.20578    0.01354281    0.05645593   7.607295E-4      25.06073    0.01463358    0.05645593   7.607295E-4      25.06073    0.01463358      25.04278     0.1755232       423      2658.624      4090.802      338.2196376788825     -60.53143774753265      51.58072558099087   0.008629734951840196      38.93673254955593   0.006411454358645373     -35.07703847630046  -0.005442713527080775      8.994494     0.1143467      3.101053     0.0443398      25.36652   0    0.02433872      41.12562
  0.001603732   1.498596E-4      28.92717     0.1014805   0.002612354   2.415642E-4      28.39742     0.1004224   0.002999159   6.235195E-4       28.2475     0.2257774   0.003602432   4.678521E-4      28.04851     0.1410401   0.003602432   4.678521E-4      28.04851     0.1410401       28.0845     0.2856579        24       2659.95      1139.456      338.2190158593269     -60.56411255251674      2.615955307381052    0.03675404666693915       3.76784906639549    0.05645690117886741    -0.4328181939049039  -0.006324700985732167      1.977966     0.2414796      1.572086     0.1868115      10.56306   0     0.6516222      5.266734
  0.007310388   2.231695E-4      27.28015     0.0331531   0.008202964   2.602594E-4      27.15507    0.03445604   0.007643149   6.412161E-4      27.23182    0.09110914   0.007837592   3.178105E-4      27.20454    0.04403676   0.007837592   3.178105E-4      27.20454    0.04403676      27.06882     0.1972964        57      2661.113      2035.349      338.2191694860933     -60.55419382511866      4.461547106391336   0.006911903830100861      4.671439387355506   0.007087834189158572    -0.1577524800004397  -3.598028795800262E-4      2.180818    0.08585027      2.092133    0.08142155      4.049213   0     0.9768115      15.40587
   0.01785763   3.248527E-4      26.31044     0.0197557    0.01944282   3.645622E-4       26.2181    0.02036303    0.01868248   6.452784E-4      26.26141    0.03750961    0.01873967   4.446074E-4      26.25809    0.02576585    0.01873967   4.446074E-4      26.25809    0.02576585      26.09841     0.1789748       128      2666.997      2004.713      338.2190308275255     -60.55453242911481      10.36100801005262   0.005508546513416646      7.076312044714519   0.003714848160996929     0.4611013556255017   3.110629881101242E-4      3.228701    0.07457184      2.648171    0.06051806      6.689858   0     0.1962597       25.0627
  0.005318613   2.440626E-4       27.6255     0.0498348   0.007079494   3.366282E-4      27.31499    0.05163904   0.005581889   6.205328E-4      27.57305     0.1207295   0.006566574   3.857239E-4      27.39665    0.06379219   0.006566574   3.857239E-4      27.39665    0.06379219      27.41005     0.2126043        69      2668.206      2905.263      338.2191843047018     -60.54456213476964      5.303430457660851    0.01656128455120242       10.0473657743338    0.02992217304619589      2.379514368599509   0.007231982136007114      3.321928     0.1818984      2.077399      0.115743      12.24969   0    0.02670259      10.28193
  0.001536028   2.390603E-4        28.974       0.16902   0.002487138   3.254882E-4      28.45075     0.1421232   0.002827622   8.523561E-4      28.31145      0.327363    0.00278043   5.826750E-4      28.32972     0.2275853   0.002487138   3.254882E-4      28.45075     0.1421232      28.14845     0.3712029        21      2672.836      4317.668      338.2193633041382     -60.52892466336618      3.089450550623044    0.04748623874618491       2.77555223301821    0.04337633416140096     0.1101140884087215   0.001656112121380876      1.767548     0.2192499      1.655529     0.2068624      7.686453   1     0.7294892      5.386447
   0.01334567   3.398135E-4      26.62665    0.02765222    0.01683556   4.595249E-4      26.37443    0.02964225    0.01581961   5.866730E-4      26.44201    0.04027452    0.01696131   7.329913E-4      26.36635    0.04693202    0.01696131   7.329913E-4      26.36635    0.04693202      26.27901     0.1795746       165      2673.008      3530.092      338.2192015274314      -60.5376440596896      13.19179760724255    0.01430720647518861      17.42452812675478    0.01962032657633285      1.453720346362928    0.00174748552746118      4.227968      0.141928        3.5694     0.1174052      16.34418   0   1.483645E-4       16.6724
   0.04329104   6.800970E-4        25.349    0.01706093    0.04737977   7.338224E-4      25.25102    0.01682007    0.04276272   8.639620E-4      25.36234    0.02194114    0.04351012   8.996265E-4      25.34352    0.02245442    0.04351012   8.996265E-4      25.34352    0.02245442      25.19934     0.1763701       309        2674.9      593.2656      338.2185693238625     -60.57015806301217      18.62255433654465   0.004320700981652384      25.25780552987948   0.007303753622219235      -8.35889998270008  -0.001863617148254046      5.561779    0.09054953       3.59819    0.05852553      10.73986   0    0.02055573      39.10049
  0.003126284   3.092407E-4      28.20243     0.1074232   0.004490883   3.941559E-4      27.80917    0.09531607   0.006638414   9.301907E-4      27.38484      0.152173   0.006824286   0.001054589      27.35486     0.1678247   0.004490883   3.941559E-4      27.80917    0.09531607      27.22184     0.2319086        42      2675.496      4328.679      338.2193056681648     -60.52880249519211      7.053052574805459    0.05284838748557099       9.52955867486105    0.07371150692523946     -5.806749197129846   -0.04421208379050176      3.772083     0.3297059      1.534275     0.1336185      14.42558   1     0.3342499      7.750222
  0.007107949   2.823203E-4      27.31064    0.04313478     0.0096467   3.983496E-4      26.97905    0.04484514    0.01120855   6.136281E-4      26.81613    0.05945464    0.01171757   7.214378E-4      26.76791     0.0668638    0.01171757   7.214378E-4      26.76791     0.0668638      26.65313     0.1848238        93       2676.59      2941.045      338.2190027208755     -60.54416516612181      10.02900768908551    0.02288650725318529       8.71681780927485    0.01962961122678175       1.29592456424696   0.002665352500804112      3.290206     0.1561458      2.814315     0.1346648      11.60612   0   0.001294238      11.83737
  0.002745876   1.855364E-4       28.3433    0.07338008   0.004123419   2.848287E-4      27.90186     0.0750164    0.00486573   6.046845E-4      27.72213     0.1349617   0.005325573   5.913380E-4      27.62408     0.1205867   0.005325573   5.913380E-4      27.62408     0.1205867      27.55913      0.220997        37      2681.785      3944.173       338.219087035185     -60.53305882021652      7.478879038982995    0.05879176493179874      3.492567843415948    0.02779598801143887     -1.658256719304497   -0.01379274737764187       2.84227     0.2530623      1.700867     0.1501573      13.18124   0   0.007663619      7.252838
   0.01908023   4.245825E-4      26.23854     0.0241662    0.02177263   4.894590E-4      26.09522    0.02441379    0.02162053   7.176811E-4      26.10283    0.03604915    0.02270476   7.603556E-4      26.04971    0.03636885    0.02177263   4.894590E-4      26.09522    0.02441379      25.93983     0.1786744       174        2682.1      2405.816      338.2187712312228     -60.55009024321824      20.06259391893169    0.01080495384111872      9.312523979975104   0.005632308787449263     -1.609681628951762  -0.001127094613910086       4.50538     0.1050708      3.012751    0.07346693       13.3573   1    0.01086905      23.09104
  0.006610636   2.095792E-4      27.38939    0.03442982   0.007610142   2.565779E-4      27.23652    0.03661478   0.007380745   5.910056E-4      27.26975    0.08696035   0.007077455   3.055010E-4      27.31531    0.04687759   0.007077455   3.055010E-4      27.31531    0.04687759      27.10675     0.1954152        58      2685.874      3215.196      338.2188487395043     -60.54112906152018      4.667472571656326   0.008630327076747596      5.013553744327197   0.009291343924131174    -0.2441639764745886  -2.028288595995112E-4      2.267108    0.09668826      2.131021    0.09259078      5.245128   0     0.9493768      13.84604
   0.05930537   5.326688E-4      25.00727   0.009754231    0.06200349   5.635257E-4      24.95896   0.009870234    0.06058113   7.362086E-4      24.98416    0.01319755    0.05885132   6.059823E-4      25.01561    0.01118236    0.05885132   6.059823E-4      25.01561    0.01118236      24.82116     0.1754969       255      2686.663      4237.979      338.2190361872075     -60.52980555973164      13.64130224972584    0.00144959979702578      11.39570875761393   0.001637533035310997    -0.5520799714963686  -1.108469173194281E-4      3.710753    0.04109602      3.356683    0.03739319      6.624464   0    0.04374364        58.015
   0.02226843   4.209458E-4      26.07078    0.02052893    0.02708825   5.478909E-4      25.85805    0.02196559    0.02439307   5.853988E-4      25.97183    0.02606245    0.02731475   7.822762E-4      25.84901    0.03110231    0.02731475   7.822762E-4      25.84901    0.03110231      25.80883     0.1769301       266       2687.25      3683.501      338.2189117398061     -60.53594422811747      37.16272022047599    0.01868437772612623      21.61747960382935    0.01125053643714137       14.7485674673872   0.006258864044372987      6.786859     0.1491536      3.566336    0.08768187      29.52793   0   2.334925E-4        21.899
   0.02041989   4.362666E-4      26.16487    0.02320215    0.02640285   6.014409E-4      25.88587    0.02473842    0.02280249   5.882398E-4      26.04504    0.02801573    0.02596961   7.657933E-4      25.90384    0.03202403    0.02596961   7.657933E-4      25.90384    0.03202403      25.88587     0.1772283       260      2687.898      3095.143      338.2187790670037     -60.54245800033859      48.50032068715891    0.03304796661984505      17.50539625470714    0.01223610718207327      15.96029748585471    0.01075553357641673      7.432985     0.1939265      3.279704     0.0876161      28.62967   0   1.716378E-4      20.33068
    0.0180117   3.464361E-4      26.30111    0.02088807    0.02074509   4.243065E-4      26.14771    0.02221233    0.01976917   5.904087E-4      26.20003    0.03243353    0.02034621   6.413963E-4      26.16879    0.03423519    0.02034621   6.413963E-4      26.16879    0.03423519      26.03703     0.1779802       186      2690.349      2965.245      338.2186978243099      -60.5438958784518      17.10899957214124   0.009983870554494236      23.28719816378799    0.01410800657302126       14.2973525290045   0.008114936723822783      5.901302     0.1428943      2.360262    0.06060616      18.92728   0   0.001199211      21.13192
  0.002918639   2.067841E-4      28.27705    0.07694256   0.004599895   3.208506E-4      27.78313    0.07575037   0.003749359   6.165990E-4      28.00511     0.1785976    0.00442103   3.381552E-4      27.82619    0.08306585   0.004599895   3.208506E-4      27.78313    0.07575037      27.84211     0.2500442        47      2693.721      1059.354       338.218238965227      -60.5649960427105      3.727556784758303    0.02589447598088582      8.833478308312155    0.06176965295094714      2.044040017210371    0.01388960486216791      3.090461      0.257912      1.734961     0.1454151      13.88373   1   0.007929595      6.855237
   0.00282933   2.008395E-4      28.31079    0.07708951   0.004415265   3.107289E-4      27.82761    0.07642838   0.005220467   6.148241E-4      27.64573     0.1279002   0.005013497   5.101216E-4      27.68965     0.1105001   0.005013497   5.101216E-4      27.68965     0.1105001      27.48273     0.2167567        37      2693.978      1073.783      338.2182360800933     -60.56483627033268      3.474880282624044    0.02330603805290614      7.147207371070209    0.04690104147727636    -0.2486631374676769  -0.001934815691414148      2.676559       0.21693      1.859602     0.1521461      11.24315   0   0.007622279      7.470195
  0.002959638   2.135912E-4       28.2619    0.07837445   0.004602816   3.241175E-4      27.78244    0.07647309   0.004774394   6.492374E-4       27.7427     0.1476778   0.004260788   5.685251E-4      27.86628     0.1449071   0.004260788   5.685251E-4      27.86628     0.1449071       27.5797     0.2289841        32      2695.384      4165.194      338.2188253233024     -60.53061051135296      5.321022813183638    0.05343197738428764      4.928770959304121    0.04916499282791608      2.489781503120881    0.02528088710865981      2.760868     0.2768921      1.620926     0.1610209      12.68069   0     0.1474925      8.378123
  0.003526166   2.015897E-4      28.07174    0.06208624   0.005108086   3.040200E-4      27.66935     0.0646359   0.006226477   5.911101E-4      27.45439     0.1030993   0.006749892   6.128126E-4      27.36676    0.09859631   0.006749892   6.128126E-4      27.36676    0.09859631      27.29139      0.203112        51      2698.065      3453.874      338.2186222176291     -60.53848540984379      7.645097490566818    0.04203355858507664      4.052119190933946    0.02234165138456257     -0.955744369879234  -0.005625431164262111      2.807759     0.2086319      1.952872     0.1443881      12.97212   0   0.002085201      7.940511
    0.1344008   5.651527E-4        24.119   0.004566609     0.1379375   5.946927E-4      24.09079   0.004682094     0.1358616   6.341563E-4      24.10726   0.005069083     0.1358452   6.111478E-4      24.10739   0.004885758     0.1358452   6.111478E-4      24.10739   0.004885758      23.94426     0.1750734       437      2703.841      1584.047      338.2181164888899     -60.55918606375069      16.27466843915789   7.329317253289053E-4      20.17948939844211   8.358041933710278E-4     -5.669016463132805  -2.340384137548572E-4      4.921675    0.03199987      3.497324    0.02333975      8.715247   0     0.0283476      99.15768
    0.0105304   3.450233E-4      26.88389    0.03558224    0.01381218   4.666746E-4      26.58934    0.03669287    0.01316092   6.393492E-4      26.64178    0.05275721     0.0129756   6.473566E-4      26.65718    0.05418087     0.0129756   6.473566E-4      26.65718    0.05418087      26.47878     0.1827794       127      2708.621      1444.904      338.2179808397606      -60.5607260758653      15.27361293848488    0.02315253616459074      10.14545047577503    0.01670785660322287      2.670851086556148   0.005772467363452367      4.051167     0.1629146      3.001184      0.115409      15.08746   0   0.003743536      14.98932
     0.429249   0.001743883      22.85823   0.004412025     0.4839057   0.002040215       22.7281    0.00457873     0.0943947   6.403171E-4      24.50263   0.007366774     0.4505341   0.002674444      22.80568   0.006446673     0.4505341   0.002674444      22.80568   0.006446673       22.7281    0.00457873      4115      2715.774      2198.465      338.2179712867415     -60.55238254332073       341.115722026269   0.007859454123718842      317.0938026534968   0.005582557115352264     -69.27925362776704  -0.001474870082441817      19.98543    0.09265069      16.08702    0.06969836      77.13207   0   5.700539E-4      106.9246
    0.1413039   7.203232E-4      24.06462   0.005536089     0.1472547   7.683584E-4      24.01983   0.005666626     0.1347766   6.614240E-4      24.11596   0.005329609     0.1429888   8.276262E-4      24.05174   0.006285821     0.1429888   8.276262E-4      24.05174   0.006285821      23.95296     0.1750811       652      2717.822      838.8638      338.2176516438821     -60.56743475568447      18.96466317242243   0.001100040099392424       43.6987683798227   0.002200012009552563     -2.439723284794297  -2.109629519457543E-4      6.628508    0.04731897      4.327391     0.0325725      10.77947   0    0.02826289      86.68386
  0.003182864   2.100034E-4      28.18295    0.07165362   0.005227877   3.416864E-4      27.64419    0.07097936    0.00520476   6.042080E-4        27.649     0.1260711   0.005445348   5.140646E-4      27.59994     0.1025231   0.005445348   5.140646E-4      27.59994     0.1025231        27.486     0.2156825        46      2725.036      3004.246      338.2179247346035     -60.54346066250401       5.54983133356151     0.0380308539756059      12.25836364247875    0.08071601933405926     -4.601061515820984   -0.03064853893624443      3.820737         0.311      1.791693     0.1484112      15.69196   0   0.002034917       7.54685
   0.09111603   7.086519E-4      24.54101   0.008446329    0.09910491   7.992982E-4      24.44976   0.008758777    0.08412156   6.331057E-4      24.62773   0.008173324    0.09610262   0.001041202      24.48316    0.01176603    0.09610262   0.001041202      24.48316    0.01176603      24.44976   0.008758777       725      2725.039      1924.681      338.2177075737617     -60.55541274074084      53.74150721942726   0.004336379380860288      46.15492326318303   0.003925442013944065      4.295949025110758   2.691094502405198E-5       7.46185    0.06586451      6.649603    0.06263934      28.84935   0   0.001447454      53.86533
    0.2047037   0.001160775      23.66219   0.006158176     0.2261885   0.001322968      23.55382   0.006351974    0.09238204   6.519325E-4      24.52603   0.007663813     0.2161724   0.001693319        23.603   0.008506846     0.2161724   0.001693319        23.603   0.008506846      23.55382   0.006351974      1798      2734.888      918.9988      338.2172832849308     -60.56654587660625      173.0703186493613   0.006747247593971756      312.8332733018725    0.01211543169571019     -197.2045291989206  -0.007519358765418536      21.26433     0.1319674        5.8079    0.03804322      66.71494   0   4.923930E-4      77.00826
  0.001709889   2.041984E-4      28.85758     0.1296924   0.002734813   2.918991E-4      28.34768     0.1159137   0.003814485   8.154169E-4      27.98641     0.2321526    0.00404292   7.314421E-4      27.92326     0.1964783    0.00404292   7.314421E-4      27.92326     0.1964783      27.82341      0.290723        24      2737.242      612.6572      338.2171685452092     -60.56993721130781      3.550969541289043     0.0433238436988122      2.889617412314447    0.03445647742837225       0.30590646753115   0.003793036579188788      1.915924     0.2114827      1.664278     0.1818114      10.45891   2     0.5863409      5.610813
   0.03132977   4.082909E-4      25.70011     0.0141528    0.03440728   4.711930E-4      25.59837    0.01487231    0.03432949   5.957388E-4      25.60083    0.01884597    0.03557104   6.572643E-4      25.56226    0.02006658    0.03557104   6.572643E-4      25.56226    0.02006658      25.43783     0.1760118       241      2740.421      2984.583      338.2175744203416     -60.54367684434405      20.66233551196939   0.006620085575599629      14.69931363751735   0.005072103817025409      7.489982988627332   0.002701040281983756      5.073699    0.09303678      3.101489    0.05510306      12.81232   0    0.01511828      32.09933
    0.1779065   8.269873E-4      23.81452   0.005048202     0.1868419   8.947082E-4      23.76131   0.005200403     0.1580343   6.348648E-4      23.94312   0.004362744     0.1826089   0.001012823       23.7862   0.006023397     0.1826089   0.001012823       23.7862   0.006023397      23.76131   0.005200403       932        2740.6      1813.161       338.217334659159     -60.55664586678243      50.87371302328278   0.002541174499836734      43.10029858659147   0.001810224007506668     -5.322043343098243  -6.877452738440076E-4      7.319645    0.05435552      6.355849    0.03737481      14.31376   0    0.02847279      91.69563
   0.01449716   3.045710E-4      26.53679    0.02281579    0.01662638   3.724964E-4      26.38801    0.02433068    0.01570491   5.881471E-4      26.44991    0.04067057    0.01510849   4.494093E-4      26.49195    0.03230359    0.01510849   4.494093E-4      26.49195    0.03230359      26.28691     0.1796638       126      2743.037      3336.648       338.217586327218     -60.53977879884101      6.541166347004725   0.005466660441800761      12.73923094433181     0.0119916602437708     -1.936666524160153  -0.001501477392328951      3.646177     0.1109981      2.446588    0.07167799      5.737537   0     0.7848109      20.59727
   0.08925013   5.881448E-4      24.56348   0.007156574    0.09433131   6.451360E-4      24.50336   0.007427202    0.08810928   6.099580E-4      24.57745   0.007518099     0.0920286   7.184488E-4      24.53019   0.008478184     0.0920286   7.184488E-4      24.53019   0.008478184      24.41445     0.1751614       506      2745.999      4099.329      338.2176730338639     -60.53133471617893      21.35275010830509   0.002076772475507569      31.98753888756499   0.003202826701701368     -6.948522145267673  -7.309902169041919E-4      5.951455    0.05968655      4.233259    0.04143809      7.476408   0    0.03088924      62.58995
  0.001437901   1.505630E-4      29.04568     0.1137153   0.002597139   2.558249E-4      28.40376     0.1069738    0.00302803   6.212445E-4       28.2371     0.2228087   0.002613712   3.532245E-4      28.39686     0.1467651   0.002613712   3.532245E-4      28.39686     0.1467651       28.0741     0.2833174        21      2752.224      1222.381      338.2169538543998     -60.56318535258553      2.850842784252691    0.04539401778843933      3.696558838367778    0.05912350269386204     0.8718898204980618    0.01292880198663007      2.059787     0.2586446      1.518117     0.1939601      10.59282   0    0.02045858      5.046652
   0.01025678   3.146685E-4      26.91247    0.03331746    0.01235994   3.910736E-4      26.70996    0.03436148    0.01239343   6.595819E-4      26.70702    0.05779726    0.01202283   4.710407E-4      26.73998    0.04254823    0.01202283   4.710407E-4      26.73998    0.04254823      26.54402     0.1842974       111      2754.966      763.3876      338.2167995822873     -60.56826669120292       10.7765147812654    0.01464164425023203      8.973610116828822    0.01306369144989379     -2.817976688238609  -0.003737746615778782      3.582417      0.132939      2.629907     0.1001627      11.03562   0   0.007748084      15.58977
  0.007977564   2.527758E-4      27.18532    0.03441082   0.009156005   2.998529E-4      27.03573    0.03556576   0.008847744   6.588674E-4      27.07292    0.08087146   0.008859784   3.743797E-4      27.07144    0.04589009   0.008859784   3.743797E-4      27.07144    0.04589009      26.90992     0.1927828        76      2756.294      807.5514      338.2167785623532     -60.56777761311597      6.794937657810308    0.01101449306110855      5.146909524235567   0.007541518746726904     0.3996428374816006   8.572588271391044E-4      2.624259     0.1058989      2.248357    0.08568221      6.494504   0     0.3015561      14.62061
   0.02432294   3.790333E-4      25.97496    0.01692354    0.02693368   4.390524E-4      25.86426    0.01770315    0.02641042   6.200850E-4      25.88556    0.02549798    0.02678598   5.534129E-4      25.87023    0.02243735    0.02678598   5.534129E-4      25.87023    0.02243735      25.72256     0.1768478       196      2759.775      1344.115      338.2168082870887     -60.56183686713685      7.259318586203946   0.003072557647146757      23.12588712117062   0.009830277058512166     -1.653537437145886  -6.962695554183397E-4      4.826632    0.09950513      2.662485    0.05478654      9.925119   0    0.01537662      27.66271
  0.003014747   1.937892E-4      28.24187    0.06980855   0.004503042   2.963633E-4      27.80623    0.07147401   0.003188692   6.126402E-4      28.18097     0.2086521   0.004013659   3.179660E-4      27.93115    0.08603398   0.004013659   3.179660E-4      27.93115    0.08603398      28.01797     0.2723246        45      2760.509      4040.751      338.2173346975394      -60.5319818018569      4.540852684376674    0.03016101570345066      6.429460699226432    0.04338531538184339     -1.661363787417461   -0.01004215780118671      2.719584     0.2208998       1.89055     0.1573201      13.00274   0   0.002146288      7.230127
   0.01257409   2.906872E-4      26.69131    0.02510609    0.01441051   3.524618E-4       26.5433    0.02656211    0.01397386   6.005830E-4      26.57671    0.04667523     0.0136693   4.187207E-4      26.60064    0.03326658     0.0136693   4.187207E-4      26.60064    0.03326658      26.41371     0.1811176       118      2766.048       2729.48      338.2169460894532     -60.54649859370281      8.076187187714268    0.00740287774066912      11.94016254459025    0.01174419656648165      -3.91113241995712  -0.003976997455155654      3.790839     0.1187617      2.376108    0.07101214      10.10685   0     0.0177172      18.48897
   0.02464926   4.297781E-4      25.96049    0.01893522    0.02968581   5.566337E-4      25.75863     0.0203634    0.02767433   5.788667E-4      25.83481    0.02271597    0.03011973   7.253234E-4      25.74287    0.02615233    0.03011973   7.253234E-4      25.74287    0.02615233      25.67181     0.1764682       274      2767.885      3451.287      338.2170500752399      -60.5385071439797      21.17198272231009    0.01184231587422503      28.16100311066282    0.01603697145054823     -11.23596328980207  -0.007246321997642082      6.036003     0.1465721      3.591609    0.07997441      17.21352   0   7.275995E-4      23.85673
  0.001527037   1.413443E-4      28.98038     0.1005214   0.002556925   2.367945E-4      28.42071     0.1005735   0.003273028   5.907480E-4      28.15263     0.1960119   0.002688369   4.008781E-4      28.36628     0.1619397   0.002688369   4.008781E-4      28.36628     0.1619397      27.98963     0.2627654        22      2767.984      2989.406      338.2169548394462      -60.5436207183517      3.978091999401482    0.06171300288196828       2.73104978135989    0.04364404980329181     -1.048931079326358   -0.01625323146899086      2.138885     0.2669718      1.460928     0.1846161      10.42773   0     0.3003632      5.235373
   0.00725828   4.398160E-4      27.28792    0.06580625   0.009261166   5.150060E-4      27.02334    0.06039159   0.008751511   9.981705E-4      27.08479     0.1238658   0.008623665   9.519872E-4      27.10077     0.1198862   0.009261166   5.150060E-4      27.02334    0.06039159      26.92179     0.2144009        72       2771.78      4355.765      338.2171444349755      -60.5284931089474      8.734040848322784    0.02281503592476854      8.634381583533311     0.0227508772789408      3.150613283522027   0.009547115729180681      3.440235     0.1798058      2.352276     0.1150469      14.02837   1     0.3724453      13.67716
  0.006326845   2.147933E-4      27.43703    0.03686916    0.00744789   2.692550E-4      27.25992     0.0392609   0.009936284   5.794220E-4      26.94694    0.06332874   0.009264851   4.764965E-4       27.0229    0.05585359   0.009264851   4.764965E-4       27.0229    0.05585359      26.78394     0.1861062        56      2772.321      3800.565      338.2170205276974     -60.53463978324298      5.334920790475361    0.01175585102453672      5.246850039784398    0.01079601997718102      0.834590112594153   0.002310109099539064      2.475204     0.1167706      2.110719    0.09442724      5.560021   0     0.9621621      13.48862
  0.002432418   2.032418E-4      28.47491    0.09074119   0.003529553   2.843005E-4       28.0707    0.08747578   0.003076622   7.130666E-4      28.21981     0.2517014   0.003948236   4.625868E-4      27.94899     0.1272389   0.003948236   4.625868E-4      27.94899     0.1272389      28.05681     0.3065593        36      2774.145      677.9425      338.2163502344296     -60.56921076975283      4.046660792809525    0.03937429617285052      5.042276374085794    0.04765321659434126      1.982092693274755    0.01844065983653516      2.566733     0.2498266      1.581398     0.1568891      12.07481   0    0.00249169       6.52143
  0.004528926   2.493413E-4      27.80001    0.05979003   0.008256624   4.405341E-4      27.14799    0.05794379   0.006980164   5.485679E-4      27.33034    0.08534823    0.01139198   8.146877E-4       26.7985    0.07766438    0.01139198   8.146877E-4       26.7985    0.07766438      27.14799     0.1947032        62      2774.197      3301.585      338.2168778343559      -60.5401639074239      16.12306655553076    0.08388454622509639      5.012047856311582    0.02825206724342533     -1.527151829029645  -0.007516407792828588      4.040934     0.2913455      2.192252     0.1650892      17.85492   0   0.002264833      9.243148
  0.001789558   1.550497E-4      28.80814    0.09409248   0.002686608   2.344230E-4      28.36699    0.09476018    0.00365739   6.139533E-4      28.03207     0.1823031   0.003597491   4.764438E-4         28.05     0.1438275   0.003597491   4.764438E-4         28.05     0.1438275      27.86907     0.2527042        26      2775.043      2160.362      338.2166288907702     -60.55279852820605      2.908445238976988     0.0363666603832674      3.401545500301399    0.04059817529451001     0.4793297973279778   0.007418207828690768      1.921983     0.2149336      1.617397     0.1754092      10.28302   0    0.07540677      5.644359
   0.00714063   2.845838E-4      27.30566    0.04328161    0.01039024   4.327412E-4      26.89844    0.04523059   0.009763177   5.920349E-4      26.96602    0.06585457    0.01343245   8.525732E-4      26.61961    0.06892969    0.01039024   4.327412E-4      26.89844    0.04523059      26.89844     0.1869808        93      2775.099      2894.363      338.2167755135617     -60.54467225008163      60.98568737385022     0.1634116625752982      3.641102839057552    0.01017452698296992      4.113429709858806     0.0112464169145094      7.828106     0.4052563      1.829629    0.09671362      22.70971   1   0.003659893      11.89103
  0.001939419   1.512922E-4      28.72082     0.0847178   0.002932785   2.370560E-4       28.2718    0.08778101   0.004673706   5.132825E-4      27.76585     0.1192683   0.003665211   3.883307E-4      28.02975     0.1150621   0.002932785   2.370560E-4       28.2718    0.08778101       28.2718      0.211778        29      2775.311      3525.279      338.2168978115753     -60.53768723774554       3.15218862027851    0.03746110988473729      3.883515972182973    0.04521161153092902      1.064370433065527    0.01238590581152547      2.154828     0.2330544      1.546745     0.1683994      10.93762   1    0.08828919      5.794065
   0.01083022   3.451888E-4      26.85341    0.03461381    0.01312279   4.239549E-4      26.64494    0.03508515   0.009551733   6.942748E-4      26.98979    0.07893672    0.01062154   4.670495E-4      26.87453    0.04775351    0.01062154   4.670495E-4      26.87453    0.04775351      26.82679     0.1919792       107      2778.279      4205.639      338.2169679724277     -60.53015453711344      9.776052894634034    0.01342745687867403      7.301374536535895   0.009876004285339746      1.386593277164451   0.001812205339760013      3.224456     0.1191172       2.58463    0.09547015      9.498575   0    0.09300576      16.73947
   0.00162603   1.602649E-4      28.91218     0.1070384   0.002747467   2.591004E-4      28.34267     0.1024154   0.007202439   6.283766E-4       27.2963    0.09474804   0.005463901   5.359447E-4      27.59624     0.1065239   0.005463901   5.359447E-4      27.59624     0.1065239       27.1333      0.199003        18      2779.146      2051.145      338.2165144876001     -60.55400728554252      2.484881719028021     0.0595461576756552      3.097317831801748    0.07585800100961831    -0.8658345844032311   -0.02038465613062925      1.926003     0.2994291       1.36847      0.213884      9.721063   0      0.416064      6.139673
  0.005193249   2.462104E-4       27.6514    0.05148694   0.007970975   3.923892E-4      27.18622    0.05346079    0.00909365   5.466502E-4      27.04315    0.06528316    0.01453311   8.768431E-4       26.5341    0.06552292   0.007970975   3.923892E-4      27.18622    0.05346079      27.18622     0.1867803        79      2780.351      3313.611      338.2167417344188     -60.54003015170942      10.55179145811349      0.036848468796124      9.990467919579728    0.03699445764002793     -2.862440362385904   -0.01007365426974977       3.62592     0.2167842      2.719368     0.1638522      18.83864   1   0.002282792      9.402146
   0.07327381   7.364147E-4      24.77763    0.01091449    0.08725689   9.385328E-4        24.588    0.01168099    0.05217963   5.868133E-4      25.14625    0.01221318    0.08293126   0.001301264       24.6432    0.01704029    0.08293126   0.001301264       24.6432    0.01704029        24.588    0.01168099       802       2781.31       3543.66       338.216766482077     -60.53748314083539      136.0681517126851    0.02172347406022427      41.00528800805222   0.006574854974550932     -32.89267787091745  -0.004518409406251005      12.09709     0.1515546      5.543817    0.07300354      48.80867   0   3.736571E-4       41.4413
  0.001775878   1.444366E-4      28.81647    0.08832712   0.002631478   2.220220E-4       28.3895    0.09162759   0.005280574   5.886982E-4       27.6333     0.1210713   0.002944516   3.377174E-4      28.26747     0.1245574   0.002944516   3.377174E-4      28.26747     0.1245574       27.4703     0.2127987        30      2782.355      3570.669       338.216748392107     -60.53718401861656      2.809338781514158    0.03553954671560744      3.285571154834218     0.0426725927138468      0.535007685979906   0.006462636491940778      1.906059     0.2156096      1.569028     0.1781141      8.528556   0    0.09320076      5.223661
   0.01751363   2.955623E-4      26.33156    0.01832749     0.0189329   3.326756E-4      26.24696    0.01908242    0.01871828   6.202013E-4      26.25933    0.03598294    0.01832614   3.983123E-4      26.28232    0.02360384    0.01832614   3.983123E-4      26.28232    0.02360384      26.09633      0.178661       115      2783.939       4069.68       338.216813225023     -60.53165921197586      7.065779020005813   0.003607999766237585       8.18797171417237   0.004200807944369444     0.4588121919633892   2.067988828360932E-4      2.889927    0.06531324       2.62718    0.05952301      5.709066   0     0.2122695      25.87309
  0.008414618   2.558698E-4      27.12741    0.03302285    0.01007397   3.260974E-4        26.932    0.03515414    0.01025589   5.704566E-4      26.91257    0.06040584   0.009758077   5.058557E-4      26.96659    0.05629791    0.01007397   3.260974E-4        26.932    0.03515414        26.932    0.03515414        90      2784.302      3815.361      338.2167538457609      -60.5344747922331      6.584367385723155    0.01035557866272038       8.74193086328583     0.0161667964644797    -0.5697383615769737  -0.001083275107075304      2.980459     0.1279147      2.538338     0.1007979       10.7205   3     0.1969229      14.20093
  0.003818446   2.016425E-4      27.98528    0.05734891   0.004919393   2.696774E-4      27.71022     0.0595337   0.004549665   6.314354E-4      27.79505     0.1507229   0.004502788   3.450638E-4       27.8063    0.08322383   0.004502788   3.450638E-4       27.8063    0.08322383      27.63205     0.2309597        48      2788.692      1958.742      338.2162808571647     -60.55502935059281      5.425827357795849    0.02319870608189393       3.82488073632228    0.01700232719260006     0.2295626304620768   0.001061092837548352      2.336257     0.1528901      1.947463     0.1297138      10.34489   0    0.08132381       8.84649
  0.001991194   1.422461E-4      28.69221    0.07758122   0.002648327   1.998389E-4      28.38257    0.08194801   0.004023857   6.053635E-4      27.92839     0.1633817   0.003466055   4.151007E-4      28.09041     0.1300612   0.003466055   4.151007E-4      28.09041     0.1300612      27.76539      0.239413        28      2790.372      3935.539      338.2166414341549     -60.53314367420453      2.126279921428748    0.02096476302415139      3.383900201463034    0.03575256869286249     0.1911205255424466   0.002259584684430506      1.847242      0.189974      1.448405     0.1436217      5.478483   0     0.7229264      6.049348
   0.01303211   4.458136E-4      26.65246    0.03715082    0.02161626   7.157356E-4      26.10305    0.03595852    0.01633556   6.335542E-4      26.40717    0.04211915    0.02478587   0.001363255      25.95449    0.05973139    0.02478587   0.001363255      25.95449    0.05973139      26.10305     0.1799973       182      2795.261      2172.186      338.2161759770029     -60.55266561211711       31.1406585295352    0.04441945032646932      40.48019383965894    0.05634482012263654      15.54780387448312    0.02263324224025423      7.214179     0.2716388      4.424532     0.1642457      33.91132   0   0.003052741      15.52795
    0.0115933   3.689778E-4      26.77948    0.03456391    0.01654935   5.456089E-4      26.39305    0.03580389    0.01560208   6.106001E-4      26.45704    0.04250148    0.01614667   7.366257E-4      26.41979    0.04954432    0.01614667   7.366257E-4      26.41979    0.04954432      26.29404     0.1800871       147      2797.616      3996.754      338.2164907283897     -60.53246522735685      24.28777233516544    0.03768037510360758      14.73892184753528    0.02282671190064338    -0.8019100075106706  -0.001028462558389083      4.935043     0.1942968      3.830411     0.1508504      19.43868   0   0.003620203      15.34998
   0.01143874   4.365527E-4      26.79405    0.04144656    0.01635039   6.040304E-4      26.40618    0.04011997    0.01254976   7.116626E-4      26.69341    0.06158408    0.01540119   0.001006558      26.47112    0.07097648    0.01540119   0.001006558      26.47112    0.07097648      26.40618     0.1855198       139      2797.634      2485.158      338.2161856472098     -60.54920040562466      56.57498548404197    0.09404690051435743      7.329011622585618    0.01251235792436876     -12.05565243467323   -0.01942610240012614      7.705055     0.3137495      2.129817      0.090114      24.31014   0   1.091833E-4      15.56534
   0.00161406   1.477953E-4       28.9202     0.0994422   0.002829232   2.545934E-4      28.31083    0.09772564   0.002858166   5.841606E-4      28.29978     0.2219599   0.002622449   3.302911E-4      28.39323     0.1367791   0.002622449   3.302911E-4      28.39323     0.1367791      28.13678     0.2826503        24      2797.778      3364.113      338.2163595996741     -60.53946930954957      3.040490754115622    0.04464516365596187      5.276184717876276    0.07611836709431369      2.073325955798587    0.02988779961881928      2.552217     0.3068539      1.342707     0.1631081      11.09128   0    0.09503994      5.300232
  0.005140256   2.792292E-4      27.66254    0.05899373   0.008398547   4.433602E-4      27.12949    0.05733006   0.006999386   6.295523E-4      27.32735    0.09767912   0.006648549   4.706045E-4      27.38318    0.07687039   0.006648549   4.706045E-4      27.38318    0.07687039      27.16435     0.2004151        70      2798.012      1115.553      338.2159008249415     -60.56436352660625      10.51412781726364    0.03807909085371081      10.55197072740908    0.04089152313961347      2.464819067264038   0.009856982742796498      3.605266     0.2223558       2.84045     0.1718387      19.19906   0   7.943586E-4      9.872466
   0.03913957   0.001097836      25.45846    0.03046149    0.05296828   0.001332517      25.12996    0.02732037    0.03000995   0.001018846      25.74684    0.03686999    0.04101642   0.001868287      25.40761    0.04946702    0.05296828   0.001332517      25.12996    0.02732037      25.12996     0.1788418       503      2801.363      4348.405      338.2164772478255     -60.52857166148358      83.00888068575909    0.03682521781321779      73.99822560358296     0.0292275205502267     -36.57233555336922   -0.01614529612305266      10.74022     0.2227388       6.45405     0.1282192      49.97943   1   3.057913E-4      28.02042
   0.01506345   4.378409E-4      26.49519    0.03156617    0.01750823   5.011125E-4      26.33189      0.031083    0.01552881   8.065514E-4      26.46215    0.05640577     0.0166435   8.853770E-4      26.38689    0.05777146    0.01750823   5.011125E-4      26.33189      0.031083      26.29915     0.1838657       137      2802.037      4314.056      338.2164551523132      -60.5289518868825      5.778883976211112   0.004905369392455597      21.14703877015668    0.02149900574689844      1.245285720019496   7.542867486094779E-4      4.609478      0.146742      2.382988    0.06979364      17.91814   1    0.01140153      20.54355
  0.004943082   2.532402E-4      27.70501    0.05563711   0.006999074   3.636671E-4       27.3274    0.05642781   0.007124249   6.370518E-4      27.30815    0.09711033   0.007274679   5.723767E-4      27.28547    0.08544721   0.007274679   5.723767E-4      27.28547    0.08544721      27.14515     0.2001385        61      2802.121      1853.899      338.2159572710645     -60.55618875381566      7.528097468369093    0.02648873283425458      7.638208999006174    0.02442798617997524      2.443272658893282   0.008198234887588496      3.166551      0.183633      2.266994     0.1311321      11.83382   0    0.00859913      10.15595
  0.006567058   2.566576E-4      27.39657    0.04244369   0.008737105   3.616805E-4      27.08658    0.04495597   0.008495749   5.727166E-4        27.117    0.07320958   0.009873418   5.790396E-4      26.95383     0.0636899   0.008737105   3.616805E-4      27.08658    0.04495597      27.08658    0.04495597        87      2803.489      3791.839      338.2163172638585     -60.53473329957038        7.9288684829935    0.02116546464008638      12.19657023276784    0.03198937817010977     -4.304058085916139   -0.01230349229907188      3.855736     0.2000465      2.293194     0.1146135      16.54285   3   8.392326E-4      11.30937
  0.001552273   1.495777E-4      28.96258     0.1046474   0.002425133   2.311120E-4      28.47816     0.1034944   0.001841277   6.064457E-4       28.7772     0.3576865   0.002217912   3.093518E-4      28.57514      0.151474   0.002425133   2.311120E-4      28.47816     0.1034944       28.6142     0.3982017        23      2804.993      4042.778      338.2163339715894     -60.53195496590765      4.513613703236306    0.06918635355428746      1.808166871593053    0.02704852875386727    -0.5109611058602414  -0.007758845704016222      2.146369     0.2656494      1.309535     0.1602039      9.588985   1     0.4614474      5.206743
  0.006970768   2.653230E-4       27.3318    0.04133558   0.008935009   3.559977E-4      27.06226    0.04326951    0.00967981   6.174010E-4      26.97533    0.06926762   0.009561838   5.072297E-4      26.98865    0.05760937   0.009561838   5.072297E-4      26.98865    0.05760937      26.81233       0.18821        83      2806.048       2652.34      338.2160299275937     -60.54734866860641      7.467935473666013    0.01655874904774609      10.36054737258092    0.02565120700787275     -3.755228984756833  -0.009574762035004663      3.596993     0.1780568      2.211362     0.1024974      12.65129   0    0.00257834      12.27145
  0.005812132   2.250316E-4      27.52916    0.04204727   0.007346196   3.047302E-4      27.27484    0.04504875    0.00892981   5.881232E-4      27.06289    0.07152466   0.008837625   5.135994E-4      27.07416    0.06311299   0.008837625   5.135994E-4      27.07416    0.06311299      26.89989     0.1890523        60      2808.823      3222.563      338.2160824479867     -60.54103533680378      5.673788130498934    0.01456828221860141      6.761745873945745    0.01665964146237665     0.7441142892220895   0.001708267928941237      2.671987     0.1327285      2.301308     0.1166664      7.247092   0     0.2335069      12.00599
   0.02661521   4.405177E-4      25.87718    0.01797477    0.03137061   5.533844E-4      25.69869    0.01915727    0.02831208   5.866723E-4      25.81007    0.02250368    0.03099695   7.591981E-4       25.7117    0.02659904    0.03099695   7.591981E-4       25.7117    0.02659904      25.64707      0.176441       272      2809.893      3764.237      338.2161675640098     -60.53503825640335      11.01894523049042   0.004874668939241521       57.9469784575541    0.02486711036798497     -10.33422430562527  -0.004100866072960361      7.753833      0.160236      2.973887    0.06376669      26.10477   2   4.255431E-4      25.81704
  0.002066039   2.441783E-4      28.65215     0.1283507   0.002601762   2.808285E-4      28.40183     0.1172205   0.001513157   9.364279E-4      28.99029     0.6720786    0.00270608   4.160348E-4      28.35915     0.1669625   0.002601762   2.808285E-4      28.40183     0.1172205      28.82729     0.6944888        27      2810.305      4366.031      338.2162795656209     -60.52837564118362      2.822593478012047    0.04340166207881171      7.815387249547924     0.1224627803908792      -3.78978557840383    -0.0597914088397796      3.139602     0.3932045     0.8836725     0.1060878      9.974884   1     0.7917657      6.385601
   0.00140812   1.487908E-4       29.0684     0.1147536   0.002620605   2.582413E-4        28.394     0.1070173   0.004118514   6.159014E-4      27.90315     0.1624054   0.003420413   5.136755E-4       28.1048     0.1630948   0.003420413   5.136755E-4       28.1048     0.1630948      27.74015     0.2387478        20      2811.331      2159.259       338.215811477792     -60.55280714290901      3.275643226146832    0.05867968411801318      3.283438452588637    0.05800184037267872    -0.6924630631533688   -0.01205393847836825      1.992991      0.265329      1.608436     0.2151327      10.72571   0    0.01758747      5.062383
  0.001684183   1.488728E-4      28.87403    0.09599662   0.002556827   2.285019E-4      28.42075    0.09705506   0.003465311   6.071595E-4      28.09064     0.1902788    0.00322831   4.098760E-4      28.16756     0.1378818    0.00322831   4.098760E-4      28.16756     0.1378818      27.92764      0.258517        26        2815.3      4044.626      338.2161023898228     -60.53193348294105      3.626479357069897    0.05037600509122571      2.353588233097527    0.03132512600594362     0.3076984492042065     0.0042392230994674      1.922747     0.2264437      1.510996     0.1744259       8.80935   0    0.01139149      5.315946
   0.01323797   3.034519E-4      26.63545    0.02489422    0.01550494   3.800937E-4      26.46383    0.02662259    0.01485861   5.888132E-4      26.51005    0.04303572    0.01487398   4.549826E-4      26.50893    0.03321984    0.01487398   4.549826E-4      26.50893    0.03321984      26.34705      0.180214       142      2815.499      2893.869      338.2158658484666     -60.54467370923447      11.88026474295027    0.01123944335913402      17.84336911400595    0.01610409777277053      9.454782721683542   0.008628204698159978      4.977507     0.1504535      2.224424     0.0686096       15.1838   0   0.006579475      17.78698
  0.001988359   1.673590E-4      28.69376    0.09140795   0.003051438   2.557033E-4      28.22874    0.09100425    0.00441899   6.279236E-4      27.82669     0.1543169   0.003102598   3.286679E-4      28.21069     0.1150434   0.003102598   3.286679E-4      28.21069     0.1150434      27.66369     0.2333211        26      2815.874      1092.605      338.2154937948365     -60.56461582030083      5.452558895070055    0.05917375566923502      2.256994014431387    0.02473701828476643     0.4016631942008236   0.004524446265983803      2.345692     0.2444551      1.485692     0.1554107      10.95486   0     0.2627129      6.262631
  0.002026511   1.611076E-4      28.67313    0.08633699   0.003296252   2.647656E-4      28.14495    0.08723103   0.002437244   5.897902E-4      28.47275     0.2628018    0.00268628   4.017885E-4      28.36712     0.1624337    0.00268628   4.017885E-4      28.36712     0.1624337      28.30975     0.3157369        19      2820.346      3703.415      338.2159200225027     -60.53571059753749      1.581497146132311    0.02821107383468701      5.490497243176644    0.09917218025553534    -0.4138230056183616  -0.007676802683468308      2.352409      0.316217      1.240229     0.1654995      10.23024   2     0.2876046      7.425771
   0.02110699   4.092460E-4      26.12893    0.02105658    0.02429498   4.883093E-4      25.97621    0.02182771    0.02400954   6.420718E-4      25.98904    0.02904221    0.02445336   7.656667E-4      25.96915    0.03400408    0.02445336   7.656667E-4      25.96915    0.03400408      25.82604     0.1773935       207       2821.97      4122.422      338.2159679582997     -60.53107152065562      27.41503457947567    0.01403098099114823      9.750475234293013   0.005220328461655086     -5.119093611752077  -0.002461348227294258      5.365752     0.1211278      2.893824    0.06767093      15.62976   0   0.009634808      23.45194
   0.04477431   5.209107E-4      25.31243    0.01263468     0.0489717   5.880182E-4      25.21514    0.01303993    0.04586782   6.506044E-4      25.28623    0.01540418    0.04743917   7.334540E-4      25.24966    0.01679058    0.04743917   7.334540E-4      25.24966    0.01679058      25.21514     0.1756767       340      2823.265      2044.763      338.2155195950074     -60.55407356552279      36.71922117959906    0.00639897608982924      21.88355264411632   0.004140339540853224       15.9465192575787   0.002261144846473245      6.847537    0.08830138      3.422574    0.05236584      25.05433   0    0.02264219      38.61049
   0.00271974   2.018209E-4      28.35368    0.08058768   0.004013877   2.936250E-4      27.93109    0.07944357   0.006857915   6.652707E-4      27.34952     0.1053504    0.00691818   6.279359E-4      27.34002    0.09857194    0.00691818   6.279359E-4      27.34002    0.09857194      27.18652     0.2042638        45      2826.671      844.7139      338.2152004598719     -60.56735919885401      3.309143912329312    0.02739994420841851      6.946734613561652    0.05532381445760967     -1.342429810743195   -0.01095301086143083      2.718179     0.2431202      1.693334     0.1536761      12.86078   0   0.002380541      6.530472
   0.00859645   2.747301E-4       27.1042    0.03470699    0.01017893   3.376198E-4      26.92074    0.03602098    0.01119304   6.360144E-4      26.81763    0.06170903    0.01040338   5.450280E-4      26.89706    0.05689504    0.01040338   5.450280E-4      26.89706    0.05689504      26.65463     0.1855613        84      2828.955      2630.168      338.2155096787097     -60.54759186093088      6.400455553930036   0.009468169951682016      8.406053200011363    0.01207254927902585   0.003919292563423937  -1.436539024915944E-4      2.899321     0.1099111      2.529911    0.09726392      9.123061   0   0.005300934      14.99298
  0.002183919   1.819406E-4      28.59191    0.09047382   0.003612016   2.918114E-4      28.04563    0.08773695   0.002940801   6.104842E-4      28.26884      0.225444   0.003343385   2.956091E-4      28.12953    0.09601991   0.003612016   2.918114E-4      28.04563    0.08773695      28.10584     0.2853945        35      2829.695       1742.64      338.2153137702986     -60.55741778975841       7.89755299940165    0.07867535643142443      2.278450500798138    0.02286532873092026    -0.6642969927430595  -0.005894729104292652      2.824008     0.2815869      1.483572     0.1491627      12.26816   1   0.001507481      5.943876
  0.001892103   2.062331E-4      28.74764     0.1183705   0.003046047   3.002119E-4      28.23066     0.1070338   0.001353749   7.833937E-4      29.11115     0.6284515   0.002253871   3.142257E-4      28.55768     0.1514058   0.002253871   3.142257E-4      28.55768     0.1514058      28.94815     0.6523621        22      2829.901      4275.051      338.2158202515093     -60.52938094643296      3.898367072723869    0.07304928713076659      1.977418861094336    0.03624496347344812     0.7580673178161614    0.01381486605027455      2.039972     0.2786714      1.309313     0.1778664      9.786257   0     0.3660971      6.467377
   0.00855876   2.623280E-4      27.10897    0.03328615    0.01038827   3.396398E-4      26.89864    0.03550628   0.007808554   5.899061E-4      27.20857    0.08204311   0.009338096   3.967522E-4      27.01435    0.04614141   0.009338096   3.967522E-4      27.01435    0.04614141      27.04557     0.1932772        98      2834.349      3331.232      338.2155297471955     -60.53982970867859      5.731651435960777   0.008781331384908636      13.08630172634617    0.02152662210321677     -2.673680183331086  -0.004055921698565862      3.735712     0.1506913      2.205087    0.08717853       11.1533   0    0.08681744      13.85758
  0.006413239   2.581585E-4      27.42231    0.04371584   0.008232886   3.452302E-4      27.15112    0.04553932   0.008872971   6.216625E-4      27.06983    0.07608787   0.009016921   6.007468E-4      27.05235    0.07235409   0.008232886   3.452302E-4      27.15112    0.04553932      26.90683     0.1908255        75      2834.485      1490.504      338.2151549365328      -60.5602087603844      5.456165407679272    0.01308107225662266      9.678674039273175     0.0234061090617255    -0.3603140189885821  -2.337375735496344E-4      3.115959     0.1530078        2.3293     0.1143494      9.778886   1     0.1442238      11.87355
  0.003289344   2.244110E-4      28.14723    0.07409086   0.005220863   3.470861E-4      27.64565    0.07219793   0.005811803   6.591264E-4      27.52922     0.1231651    0.00455807   3.933044E-4      27.79305    0.09370821    0.00455807   3.933044E-4      27.79305    0.09370821      27.36622     0.2139968        48      2834.642      2263.346      338.2153075348331     -60.55165245293602      5.265816565464092    0.03205749348307813      10.26846689660223    0.06333906685486407     -3.316361684398547   -0.01975980496674429      3.452686     0.2699984      1.900853     0.1499913      15.36405   0   0.006278355      7.636038
   0.00414611   2.185115E-4       27.8959    0.05723521   0.005652871   3.083053E-4      27.55933    0.05923001   0.005322457   6.130914E-4      27.62472     0.1250958   0.006337029   5.181149E-4      27.43529    0.08879125   0.005652871   3.083053E-4      27.55933    0.05923001      27.46172     0.2151138        54      2843.807      1739.256      338.2149952528122     -60.55745385231285      10.33364080846625    0.04531202725477821      3.230692895863658    0.01396805986844369    -0.3682014223354244   -0.00182693854011052      3.217557     0.2131153       1.79211     0.1177367       13.6245   1   0.006087818      9.060839
  0.002145906   1.763096E-4      28.61097    0.08922675   0.003418397   2.767842E-4      28.10544    0.08793235   0.003309516   6.395091E-4      28.14059     0.2098515   0.003380909   3.010875E-4      28.11742    0.09671395   0.003380909   3.010875E-4      28.11742    0.09671395      27.97759     0.2732446        29      2847.246      945.2927      338.2147572493201     -60.56624362826309      2.943246634117344    0.02919491004837075      5.178201266794271    0.05179244805923679     0.5906245512585606   0.006195704344478553      2.307528     0.2310404      1.672353     0.1661556      11.37413   0   0.006892811      6.402606
   0.07177074   5.031761E-4      24.80013   0.007613817    0.07589208   5.570280E-4      24.73951   0.007970957    0.07323541   5.829907E-4       24.7782   0.008645105    0.07451901   6.480052E-4      24.75933    0.00944368    0.07451901   6.480052E-4      24.75933    0.00944368       24.6152     0.1752134       416      2851.058      3601.752      338.2152082453084     -60.53683307549947      28.26129827504525   0.002797999665213472      18.52826424518642   0.002047264002225282     -2.720793990355987  -2.479123046513326E-4      5.382401     0.0535955      4.221294    0.04441605      11.25994   0    0.02765337      55.54781
  0.005453201   2.620776E-4      27.59837    0.05219252   0.007662668   3.755466E-4      27.22905    0.05322475   0.008616205   6.325903E-4      27.10171    0.07973267   0.008491149   5.789367E-4      27.11758    0.07404477   0.008491149   5.789367E-4      27.11758    0.07404477      26.93871     0.1923078        80      2851.547      1071.517      338.2146858855724     -60.56484574116456      12.43060554035641      0.041181212388907      5.280519119263846    0.01627646106744582      2.686125445254895   0.009023592338115044      3.650654     0.2100166      2.093765     0.1155453      14.30259   0   0.001195932      9.806518
    0.1315695   7.938225E-4      24.14211   0.006552363      0.140972   8.807320E-4      24.06717   0.006784855     0.1150719   6.304345E-4      24.28758   0.005949775     0.1380551   0.001027867      24.08987   0.008085635     0.1380551   0.001027867      24.08987   0.008085635      24.06717   0.006784855       884      2857.893      1467.945      338.2146231249229     -60.56045618439414      43.89433437439112   0.003366912108856196      57.86885755983069   0.003269482991859447       11.8739336725688   4.067403281957711E-4      8.041071    0.06105608      6.091335    0.05393098      20.11192   0    0.02822656      70.14829
  0.001443898   1.440206E-4      29.04116     0.1083223   0.002299648   2.264660E-4      28.53585     0.1069477   0.004643303   6.276724E-4      27.77293     0.1468033   0.003852634   4.928301E-4      27.97561     0.1389214   0.003852634   4.928301E-4      27.97561     0.1389214      27.60993     0.2284211        17      2859.442      1166.337      338.2145272114575     -60.56379518716527      4.415301427093074    0.07998735574295089      2.450278116798202    0.04434596096760524      1.732574386032443    0.03259536193099874      2.329068     0.3151436      1.200425     0.1581703      10.01364   0      0.722031      5.615535
  0.004248662   1.927774E-4      27.86937    0.04927582   0.005438519   2.655325E-4       27.6013    0.05302331   0.006047449   5.850077E-4      27.48607     0.1050556   0.005547433   4.618111E-4      27.57977    0.09040701   0.005547433   4.618111E-4      27.57977    0.09040701      27.32307     0.2041119        54       2867.78       3574.16      338.2148262798557     -60.53713688642997      4.742864403684202    0.01819916999234052      5.441814617649637    0.02112482055673456    -0.8460812075134285  -0.003081134918409306      2.451072     0.1518972      2.043752     0.1274804      8.493172   0    0.08249901      9.281738
  0.004935643   2.183819E-4      27.70664    0.04805104   0.006064572   2.788959E-4        27.483    0.04994268   0.003969942   6.317760E-4      27.94304     0.1728259    0.00532914   3.312133E-4      27.62336    0.06749639    0.00532914   3.312133E-4      27.62336    0.06749639      27.78004     0.2459549        60      2868.745      2083.993      338.2145032928162     -60.55363472394694      4.931377287480646    0.01495656130478409      5.544461078949954    0.01710933470890829     -1.465020722618306  -0.005041636063165634      2.595124     0.1455617      1.934211     0.1042962      8.262484   0     0.3519734      10.22254
  0.007495703   3.294366E-4      27.25297    0.04772978    0.01109316   4.837779E-4      26.82736    0.04736097   0.009939501   6.500537E-4      26.94659    0.07102553     0.0101178   6.607409E-4      26.92728    0.07092099    0.01109316   4.837779E-4      26.82736    0.04736097      26.78359      0.188864       106      2870.833      880.8615      338.2142128064719     -60.56695461284297      14.62642260583383    0.03711848899238023      12.32870026663437    0.02902978587088344      2.285315595974623   0.005214847625388975      4.004423      0.199182        3.3045     0.1627108      19.84033   1   0.001759364      11.70483
   0.02816325   4.929623E-4      25.81579    0.01900906    0.03326565   6.051271E-4      25.63501    0.01975515    0.02870104   6.400681E-4      25.79526    0.02421912    0.03484173   8.887415E-4      25.58475    0.02770165    0.03484173   8.887415E-4      25.58475    0.02770165      25.63226     0.1766679       267      2873.725      2037.141      338.2143816636177      -60.5541529284434      42.53963284169851    0.02219304340266864      11.40925465463922   0.005672156111140847      4.188046716214445   0.002781862438033878      6.564542     0.1504955      3.294795    0.07222404      10.61419   0     0.1646643      27.53525
   0.00190527   1.875913E-4      28.74011     0.1069267   0.002820174   2.633554E-4      28.31431     0.1014136   0.003151045   7.302969E-4      28.19386     0.2516951   0.002811942   3.922377E-4      28.31748     0.1514861   0.002811942   3.922377E-4      28.31748     0.1514861      28.03086     0.3065541        28      2882.141      4238.356      338.2146372699169      -60.5297820180603      5.339296930243886    0.06278399833169178      1.981151769529164    0.02364402113754636    -0.2174611987120674  -0.002393400526614382      2.313724     0.2508582      1.402544     0.1532913      10.79187   0     0.5889935      5.791555
  0.008724991   3.479724E-4      27.08809    0.04331214    0.01459082   5.743592E-4       26.5298    0.04274977    0.01120676   6.014722E-4       26.8163    0.05828613    0.01256387   7.401355E-4      26.69219    0.06397608    0.01256387   7.401355E-4      26.69219    0.06397608       26.5298     0.1844513       105       2882.95      3740.328      338.2145184004075     -60.53529570231187       16.2266476535197    0.03792182824973105      25.48113386416094    0.06044738320633466     -5.355192182746918   -0.01116028239288864      5.285006     0.2550299      3.711671     0.1825622      26.58067   0    0.00316284      13.65825
  0.008154092   3.647100E-4      27.16156    0.04857378    0.01219297   5.284045E-4      26.72473    0.04706379    0.01041067   6.882969E-4       26.8963    0.07180043    0.01067188   6.845794E-4       26.8694    0.06966471    0.01067188   6.845794E-4       26.8694    0.06966471       26.7333     0.1891568       114      2888.107      4189.573      338.2144931527377     -60.53032151728969      33.59699695584473    0.07289407742284101      8.326530792900534    0.01815490505884869      -9.34409399199422   -0.01997020776162007      6.056134     0.2817893      2.290582     0.1079063      22.34938   0   1.728539E-4      12.27621
   0.03994408   4.779320E-4      25.43637    0.01299402     0.0433411   5.346460E-4      25.34775    0.01339665    0.04334078   6.518252E-4      25.34776    0.01633293    0.04354817   6.407493E-4      25.34258    0.01597894    0.04354817   6.407493E-4      25.34258    0.01597894      25.18476     0.1757605       290      2889.942      865.1307       338.213779104943     -60.56712686982846      19.14359579055108   0.004294226266762009      15.22700366074989   0.004069282390305307       -3.0139410388621  -6.681762152175238E-4      4.558461     0.0697089      3.686602     0.0591961      9.182173   0     0.0212318      37.25631
  0.003637589   2.137977E-4      28.03797    0.06382918   0.005152851   3.091553E-4      27.65988    0.06515668   0.005417386   6.353796E-4      27.60553     0.1273718   0.004553728   4.138479E-4      27.79408    0.09869689   0.004553728   4.138479E-4      27.79408    0.09869689      27.44253     0.2164453        50      2892.439      1322.221      338.2138154374745     -60.56206608751775      6.650341453397054     0.0347347626258982      6.138660191415802    0.03192788033605463     -2.985072316292016   -0.01617017573141644      3.064395     0.2226259      1.843498     0.1307683      14.25188   0   0.003162628      8.267468
  0.002927407   2.288856E-4      28.27379    0.08491121   0.004429882   3.294944E-4      27.82402    0.08077662   0.005609008   6.904877E-4      27.56779     0.1336902    0.00578239   7.472503E-4      27.53473     0.1403423    0.00578239   7.472503E-4      27.53473     0.1403423      27.40479     0.2202228        41      2899.904      2466.036      338.2138789522102     -60.54940194950509      6.390988625949141    0.04704643531285231      5.783223159037884    0.04320455910931534      2.427150821945336    0.01810749156369572      2.921165     0.2516637      1.908142     0.1640622      14.15646   0   0.002442376      7.349241
   0.01906823   5.022069E-4      26.23922    0.02860237    0.02685417   7.143903E-4      25.86747    0.02889041    0.01998776   6.475752E-4      26.18809    0.03518487    0.02247823   8.410595E-4      26.06059    0.04063445    0.02247823   8.410595E-4      26.06059    0.04063445      26.02509      0.178502       257      2900.706      2642.485      338.2138966149065     -60.54744836385451      49.93527586149943    0.04060292264862307      22.67937931691574    0.01901149597086808     -14.90669809429295   -0.01263384763899534      7.516955     0.2154654      4.013731     0.1148438      32.96911   0   0.002406467      19.11055
   0.01700367   5.985941E-4      26.36364    0.03823135    0.02277536   7.514177E-4      26.04634    0.03582994    0.01647648   8.575315E-4      26.39784    0.05652175    0.01773593   9.455073E-4      26.31787    0.05789496    0.01773593   9.455073E-4      26.31787    0.05789496      26.23484     0.1839013       206      2916.142      607.5984      338.2131365962517     -60.56997544933267      41.21307528388011    0.03854455621230084      14.29497929346419    0.01306123959833948      9.254309453419025    0.00800642311380432      6.639855     0.2021169      3.379405     0.1037042      28.15184   0   1.527724E-4      19.00541
  0.003181957   2.023628E-4      28.18326    0.06906629   0.005034589   3.242556E-4      27.68509    0.06994445   0.006234299   5.978490E-4      27.45303     0.1041439    0.00638188   6.353116E-4      27.42763     0.1081105    0.00638188   6.353116E-4      27.42763     0.1081105      27.29003     0.2036442        46      2916.661      3480.017      338.2137069494945     -60.53817430368294      5.070068360529891    0.03219709193853192      8.509281097140711    0.05374326895682757      2.959394756279398    0.01897164058998545      3.195685     0.2545333      1.834924     0.1454412      14.12812   0    0.01005741      7.544728
  0.002785416   1.849782E-4      28.32777    0.07212078    0.00390142   2.654858E-4      27.96194    0.07390066   0.003185521   6.254950E-4      28.18205     0.2132422   0.003903046   3.616093E-4      27.96149     0.1006157   0.003903046   3.616093E-4      27.96149     0.1006157      28.01905     0.2758573        43      2918.936      2202.375      338.2133969698415      -60.5523190929364      4.694661528154847    0.03581056795698756      4.465461750700293    0.03399199158195233     -1.538448490546262   -0.01203869355479202      2.474424     0.2167355        1.7428     0.1510904      12.44726   0   0.002163061      6.836496
   0.01774326   3.965874E-4      26.31742    0.02427366    0.02025287   4.606927E-4      26.17378    0.02470328    0.01870485   6.929355E-4      26.26011     0.0402317    0.01933603   6.989648E-4      26.22408    0.03925707    0.01933603   6.989648E-4      26.22408    0.03925707      26.09711      0.179565       169      2919.732      2587.665      338.2134571036087     -60.54805339121327      16.28504423153791    0.01027148473117908      10.62111028366778   0.006866610469466421      1.047611319361607   6.989001754645576E-4      4.058645     0.1020263      3.230101    0.08202886      11.73568   0     0.2621743      21.80672
   0.04033677   7.404292E-4      25.42575    0.01993481    0.05283678   9.682373E-4      25.13266    0.01990102    0.03590034   7.016766E-4      25.55225    0.02122601    0.05009176   0.001178463      25.19058    0.02554932    0.05009176   0.001178463      25.19058    0.02554932      25.38925     0.1762826       502      2926.501      700.9959      338.2129221473954     -60.56894039501892       51.6538204315789    0.01974132095590018      52.34735816821443    0.02220833818474224      5.155527116844609   0.003083920832923421      7.560937     0.1558727      6.843494      0.132866      33.08325   0   2.952792E-4      28.89288
  0.005296036   2.781239E-4      27.63012    0.05703181   0.009478359   4.777948E-4      26.99817     0.0547442   0.009036943   5.995039E-4      27.04995    0.07204442   0.008942803   5.281720E-4      27.06132    0.06414038   0.008942803   5.281720E-4      27.06132    0.06414038      26.88695     0.1892496        78      2928.157      3909.256      338.2135350979369     -60.53342096845272      16.26764821047209    0.05960792112160834      11.52199204671749    0.04690442701480014      4.016927520526182    0.01700202817503097      4.308158     0.2672189      3.037995     0.1873671      21.70807   0   0.001796725      9.645687
   0.05686621   6.567434E-4      25.05286    0.01254213    0.06310642   7.429005E-4      24.93982    0.01278459    0.05574361   6.910841E-4      25.07451    0.01346374    0.05998117   9.348161E-4      24.99496    0.01692548    0.05998117   9.348161E-4      24.99496    0.01692548      24.91151     0.1755172       462      2928.624      2377.122      338.2132142256198     -60.55038347249448      24.92398324028398    0.00394017611211521      40.24694682109734   0.006879336567279203   -0.01435519228576254  -6.280863272938431E-5      6.344049    0.08294985      4.992391    0.06276014      19.21438   0   0.003891103      42.13263
   0.03223618   3.779376E-4      25.66914    0.01273228    0.03441481   4.190505E-4      25.59814    0.01322363    0.03535942   6.100803E-4      25.56874     0.0187375    0.03341625   4.782879E-4      25.63011    0.01554395    0.03341625   4.782879E-4      25.63011    0.01554395      25.40574     0.1760003       199      2929.418      4054.029      338.2135360428668     -60.53181803619565      8.677670932777857   0.002237560471126582      14.96041030927452   0.004188099600225658       1.12270473067332   3.031493726619543E-4      3.892943    0.06507018      2.912572     0.0468138      6.516168   2    0.02226872      36.14027
  0.007433732   2.612688E-4      27.26198    0.03816898   0.009107306   3.351456E-4      27.04152    0.03996441   0.008474477   5.870488E-4      27.11972    0.07523001   0.008277579   3.891748E-4      27.14524    0.05105887   0.009107306   3.351456E-4      27.04152    0.03996441      27.04152    0.03996441        78      2930.531      4071.877      338.2135146092923     -60.53162032269588      7.973059131659169     0.0137387823217646      7.596990951196559    0.01330732186415914      2.247745918113502   0.003767810082886425      3.168694     0.1315182      2.351474    0.09873738      10.17511   3   0.006409113      13.47165
  0.003742378   2.168354E-4      28.00713    0.06292342   0.004712158   2.741204E-4      27.75695    0.06317589   0.003661946   6.997950E-4      28.03072     0.2075337   0.004402921   3.916605E-4      27.83065    0.09660481   0.004402921   3.916605E-4      27.83065    0.09660481      27.86772     0.2714687        47      2931.369      2538.192      338.2131850625475     -60.54859995615218      3.987707494153238    0.01727748169033602      4.806955691563914    0.02168890392553127      1.030845137228138    0.00475326507354398      2.346611     0.1572364      1.813307     0.1193444      8.943739   0     0.0415346       8.76189
  0.004253079   2.343995E-4      27.86824     0.0598526   0.005789225   3.228626E-4      27.53345    0.06056576   0.006989236   6.524342E-4      27.32893     0.1013764   0.005512657   3.766972E-4       27.5866     0.0742098   0.005512657   3.766972E-4       27.5866     0.0742098      27.16593     0.2022429        63      2933.128      823.6853      338.2127977349683     -60.56758141660568      8.600848225700033    0.03812990122622597      4.434672611998288    0.01906426005239606     -1.283440443946709  -0.005317113849084523      2.994076     0.1987775       2.01768     0.1329724      14.73909   0   0.001955434      8.619729
   0.01974326   2.636049E-4      26.20145    0.01449988    0.02088248   2.920683E-4      26.14054     0.0151891    0.02047512   5.810946E-4      26.16193    0.03082124    0.02027172   3.325435E-4      26.17277    0.01781508    0.02027172   3.325435E-4      26.17277    0.01781508      25.99893     0.1776934       103      2934.082      3064.659      338.2132306659502     -60.54277107409662      5.414911818621796   0.002121633651393605      6.725448848040194   0.002942477021794763    -0.3900606963496287  -2.268143658550548E-4      2.613954    0.05478121      2.303823    0.04542169      3.608674   0     0.9751821      30.60585
   0.01689955   3.653332E-4      26.37031    0.02347707    0.02030211   4.669499E-4      26.17115    0.02497808    0.01850962   5.967988E-4      26.27151    0.03501549     0.0196614   6.112453E-4      26.20596    0.03376222     0.0196614   6.112453E-4      26.20596    0.03376222      26.10851     0.1784687       190       2935.65      3848.818      338.2133542352411     -60.53408934387983      8.048486557548841   0.006028897727848106      35.53732584537931    0.03074992586787255     -5.818878226231618  -0.004322973643259798      6.059566     0.1774375      2.620587    0.07276497      20.72078   0   0.005535657       19.6454
  0.008310508   2.746409E-4      27.14093     0.0358895    0.01049999   3.687758E-4      26.88703      0.038142    0.01036758   5.963864E-4      26.90081    0.06247124    0.01095701   5.425670E-4      26.84077    0.05377633    0.01095701   5.425670E-4      26.84077    0.05377633      26.73781     0.1858162       109      2938.758      3806.446      338.2132757050856     -60.53455814709282      18.58357843801985    0.03759940390058496       10.0755216152088    0.01824367331324823     -8.004343532226435   -0.01508057342347763      4.836746     0.2141037      2.294556     0.1000135      19.98787   0   1.229354E-4      12.78443
  0.001901287   1.742137E-4      28.74238    0.09950946    0.00276973   2.473381E-4      28.33391    0.09698028   0.004087437   6.822207E-4      27.91137     0.1812607   0.003278757   4.824820E-4      28.15073     0.1598092   0.003278757   4.824820E-4      28.15073     0.1598092      27.74837     0.2519532        27      2940.116      2615.026      338.2130036867374     -60.54774844677107      3.218797052918623     0.0388545820868919      3.142624741528568    0.03780145833095793    0.01139871471511533   4.790030910543344E-4      1.794566     0.1975851      1.772274     0.1939489      7.840274   0     0.4317807      5.882949
  0.007579575   2.696343E-4      27.24089    0.03863315   0.008980781   3.274526E-4      27.05672    0.03959717   0.009662485   5.544681E-4      26.97728    0.06231859   0.009142978   4.810401E-4      27.03728    0.05713778   0.008980781   3.274526E-4      27.05672    0.03959717      27.05672    0.03959717        80      2940.295      761.7109      338.2126236700439     -60.56826683134386      7.306598382490264    0.01251629740693401      6.302823030015701    0.01023930232069063     -1.128396012350393  -0.002696334100324688      2.835434      0.119602      2.360028     0.0919291      6.397471   3     0.4403561      13.56455
  0.001525704   1.320154E-4      28.98132    0.09396886   0.002256573   2.038382E-4      28.55638    0.09809931   0.002924175   5.879126E-4      28.27499      0.218343   0.002324641   2.958938E-4      28.52411     0.1382324   0.002324641   2.958938E-4      28.52411     0.1382324      28.11199      0.279819        23      2940.836       3619.65      338.2131910925965     -60.53662598816167      2.854361292303572    0.04301181764274438      2.424098853584377    0.03644868735577149    -0.7022741379815737   -0.01089696364529671      1.836768     0.2260766      1.380124     0.1683743      9.532533   0    0.03812202      5.118707
    0.1143625   7.962657E-4      24.29429   0.007561435     0.1232662   8.822331E-4      24.21289   0.007772651     0.1015674   6.592092E-4      24.42311   0.007048533      0.122244   0.001063933      24.22193   0.009451848      0.122244   0.001063933      24.22193   0.009451848      24.21289   0.007772651       784      2951.219       778.489      338.2123809482404     -60.56807998857239      50.96546305428319   0.004428934696385715      42.96223232790476    0.00410417997296823     -3.348456167223048  -4.842548763490828E-4      7.223684     0.0691181      6.461121    0.06128461        13.436   2    0.02834428      64.78023
  0.006076928   3.076272E-4      27.48079    0.05497566    0.01112978   5.292645E-4      26.82378    0.05164355    0.01093209   6.128769E-4      26.84324    0.06088356    0.01333865   0.001041136      26.62722    0.08476678    0.01333865   0.001041136      26.62722    0.08476678      26.68024     0.1852884        88      2951.564      3952.184      338.2130169996127     -60.53294337257753      28.99273661916746     0.1073254421148272      10.09889353045077     0.0375698245062989      1.837684783505211    0.00645828266379582      5.400909     0.3285093      3.149891     0.1922939      24.75233   0   2.015588E-4       10.4179
  0.008100731   2.931194E-4      27.16869    0.03929616    0.01050932   3.957901E-4      26.88606    0.04089969   0.008548088   6.298339E-4      27.11033    0.08001784   0.008932618   4.794692E-4      27.06255    0.05829237   0.008932618   4.794692E-4      27.06255    0.05829237      26.94733     0.1924262       111      2955.952      1992.263      338.2125207485616      -60.5546415951532      19.43905160247081    0.03908031874411548      9.013443480748463    0.01750399094067254     -7.870243723084946   -0.01516381643043703      4.864799     0.2165687      2.187744     0.0983988       19.5731   0   2.032839E-4       12.3563
  0.001680479   1.723599E-4      28.87642     0.1113866   0.002612477   2.545377E-4      28.39737     0.1058107   0.002965434   6.994395E-4      28.25978     0.2561484   0.002229828   4.092184E-4      28.56932     0.1993029   0.002229828   4.092184E-4      28.56932     0.1993029      28.09678     0.3102209        26      2957.738      2520.048      338.2125876288965     -60.54879821207189      2.713567286486819    0.03539122953823512      3.688845150735468      0.049146571559359    -0.5630241587539508  -0.007632134806451357      1.986466      0.229222       1.56728     0.1788716      10.56957   0   0.006951548      5.304393
  0.003742672   2.298448E-4      28.00705    0.06669337    0.00562244   3.441340E-4      27.56519    0.06647106   0.004539968   6.481835E-4      27.79737     0.1550512   0.005070908   4.851173E-4      27.67729     0.1038941   0.005070908   4.851173E-4      27.67729     0.1038941      27.63437     0.2338073        56      2961.361      901.0036      338.2121773346299     -60.56672259397236      5.012192691962145    0.02472453620189889      8.499731182036878    0.03967929185477345      1.612554176574306   0.007198469047363854      3.021763     0.2063521      2.093053     0.1477249      15.08189   0   0.002718078      8.046407
  0.006878084   2.928461E-4      27.34633    0.04623829   0.009649672   4.197822E-4      26.97872    0.04724342    0.01007262   6.281381E-4      26.93214      0.067724     0.0102208   7.559386E-4      26.91629    0.08032146     0.0102208   7.559386E-4      26.91629    0.08032146      26.76914     0.1876474        85      2963.115      1659.215      338.2122918221005     -60.55832811938762      6.720718422639379    0.02050449854038857       17.5250519586663    0.05464172377965205      1.679477899884176    0.00643843927798665      4.216645     0.2362534      2.542769     0.1390343      19.64572   0   0.003674216      11.97167
   0.04794973   6.892325E-4      25.23804    0.01561024    0.05947857   8.880859E-4       25.0041    0.01621528    0.03569616   6.369113E-4      25.55845    0.01937703    0.05341836   0.001148828      25.12077    0.02335578    0.05341836   0.001148828      25.12077    0.02335578      25.39545     0.1760695       576      2963.828      2056.775      338.2123564764284     -60.55392658811006      73.27669272254655    0.01971445027014713      91.67457943869226    0.02496485268682105     -56.03703547160256   -0.01390862735190175      11.80096     0.1910337       5.06839    0.09047344      46.42537   0   3.350172E-4      32.04701
  0.002546476   2.557348E-4      28.42515     0.1090637   0.003979638   3.563221E-4      27.94039    0.09723643   0.004641674   8.502768E-4      27.77331      0.198937   0.003889072   4.265782E-4      27.96539     0.1191194   0.003889072   4.265782E-4      27.96539     0.1191194      27.61031     0.2649546        35      2965.535      597.7441      338.2120216836927     -60.57007961992503      6.812846937235313    0.05522221869573376      5.937507655423825    0.04742361478223981     -4.342833439949306   -0.03406988306797166      3.277195     0.2926008      1.417866     0.1305014      12.92207   0     0.1908906        6.9175
  0.005525847   2.711776E-4        27.584     0.0532948   0.009371683   4.571528E-4      27.01046    0.05297533   0.009227534   5.906041E-4      27.02729    0.06950894    0.01035168   7.042721E-4      26.90247    0.07388552    0.01035168   7.042721E-4      26.90247    0.07388552      26.86429     0.1882989        80      2965.573      3706.616      338.2126519213235     -60.53566070779982      12.06100004655298    0.04603633842500171      15.78968066942579    0.05780185311661658      4.807864581391093    0.01610833280577631      4.368297     0.2628079      2.961193     0.1864676      21.58085   0   8.194608E-4      9.935506
  0.009651988   3.075820E-4      26.97846     0.0346078    0.01291346   4.385997E-4      26.66239    0.03688548    0.01273694   5.850418E-4      26.67734    0.04988289    0.01274406   6.299330E-4      26.67673    0.05368048    0.01274406   6.299330E-4      26.67673    0.05368048      26.51434     0.1819706       128       2971.76      3505.679      338.2124719212142     -60.53788469621991      15.47194121607055    0.02380385693733647      10.82525464004838    0.01825697593748307     -2.333218386035384  -0.004092154055736562      4.054786     0.1611641      3.139411     0.1268344      16.65463   0   1.216204E-4      13.70393
  0.002987661   1.737039E-4      28.25167    0.06314052   0.004085477   2.527766E-4      27.91189      0.067193   0.002649728   5.899682E-4        28.382     0.2418005    0.00397058   2.789291E-4      27.94287    0.07629036    0.00397058   2.789291E-4      27.94287    0.07629036        28.219     0.2984836        39      2977.143      3817.375      338.2124139896389     -60.53443331787583      4.360129506669299    0.02624674093201748      4.291967211180765    0.02580332684582701      1.230793600764617   0.007650801629204807      2.357396     0.1835185        1.7592     0.1355397      7.355489   0     0.6004482      7.683113
  0.005946596   2.769969E-4      27.50433    0.05058669   0.008633315   4.086520E-4      27.09956    0.05140506   0.008578985   6.273751E-4      27.10641    0.07941842   0.009174705   6.464205E-4      27.03352    0.07651611   0.009174705   6.464205E-4      27.03352    0.07651611      26.94341     0.1921777        78      2982.352      1187.229      338.2117626038806     -60.56355164694232      12.94864438970825    0.03987528860450075       7.66284092346568    0.02181664136054503      3.044096397284079   0.008106782336133543       3.78643     0.2073176      2.504882     0.1367895      17.73041   0   2.251561E-4      10.81405
    0.1975466   9.914888E-4      23.70083   0.005450648     0.2147255   0.001128913      23.61029   0.005709614      0.125276   6.049891E-4      24.19533   0.005244566     0.2086696   0.001373443      23.64135   0.007147943     0.2086696   0.001373443      23.64135   0.007147943      23.61029   0.005709614      1423      2985.814      2840.685      338.2120205591524     -60.54524557645789      93.83403105139256   0.004102088336047112      91.87997133078216   0.004178491312364097      24.96182262976731   2.191926121854522E-4      10.85532    0.06605139      8.238693    0.06259228      24.67638   0    0.02874167      83.16286
  0.001628985   2.420196E-4      28.91021     0.1613479   0.002387666   3.078647E-4      28.49507     0.1400284   0.001299583   9.554755E-4      29.15549     0.7984458    0.00137916   4.852948E-4      29.09096     0.3821384    0.00137916   4.852948E-4      29.09096     0.3821384      28.99249     0.8173987        15      2989.111      4353.296      338.2122533563611     -60.52849884614145       1.61931991372616    0.04557308981890523      2.379493411704983    0.06884324173411597     -0.838678942181132   -0.02428034943289769      1.708857     0.2900557      1.038566      0.174023      7.966753   0      0.703197      6.715663
  0.002155603   1.720047E-4      28.60608    0.08665651   0.003246941   2.597012E-4      28.16131    0.08686192   0.003242382   6.302673E-4      28.16284      0.211101   0.002695501   3.417847E-4       28.3634     0.1377029   0.002695501   3.417847E-4       28.3634     0.1377029      27.99984     0.2742055        32      2989.638      2166.496      338.2117975055622     -60.55270926077058      3.585364313983524    0.03484843598481369      3.732958530808152    0.03578718541864115    -0.6282050580111739  -0.006224967984144818      2.071639     0.2038638      1.739723     0.1705144      10.06461   0     0.1110364      6.130077
   0.04316063   6.008451E-4      25.35228    0.01511836    0.04693503   6.536162E-4      25.26126    0.01512361    0.04222123   7.786554E-4      25.37617    0.02002831    0.04654908   9.667088E-4      25.27022    0.02255352    0.04654908   9.667088E-4      25.27022    0.02255352      25.21317     0.1761424       248      3001.932      4270.735      338.2119480931928     -60.52941160873215      13.48163449841266   0.003354646338440097       29.2846246723492    0.01062058944219727      -4.14711877955645  -0.002152652358894799      5.505163     0.1058795      3.529793    0.05258114      8.053413   0    0.09329539      43.25264
   0.00264082   1.761981E-4      28.38565    0.07245896   0.003705988   2.557150E-4      28.01774    0.07493456   0.003147052   6.149620E-4      28.19524     0.2122141   0.003639343   2.836026E-4      28.03744    0.08462857   0.003639343   2.836026E-4      28.03744    0.08462857      28.03224     0.2750633        35      3004.623      1640.889      338.2113531765424     -60.55852686463587      4.084538058040624    0.02865529910983494       3.70634676929196    0.02511937632099332      0.129341732330813   9.310394171439119E-4      2.030897     0.1699573       1.91477     0.1577631      8.724051   0    0.07576395      7.170254
   0.09739838   5.968278E-4      24.46862   0.006654679     0.1022176   6.469765E-4      24.41619   0.006873731    0.09567618   6.152715E-4      24.48799   0.006983816     0.1012297   7.866141E-4      24.42673   0.008438856     0.1022176   6.469765E-4      24.41619   0.006873731      24.41619   0.006873731       501      3006.727       1756.99      338.2113294103917     -60.55724128046914      32.84104957297996   0.002170792429424857      37.17023668950492   0.002188348079956022      16.47866261057976   8.108509689348231E-4      7.185114    0.05468518      4.287822    0.03699556      23.58516   3      0.339506      68.42738
   0.05592012   4.836903E-4      25.07108   0.009393536    0.05947032   5.345350E-4      25.00425   0.009761255    0.05772468   6.124869E-4       25.0366    0.01152299    0.05998417   6.666559E-4      24.99491    0.01206966    0.05998417   6.666559E-4      24.99491    0.01206966       24.8736     0.1753789       340      3009.826      3923.087      338.2116998455906     -60.53325970297189      13.44651692437206   0.001890490275539542      28.55309734486343   0.004475570875863377      4.545906718804787   4.802111203546604E-4      5.460362    0.06754179      3.490567     0.0424755      13.17053   0    0.02572668      47.94159
   0.00247512   1.572990E-4      28.45601    0.06901753   0.003458149   2.353180E-4      28.09289    0.07389946   0.005139686   5.838295E-4      27.66266     0.1233614   0.005165665   4.800964E-4      27.65718     0.1009327   0.005165665   4.800964E-4      27.65718     0.1009327      27.49966     0.2141099        36      3010.398      3374.556      338.2115755558578     -60.53933253129411      3.677292109084988    0.02833511917284047      3.705824606060008    0.02834328469040917     0.6956448005159874   0.005543258124910241        2.0946     0.1840719      1.730829     0.1509833      7.513798   0    0.09752326      6.634475
   0.06113331   0.001252425      24.97431    0.02224864    0.07516851   0.001424774      24.74991    0.02058448      0.041414    0.00103225      25.39713     0.0270687    0.05697034   0.001813057      25.05088     0.0345615    0.05697034   0.001813057      25.05088     0.0345615      25.23413     0.1770811       552       3012.03      4377.839      338.2117425986738     -60.52822483270416      72.63206218846494    0.02036337681105437      50.35443129602573    0.01555281642676689     -5.542462199700707  -0.002318337543728646      8.598535      0.145941      7.003692     0.1209026      35.93745   0   4.889744E-4      41.52956
   0.02208398   5.341231E-4      26.07981      0.026266    0.03086299   7.571105E-4       25.7164    0.02664103    0.02294755   6.459529E-4      26.03816    0.03056992      0.034613   0.001299832       25.5919    0.04078287      0.034613   0.001299832       25.5919    0.04078287      25.87516       0.17765       286      3014.597      799.0627      338.2109572031412     -60.56784588052693      25.46092106690401     0.0187596307206788      70.42124326472196    0.05450869585629291      12.49443736177699   0.008723931941849516      8.582547     0.2377478      4.714027     0.1293998      35.93285   0   2.005679E-4      20.96931
   0.00684886   2.859180E-4      27.35095    0.04533702    0.00919702   3.936361E-4      27.03088    0.04648123   0.009191966   6.346729E-4      27.03148    0.07498448    0.00892354   6.230905E-4      27.06366    0.07583048    0.00892354   6.230905E-4      27.06366    0.07583048      26.86848     0.1903882        93      3017.597        4033.2      338.2115473348581     -60.53203983701548      8.383063968290823    0.02011293558216338      10.19955614837461    0.02505650655871917     -2.034606470571077  -0.004811368762081685      3.394029     0.1673137      2.657666     0.1310556       14.1722   0   6.665777E-4      11.41169
  0.005215082   2.083228E-4      27.64685    0.04338159   0.006415968   2.736024E-4      27.42184    0.04631136   0.006607211   5.983806E-4      27.38996    0.09835336   0.006107196   3.575593E-4       27.4754    0.06358226   0.006107196   3.575593E-4       27.4754    0.06358226      27.22696     0.2007446        60      3018.101      2971.398      338.2113202049304     -60.54379520155146      5.429061496736558    0.01532547921640051      5.461429436172128    0.01544903895331293     0.4674857796615513   0.001769305963598489      2.431669     0.1309872      2.231027     0.1166914      8.103443   0    0.02505987      10.79215
   0.05914734   6.588395E-4      25.01016     0.0120969    0.06804428   7.939455E-4      24.85802    0.01267152    0.04409989   5.971444E-4      25.32891    0.01470522    0.06296904   0.001124491      24.94218    0.01939362    0.06804428   7.939455E-4      24.85802    0.01267152      24.85802    0.01267152       617      3018.333      1704.596      338.2110573507481     -60.55782017988823      100.7470433359088    0.02086277944133785       59.8912746087127   0.009575188937382836     -29.86820653199459  -0.007478286655393384      10.79374     0.1568054      6.643298    0.07648553      38.85754   3   6.444900E-4      38.10746
  0.006915648   3.029450E-4      27.34042    0.04757302    0.01037327   4.588424E-4      26.90021    0.04803722   0.009868134   6.243441E-4      26.95441    0.06870982   0.009236328   7.809608E-4      27.02625    0.09182474   0.009236328   7.809608E-4      27.02625    0.09182474      26.79141     0.1880054       102      3020.214      1190.308      338.2109103069312     -60.56351376661287      10.54333051553562    0.02732382278473682      19.97510384136248    0.05132689246840054     -7.775332347565878   -0.01928556447059622      4.934867      0.249079      2.483046     0.1288813      21.00372   0   2.470819E-4      11.01463
   0.02416222   4.243134E-4      25.98216    0.01907127    0.02751891   5.017966E-4      25.84092    0.01980278    0.02643608   6.394164E-4      25.88451    0.02626737    0.02765457   7.493866E-4      25.83558    0.02942855    0.02765457   7.493866E-4      25.83558    0.02942855      25.72151     0.1769604       223      3021.693       2050.29      338.2110520139484     -60.55399259862303      24.71013754846311    0.01107126337165497      14.01963494910984   0.006643776587013382      8.093122190418924   0.003442761786752146      5.391092     0.1138007      3.109003    0.06902496      16.87373   0    0.01281832      25.83576
  0.003101652   1.762110E-4      28.21102     0.0616978    0.00398056   2.372041E-4      27.94014    0.06471542   0.003988599   6.224829E-4      27.93795     0.1694872   0.003676874   2.997343E-4       28.0263    0.08852939   0.003676874   2.997343E-4       28.0263    0.08852939      27.77495     0.2436204        38      3023.249      1112.751      338.2108261607336     -60.56437210925288      4.176442654064978    0.02336257711438603      3.265348861090604    0.01833722295736705     -0.786476304162182  -0.004487081273505681      2.151692     0.1612222      1.676906     0.1253283      5.803451   0     0.8269568      8.073138
   0.01226322   3.847125E-4      26.71849    0.03406918    0.01848098   5.977173E-4      26.27319    0.03512374    0.01551093   5.941621E-4      26.46341    0.04160036     0.0184128   9.843052E-4       26.2772    0.05805501     0.0184128   9.843052E-4       26.2772    0.05805501      26.30041     0.1798766       169      3031.797      3648.742        338.21114960158     -60.53629482806308      20.56439244274883    0.02932519725657391      29.36603406640012    0.04360027027974799     0.5346555550189151   0.001199356512264913      5.422029     0.2090463      4.531229     0.1709536       29.7494   0   5.376160E-4      15.16072
  0.008391103   2.839484E-4      27.13045     0.0367494    0.01052977   3.737133E-4      26.88395    0.03854336    0.01013884   6.188724E-4      26.92503    0.06628922   0.009749988   4.485866E-4      26.96749    0.04996571   0.009749988   4.485866E-4      26.96749    0.04996571      26.76203     0.1871343        98      3033.476      1354.081      338.2106449049968      -60.5616992769069      9.417220484572304    0.01642871244246174      11.09633865735226    0.01957902060997967      4.845751387318537    0.00894701465760065      3.895475     0.1645858      2.310592     0.0944418      12.28028   0   1.735809E-4      13.59035
  0.008863075   2.757792E-4      27.07104    0.03379146    0.01049461   3.400788E-4      26.88758    0.03519192    0.01064075   6.380430E-4      26.87257    0.06511896    0.01000751   4.143381E-4      26.93919    0.04496336    0.01000751   4.143381E-4      26.93919    0.04496336      26.70957      0.186723        97      3034.905       971.908      338.2105348746529     -60.56593024586737      7.111830476416528    0.01065819183408843       8.94842740955454    0.01296095298958467     -2.149331524570151  -0.003127050450837687      3.219847     0.1230523      2.385968    0.09207219      8.931743   0     0.1322642      14.41351
    0.1197672   7.721679E-4      24.24415   0.007001701     0.1292437   8.661483E-4      24.16148   0.007278014     0.1058818   6.199743E-4      24.37795   0.006358902     0.1269937   0.001114505      24.18054   0.009530804     0.1269937   0.001114505      24.18054   0.009530804      24.16148   0.007278014       857      3038.801      1759.677      338.2106075643351     -60.55720832020573      90.68087588681828   0.007723029374405303      43.95423290452163   0.002674404075072737     -3.384743272737296   3.248192136080785E-4      9.535449     0.0879991      6.611379    0.05151302      25.37522   2   0.001647792      64.95881
   0.01247845   3.178104E-4       26.6996    0.02765906    0.01470228   3.923932E-4      26.52154    0.02898455    0.01453727   6.196863E-4      26.53379    0.04629337    0.01425084   4.664461E-4       26.5554      0.035546    0.01425084   4.664461E-4       26.5554      0.035546      26.37079     0.1810195       129      3041.274      3929.663      338.2109934221874     -60.53318375079255       9.24984836956083   0.009223665970277172      11.65085138132155    0.01091723211563694     -1.267089599609577  -0.001497779050420386      3.492254     0.1085865      2.950401    0.09137764      9.822639   0   0.004168876      17.57983
  0.002253134   1.836401E-4      28.55803    0.08851366   0.003809325   3.005639E-4      27.98788    0.08568773   0.004828504   6.263076E-4      27.73047     0.1408656   0.004040371   3.835547E-4      27.92395     0.1030946   0.004040371   3.835547E-4      27.92395     0.1030946      27.56747     0.2246511        37      3042.315       1095.74      338.2103931656577     -60.56455854218963       2.07737525720953    0.02442070272807799       16.7482144800737     0.1924339983815382   -0.01576729849599801   1.675028954016428E-4       4.09246     0.4386732      1.441304     0.1562707      14.56368   0   0.007458621      5.965859
  0.005351814   2.980748E-4      27.61875     0.0604859   0.007901519   4.254579E-4      27.19572    0.05847576    0.00684616   7.076311E-4      27.35138     0.1122508   0.006443468   5.883534E-4       27.4172    0.09916271   0.006443468   5.883534E-4       27.4172    0.09916271      27.18838     0.2079068        64      3044.333      2437.642       338.210621004443     -60.54970188305491      12.68231017838629    0.05296162130833209      5.381586310182079    0.02159134010911806     -1.795273586675478  -0.006304527734586764      3.619377     0.2327686      2.228005     0.1427296      16.86028   0   0.004982821      10.72986
  0.007292964   3.458592E-4      27.28274    0.05150213    0.01344674   5.908202E-4      26.61846    0.04771646   0.008525242   6.315771E-4      27.11323    0.08045433    0.01158282   8.546237E-4      26.78046    0.08012915    0.01158282   8.546237E-4      26.78046    0.08012915      26.95023     0.1926081        62      3047.565      1957.188      338.2104503904989     -60.55502076584557      17.24541434756361     0.0789746078867596      25.28795067422684     0.1161221581846641      18.03746972847986    0.08173691719501373       6.30452     0.4258745      1.669251     0.1171652      19.46312   2   0.001518764      14.76452
  0.009526212   2.697694E-4       26.9927    0.03075404    0.01135022   3.422497E-4      26.80249    0.03274677    0.01120614   5.683908E-4      26.81636    0.05508339     0.0119405   5.521838E-4      26.74744    0.05022167    0.01135022   3.422497E-4      26.80249    0.03274677      26.80249    0.03274677       105      3048.957      3713.794      338.2107765855153     -60.53557290495421      12.67287999201088     0.0172725821279735      6.667108856692735   0.009528776010168723      2.517312606837102   0.003916255974505844      3.686249     0.1375057       2.39824    0.08884554      11.85157   3    0.02416058      14.89182
  0.008784221   2.952871E-4      27.08074    0.03650657    0.01159625   4.129435E-4      26.77921    0.03867255    0.01026792   5.678704E-4      26.91129    0.06006153    0.01054879   5.294775E-4      26.88199    0.05450984    0.01159625   4.129435E-4      26.77921    0.03867255      26.77921    0.03867255       110      3056.228      3727.823      338.2106158027621     -60.53541686071362      26.42607736942765    0.04393886327333451      14.74300406283675    0.02477487165131387     -13.19156587001486   -0.02073077579135835      5.917063     0.2391547      2.481421     0.1073254      22.99376   3    0.00382005      13.44274
   0.04508659   5.838684E-4      25.30488    0.01406363    0.05117344   6.852947E-4      25.16739    0.01454329    0.04507157   6.513322E-4      25.30524    0.01569386    0.05156992   8.913081E-4      25.15901    0.01876987    0.05156992   8.913081E-4      25.15901    0.01876987      25.14224     0.1757023       387      3059.599      2054.664      338.2101992208574     -60.55394038175778      17.71661029015178   0.005327045882719892      45.26180599958477    0.01175526618542849   -0.02239180481345215  -5.722898157346557E-4      6.727691     0.1086546      4.209108    0.07263948      15.05514   0    0.02193783      36.54189
  0.007803174   3.258463E-4      27.20932    0.04534937    0.01153511   4.840595E-4      26.78495    0.04557293    0.01181622   6.444170E-4       26.7588    0.05922681    0.01253334   8.011991E-4      26.69483    0.06942303    0.01253334   8.011991E-4      26.69483    0.06942303       26.5958     0.1847507       107      3061.125      2253.794      338.2102054422171     -60.55173562560097      10.75431740250867    0.02422561079430237      15.52350360468837    0.03722367551924865     0.3666681156518692   0.001755755039856456      3.943543     0.1935372      3.275102     0.1548955      19.10882   0   1.046355E-4      12.12298
   0.00190383   1.729010E-4      28.74093    0.09862775   0.003045596   2.677875E-4      28.23082    0.09548779   0.001674133   6.588496E-4      28.88053     0.4273916   0.003636839   4.902312E-4      28.03819     0.1463884   0.003636839   4.902312E-4      28.03819     0.1463884      28.71753     0.4618318        29      3067.508      814.6927      338.2097682956092     -60.56766754089336      3.191002006596929    0.03562663817787093       4.44578844570934    0.05028272752448989     -1.165930154157921   -0.01412649906552366      2.267688     0.2426289      1.579361     0.1644402      11.33972   0   0.003510152      5.689021
  0.003549361   1.961757E-4      28.06462    0.06002399   0.004543465   2.593801E-4      27.79653    0.06199823   0.003760642   6.386865E-4      28.00184     0.1844402   0.003974195   3.884301E-4      27.94188     0.1061435   0.003974195   3.884301E-4      27.94188     0.1061435      27.83884     0.2542502        50      3068.732      1822.794      338.2099462896227     -60.55650654213776      3.423495936522224    0.01813810720848102      6.214616698045574    0.03422113397463089     -1.695175152072913  -0.009622830617686727      2.648543     0.1967743       1.61967     0.1167865      9.802659   0     0.1194304      8.069547
  0.002687194   3.130906E-4      28.36675     0.1265321   0.003770276   3.847175E-4      27.99907      0.110815   0.003264481   0.001049214      28.15546     0.3490437   0.002593993   5.791743E-4      28.40508     0.2424769   0.002593993   5.791743E-4      28.40508     0.2424769      27.99246     0.3904568        29      3073.143      4374.635      338.2103667437044     -60.52825419314503      7.146628010418996     0.1128366815812928      2.291163292745505    0.03360526375199501     0.9298621664355088    0.01632505772707779      2.705293     0.3406883       1.45574     0.1742797      11.89311   0     0.1717142      7.990417
  0.003571781   2.171297E-4      28.05779    0.06601828   0.004360734   2.626197E-4       27.8411    0.06540298   0.005290887   7.337473E-4      27.63118     0.1506079   0.004727995   5.193008E-4      27.75331     0.1192811   0.004727995   5.193008E-4      27.75331     0.1192811      27.46818     0.2308847        37      3075.812      2585.327      338.2099422745365     -60.54806368247346       4.22212555203031    0.01779346204055381      3.143269268223611    0.01343664326015668     0.1049794120855481   6.067182507292955E-4      2.057242     0.1337026       1.77007     0.1155583      5.499168   0     0.9321128      9.396118
  0.002048187   1.452434E-4      28.66158    0.07701167   0.002650967   1.966201E-4      28.38149    0.08054776   0.003555659   6.145858E-4       28.0627     0.1877121    0.00218399   2.957245E-4      28.59187     0.1470505    0.00218399   2.957245E-4      28.59187     0.1470505       27.8997     0.2566336        29      3075.851      1580.045      338.2097364576337     -60.55919335035712      2.713291470654788    0.02963720582482063      2.938636991293578    0.03165098062068536    -0.9518893713584226    -0.0100842843017011      1.945379     0.2019369      1.366539      0.143212      9.763164   0     0.3670537      6.114815
  0.001849079   1.473330E-4      28.77261    0.08653156   0.002569205   2.115479E-4       28.4155    0.08942107    0.00597871   6.165230E-4      27.49848      0.111988   0.004819684   4.717087E-4      27.73245     0.1062882   0.004819684   4.717087E-4      27.73245     0.1062882      27.33548     0.2077651        29      3079.173      2834.172      338.2099172958577     -60.54530833984925      3.357869426517274     0.0400904088834683      2.272425885374879    0.02664846280072489     0.4958925944912381   0.005773824088599306      1.884225     0.2054992      1.442217     0.1565533      8.048743   0    0.06962624      5.527326
  0.002476774   1.512005E-4      28.45528    0.06629744   0.003168741   2.058869E-4      28.18778    0.07056213   0.001655294   5.940963E-4      28.89281     0.3897727   0.002673474   2.361822E-4      28.37231    0.09594028   0.002673474   2.361822E-4      28.37231    0.09594028      28.72981     0.4272561        29      3081.547      3716.919      338.2100437078516     -60.53553505129775      3.414250649584931    0.02660025802156967      2.679748537956669    0.02090175319615243    -0.6428472569980669  -0.005077457601917581      1.946113     0.1719688      1.518764     0.1338982      5.687263   0     0.7109834      7.374444
  0.002351697   2.221355E-4      28.51155     0.1025809   0.003192939   2.825654E-4      28.17952    0.09610768   0.001738448   8.032623E-4       28.8396     0.5017941   0.001725002   3.180908E-4      28.84803     0.2002587   0.001725002   3.180908E-4      28.84803     0.2002587       28.6766     0.5314342        24      3083.719      4306.397      338.2101148697693     -60.52900861067504      2.473576968134844    0.04714609147832989      4.763843886045643    0.09462052426758347      2.126403258400743    0.04242436088044422      2.456391     0.3456832      1.097072     0.1492304      9.830123   0     0.7234554      7.679376
  0.006316866   2.825490E-4      27.43875    0.04857602   0.009193265   4.196989E-4      27.03133    0.04957901    0.01077435   6.172918E-4      26.85902     0.0622199    0.01061554   7.533266E-4      26.87514    0.07706749    0.01061554   7.533266E-4      26.87514    0.07706749      26.69602     0.1857318        93      3084.252      4021.069      338.2100447757276     -60.53216747555877      10.78365258421565    0.02963304344586188       11.0230964089425    0.03267022046960017      4.364672221898537    0.01331411344493082      3.907645     0.2110736      2.556768     0.1332336      17.56153   0   0.002242949      10.53629
   0.01571888   2.835362E-4      26.44895    0.01958921     0.0170426   3.202325E-4      26.36116    0.02040607    0.01955395   6.159283E-4      26.21191    0.03420783    0.01720886   5.026999E-4      26.35062    0.03172389    0.01720886   5.026999E-4      26.35062    0.03172389      26.04891      0.178312       109      3085.451      1518.627      338.2095076815035     -60.55987234872729      6.222765155407195   0.003652836015974204      8.143708059622959   0.004735490355359417     -1.247226260826586  -8.671841150576774E-4      2.959295    0.07222491      2.368342    0.05631953      5.779803   0      0.336914      23.88656
  0.006868223   2.924782E-4      27.34789     0.0462465   0.008506949   3.628720E-4      27.11557    0.04632436    0.01064708   7.208309E-4      26.87192    0.07352459    0.01016156   6.707548E-4       26.9226    0.07168578    0.01016156   6.707548E-4       26.9226    0.07168578      26.70892      0.189818        78      3088.543      2537.486      338.2096458464589     -60.54859207100191      9.545992678067975    0.01999281386897907      5.311378919713614    0.01074711324202101      1.459501612517187   0.003267347967417284      3.162323     0.1450204      2.203879    0.09853435       8.72345   0    0.02692467      12.46321
   0.03433019   5.697702E-4      25.60081    0.01802409    0.04353526   7.629962E-4       25.3429    0.01903317    0.03400194   6.068870E-4      25.61124    0.01938358    0.04375692   0.001272048      25.33738    0.03157088    0.04375692   0.001272048      25.33738    0.03157088       25.3429     0.1760702       436       3091.99      3887.571       338.209843429231     -60.53364467833873      36.02189166100306    0.01229159662889023      45.15032022360473    0.01877247164124201     -7.734867647724257  -0.002531236364552564      7.040399     0.1401568      5.621833     0.1068651      29.17529   0   3.045494E-4      26.39382
   0.01948823   4.031518E-4      26.21557    0.02246602     0.0229979   4.967254E-4      26.03578    0.02345622     0.0209302   6.336112E-4      26.13807    0.03287603    0.02218871   7.445596E-4      26.07467    0.03644159    0.02218871   7.445596E-4      26.07467    0.03644159      26.03578     0.1780613       203      3092.316       2120.34      338.2094758159672     -60.55320998619947      22.16085918565946    0.01321900262810658      36.17220069627226    0.02018819390976819     -21.94672416794992   -0.01207952955610597      7.225253     0.1711014      2.475636    0.06427681      25.38128   0   7.639787E-4      21.88925
  0.004020938   2.141344E-4      27.92918    0.05783476   0.005063282   2.749063E-4      27.67892    0.05896338   0.003849129   6.677849E-4      27.97659       0.18841   0.003668226   3.288111E-4      28.02886    0.09734646   0.003668226   3.288111E-4      28.02886    0.09734646      27.81359     0.2571446        40       3094.35      2633.743      338.2095347387516     -60.54752580498608      3.711975910940891    0.01719044783293563      3.762332520925247    0.01836430575123499     0.1372320495692865   5.151893118478808E-4      1.968928      0.136229      1.896742     0.1303703      8.321524   0     0.1976888      10.16596
  0.002600993   2.016182E-4      28.40215    0.08418222    0.00451797   3.336599E-4      27.80264    0.08020297   0.004687149   6.279631E-4      27.76273     0.1454974   0.004132135   5.140059E-4      27.89956     0.1350901   0.004132135   5.140059E-4      27.89956     0.1350901      27.59973      0.227584        37      3096.913      1326.223      338.2092102490114     -60.56200134768127      8.495599108699131    0.07344884570410627      4.700122657763242    0.04168158366699316      2.525050815658517    0.02295594219090093      3.123547     0.2923705      1.854501     0.1721915      14.43209   0   0.001143025      6.875071
  0.001526877   1.485258E-4      28.98049     0.1056398   0.002423969   2.326104E-4      28.47868     0.1042154   0.003470745   5.999716E-4      28.08894     0.1877318   0.003445951   5.013463E-4      28.09673     0.1580005   0.003445951   5.013463E-4      28.09673     0.1580005      27.92594      0.256648        23      3099.712      1513.251      338.2091853767146     -60.55993043987296        3.4004708252308    0.05707894867202786      2.880441367346757    0.04774887298720845    -0.1239383852245286  -0.002340473340766579       1.85162      0.240069      1.688909     0.2172434      10.37975   0     0.4675095      5.122595
  0.003217321   1.859000E-4      28.17126    0.06275015     0.0041557   2.490426E-4      27.89339    0.06508176   0.002628997   6.385396E-4      28.39053     0.2637714   0.003448627   2.980675E-4      28.09588     0.0938638   0.003448627   2.980675E-4      28.09588     0.0938638      28.22753     0.3165444        36      3100.284       2049.41      338.2092819149922      -60.5539944689031      4.400991734045697    0.02523373578481828      3.974453851470986    0.02188318444005891     -1.233544875085563  -0.006619703792531933      2.332288     0.1743183       1.71344     0.1293447      8.028837   0     0.7154447      8.591563
  0.004623962   2.215335E-4      27.77746    0.05203014   0.005715092   2.808580E-4      27.54744    0.05336953   0.004756379   6.647885E-4      27.74681     0.1517878   0.004721495   3.406323E-4       27.7548    0.07834949   0.004721495   3.406323E-4       27.7548    0.07834949      27.58381     0.2316561        59      3100.858      817.5663      338.2090175046427     -60.56763238113322      4.306311599963254    0.01407495407796005      5.566834978507596    0.01961707899776064      0.630092059332366   0.003278465712390312      2.414079     0.1453915       2.01131     0.1120417      7.515502   0     0.6874667      9.664659
  0.002185789   1.596201E-4      28.59098    0.07930657   0.003156522   2.393356E-4      28.19198    0.08234332   0.003046948   5.956438E-4      28.23034     0.2123007   0.002980984   2.581895E-4       28.2541    0.09406084   0.002980984   2.581895E-4       28.2541    0.09406084      28.06734     0.2751301        32      3104.187      3537.992      338.2094976505974     -60.53751370741556      2.941434795791021    0.02814370131926134      4.240722143624334    0.04053189023695601    -0.8017761305260577  -0.007643404370746445      2.150119     0.2101807      1.599733     0.1565237      6.958867   0     0.6554683      6.214846
     0.190286   7.479374E-4      23.74148   0.004268627     0.1980452   8.067829E-4      23.69809   0.004424073     0.1769226   5.963863E-4      23.82054   0.003660784     0.1882573   7.712704E-4      23.75312   0.004449227     0.1882573   7.712704E-4      23.75312   0.004449227      23.69809   0.004424073       793      3105.501      3832.182      338.2095280455171     -60.53425654410427      30.19373271880323   0.001348407381395929       31.0914649560782   0.001588457794188891      2.879095194085153   2.789956508455313E-4      5.792795    0.04209692      5.265807    0.03412791      6.886444   0    0.02827561      105.4225
  0.002643394   1.973560E-4       28.3846    0.08108086   0.004658136   3.345407E-4      27.76947    0.07799497   0.007042972   5.887935E-4      27.32061    0.09078977   0.008930335   7.224922E-4      27.06283    0.08786082   0.004658136   3.345407E-4      27.76947    0.07799497      27.76947     0.1971491        27      3109.582      3866.047      338.2094431070166     -60.53388121412234      15.21405098166752     0.1796850704719873      3.157115807220766    0.03919506661753287      4.233222832695641    0.05091916971234712      4.068402     0.4429436      1.348803     0.1506024      14.04588   1    0.02155755      8.138358
  0.002414217   1.550053E-4      28.48306    0.06972686   0.003229094   2.202458E-4       28.1673    0.07407248   0.004780041   5.931854E-4      27.74142     0.1347686   0.003183388   3.529319E-4      28.18278     0.1204013   0.003183388   3.529319E-4      28.18278     0.1204013      27.57842     0.2208791        31      3110.684      3394.014      338.2093220412578     -60.53910706220635      2.558320839051499    0.01858264029039578      4.054664978197796    0.03071553587223532    -0.4790866265533733   -0.00334652234084229      2.048148     0.1777002      1.555016     0.1331195      5.805728   0     0.8068426      6.961981
  0.001560639   1.354876E-4      28.95674    0.09428158   0.002178422   1.954548E-4      28.59464    0.09743928   9.455384E-4   6.208554E-4       29.5008     0.7130847   0.001808961   3.021790E-4      28.79643     0.1814115   0.001808961   3.021790E-4      28.79643     0.1814115       29.3378     0.7342443        23       3114.04      1951.584      338.2089521406099     -60.55507613493576      2.707928624518214    0.04066778082692137      2.074347782827717    0.03096128954566262     0.4790494158322085   0.007329951884307607      1.722051     0.2112003      1.347894     0.1643883      7.441703   0     0.5963818      5.234456
    0.1073344   0.001074238      24.36315    0.01086904     0.1230104   0.001228702      24.21515    0.01084762     0.0776392   7.567106E-4       24.7148     0.0105847      0.111314   0.001652451      24.32363    0.01612162      0.111314   0.001652451      24.32363    0.01612162      24.21515    0.01084762      1023      3118.974      4271.737      338.2093144559263     -60.52938879996998      79.87289802145982   0.008232240207468542      80.89927853234097   0.007603589190333439      25.50267769516074   0.002154891910776418      10.29048     0.1004769      7.407985    0.07576423      46.09374   0   4.336213E-4      53.61754
   0.01796685   2.930192E-4      26.30382    0.01771145    0.01928675   3.264205E-4      26.22685    0.01838011    0.01845558   6.241487E-4      26.27468     0.0367274    0.01867615   3.945450E-4      26.26178    0.02294241    0.01867615   3.945450E-4      26.26178    0.02294241      26.11168     0.1788125       114      3121.333       1434.68      338.2086823072094     -60.56079814689498      5.709521807868647   0.002684116385796933      9.339507856078419   0.004397775315194246    -0.4131396394370342  -1.057458258373660E-4      3.063647    0.06636472      2.379726    0.05174568      6.053375   0     0.2376952      26.63369
   0.02498152   3.937797E-4      25.94595    0.01711844    0.02818524   4.694031E-4      25.81495    0.01808648    0.02777078   6.001922E-4      25.83103    0.02347103    0.02715714   6.606014E-4      25.85529    0.02641711    0.02715714   6.606014E-4      25.85529    0.02641711      25.66803     0.1765669       224      3123.369      3792.396      338.2091177917514     -60.53469522888925      20.25782382831093   0.008916138365588089      15.61279796190092   0.006488937804739146      7.808717041452013   0.002905766692156179      5.107063     0.1041708      3.128662    0.06747979      15.15606   0    0.01318454      26.63687
  0.001323186   1.455546E-4      29.13595     0.1194633   0.001997376   2.134612E-4      28.68885     0.1160617   0.004744145   6.920270E-4      27.74961     0.1584145     0.0034759   4.578981E-4      28.08733     0.1430643     0.0034759   4.578981E-4      28.08733     0.1430643      27.58661     0.2360512        18      3123.631      2322.555       338.208811913134     -60.55096809124176      5.332916620267551     0.1154329054800282      1.112712534101887    0.02251464564800464     0.2202780410293421   0.004146115008144951      2.311792     0.3400258      1.049403     0.1494323      9.324252   0     0.7127051      5.011508
    0.0027277   2.363310E-4      28.35051    0.09409229   0.004550479   3.592763E-4      27.79486     0.0857435   0.004945489   7.272034E-4      27.70448     0.1596895   0.005089921   6.089906E-4      27.67322      0.129936   0.005089921   6.089906E-4      27.67322      0.129936      27.54148     0.2369087        38      3124.209      2485.675      338.2088321984226     -60.54916209803179      4.455344305523461    0.03659399725018507      8.984070742078053    0.07234807345762163      2.922457464990327    0.02485826491439155      3.227499     0.2917019      1.738582     0.1544411      14.20383   0     0.1551763      7.112556
   0.05281517   4.923118E-4       25.1331    0.01012305     0.0559255   5.350721E-4      25.07098     0.0103904    0.05333601   6.567714E-4      25.12245    0.01337283    0.05267703   5.922060E-4      25.13595    0.01220903    0.05267703   5.922060E-4      25.13595    0.01220903      24.95945     0.1755102       292      3126.038      985.3027      338.2084844959124     -60.56577281278256      17.54187810615102    0.00283849566863479      17.12724597317268   0.002424256647418864     -8.611412209422866  -0.001297323608916698      5.093964    0.06281026      2.953075    0.03629908      9.150893   0    0.02526851      48.71863
  0.001582778   1.585384E-4      28.94145     0.1087788   0.003035508   2.800189E-4      28.23442     0.1001811   0.006056099   6.190488E-4      27.48452     0.1110099   0.004601749   5.276917E-4      27.78269     0.1245338   0.004601749   5.276917E-4      27.78269     0.1245338      27.32152     0.2072395        23      3126.226       4102.88      338.2091168189115     -60.53125752487142      6.322234471378735    0.08837112066691506      2.072540718841044     0.0306233338186341   -0.05301866806230925  -6.400798601461220E-4      2.514537     0.2972847      1.439402      0.174975      11.39985   0    0.03892414      5.307777
  0.001820631   1.462543E-4      28.78944    0.08724015   0.002746666   2.288711E-4      28.34299    0.09049298   0.003094255   5.945780E-4      28.21361     0.2086808   0.003346216   4.193209E-4      28.12861     0.1360888   0.003346216   4.193209E-4      28.12861     0.1360888      28.05061     0.2723466        27      3128.026      3175.285      338.2088870246211     -60.54152691431358      3.649490769870753    0.04553000566158226      2.874438927228093    0.03469465342520376     -0.597626295438312  -0.007750238040301304      1.993549     0.2226396      1.596775     0.1750893      10.68809   0    0.02746316      5.636465
  0.003414237   2.516807E-4      28.10677    0.08005456   0.005071983   3.541931E-4      27.67706    0.07583892    0.00401404   7.331558E-4      27.93105     0.1983556   0.003718612   3.739226E-4      28.01405      0.109202   0.003718612   3.739226E-4      28.01405      0.109202      27.76805     0.2645183        41      3128.909      2469.573      338.2087230744264     -60.54933989952321      2.678063015753921    0.02018962693927363      8.515523031959297    0.06383040785493743      -1.01278669460817  -0.006671571918459861      2.947244     0.2546125      1.583458      0.138537      12.95023   0   0.003864796      8.552876
     0.102863   7.208542E-4      24.40935   0.007610586     0.1107868   8.042876E-4      24.32878   0.007884122    0.09451127   6.276914E-4      24.50129   0.007212609     0.1072892   0.001068548      24.36361    0.01081603     0.1072892   0.001068548      24.36361    0.01081603      24.32878   0.007884122       738       3134.07      1276.374      338.2083630536887     -60.56254950023825      42.11145942629467   0.003269944498372043      59.98079453434667   0.003989341942308988      15.96937461323486   9.192665171522083E-4      8.327365    0.06794687       5.72252    0.05140534      41.43776   0    0.01866866      60.12432
   0.02559082   4.328576E-4      25.91979    0.01836922    0.03023328   5.454847E-4      25.73879    0.01959418    0.02660367   5.894331E-4      25.87765     0.0240615    0.02610456   7.784893E-4      25.89821    0.03238665    0.02610456   7.784893E-4      25.89821    0.03238665      25.71465     0.1766464       280      3137.768      3750.826      338.2087852201435     -60.53515401806349      30.84797282090136     0.0131606182345825      26.86940707085759    0.01128723870484454     -17.54157453105086  -0.006988586296311791      6.820022     0.1388345      3.347339    0.07192252      27.60098   0   3.343374E-4      24.49483
  0.003449957   1.929516E-4      28.09547    0.06073857   0.004542651   2.645380E-4      27.79673    0.06324243    0.00525145   6.284232E-4       27.6393     0.1299579   0.004962032   4.234787E-4      27.70085    0.09268337   0.004962032   4.234787E-4      27.70085    0.09268337       27.4763     0.2179772        38        3146.2      1972.706      338.2082321782435     -60.55483906763274      4.672750659043431     0.0242984026389445      4.196497059255578    0.02016660646016578    -0.4413676609325457  -0.002077564076912227      2.221741     0.1586266      1.983209     0.1389339       8.03704   0     0.5224891      8.964767
  0.005980697   3.381184E-4      27.49812    0.06139695   0.007587886   4.075219E-4       27.2397     0.0583257   0.007866635   8.551353E-4      27.20053     0.1180526    0.00729061   5.912491E-4      27.28309    0.08807173    0.00729061   5.912491E-4      27.28309    0.08807173      27.03753     0.2110958        72       3148.91      607.7661      338.2078919765523     -60.56995029157771       12.9862841791098    0.03913614572607904      4.789086478115731    0.01313853784999785     0.7376723384067105   0.003001190196267806      3.612774      0.198691        2.1733     0.1131219       16.8077   0    0.03221436      11.30609
  0.001682881   1.545457E-4      28.87487    0.09973169   0.002672575   2.430526E-4      28.37267    0.09876433   0.004285038   6.331312E-4      27.86011     0.1604608   0.004296983   5.346300E-4      27.85709       0.13512   0.004296983   5.346300E-4      27.85709       0.13512      27.69711     0.2374292        22      3149.018      2103.374      338.2081954159447     -60.55339213682502      3.406144084013331    0.04775672203684849      2.938881860712358    0.04035942162161626     0.3168234468984998   0.004597679898076522      1.888429     0.2235147      1.666992      0.195339      10.17535   0      0.340589      5.762212
  0.001592656   1.445159E-4      28.93469     0.0985425   0.002613758   2.379817E-4      28.39684     0.0988799   0.003000703   5.997397E-4      28.24694     0.2170549   0.003002132   3.838287E-4      28.24643     0.1388473   0.003002132   3.838287E-4      28.24643     0.1388473      28.08394     0.2788151        24      3151.121      3165.484      338.2083651251809     -60.54163310059895      2.547961137666667    0.03666166047414955       3.98968943323854    0.05641668790707736      1.000230323840268    0.01418790689195358      2.121733     0.2526397      1.426849     0.1710308      9.841987   0    0.08349244        5.2308
   0.01334406   6.401663E-4      26.62678    0.05209961    0.01767463   7.636321E-4      26.32162    0.04692061    0.01402315   0.001042195      26.57289    0.08071106     0.0174474   0.001479295      26.33567    0.09207758     0.0174474   0.001479295      26.33567    0.09207758      26.40989     0.1927155       161      3154.937      4384.712       338.208528214732     -60.52813442485733      11.02813068100993    0.01421535429744658      40.50580313014554    0.04680883710900744     -4.824912772187603  -0.004552517543806498      6.424597     0.2177906      3.202887     0.1165823      26.91084   0   5.838022E-4      16.87006
    0.1095221   0.001015168      24.34125    0.01006621     0.1280574   0.001212684      24.17149    0.01028426    0.06152292   6.757437E-4      24.96741     0.0119282     0.1264817   0.001835844      24.18493    0.01576296     0.1264817   0.001835844      24.18493    0.01576296      24.17149    0.01028426      1186      3157.667      748.7681      338.2077235227555     -60.56838835193621      85.62572974923829   0.009378058478392114       202.082718634498    0.02012402922660394      71.35824181902695   0.007785745239144148      15.36083     0.1555982      7.193986    0.07274131      60.37622   0   3.612472E-4      50.92767
  0.003338858   2.017529E-4        28.131    0.06562234   0.005164744   3.206452E-4      27.65738    0.06742264   0.004623059   5.962468E-4      27.77768      0.140064   0.005095866   4.959062E-4      27.67196     0.1056845   0.005095866   4.959062E-4      27.67196     0.1056845      27.61468     0.2241493        47      3159.584      3281.196      338.2081982474167     -60.54035118969787      10.08790339551865     0.0558313957934887      3.663732643013734    0.02149811734310154     -1.809838985087936   -0.01021477765105971      3.250029     0.2421583      1.785763     0.1367073      14.44602   0    0.00314999      7.829406
  0.005252554   2.439762E-4      27.63907    0.05044368    0.00707686   3.406021E-4       27.3154    0.05226808   0.007219756   6.261822E-4      27.29369     0.0941907   0.007307419   4.934895E-4      27.28059    0.07334048   0.007307419   4.934895E-4      27.28059    0.07334048      27.13069     0.1987382        72      3161.686      2839.966      338.2080607414686     -60.54523590915414      5.052885520463689    0.01557636097602997      12.30455037332235    0.03914638796462217     -3.356475513873093   -0.01010445254169778      3.690478     0.2070872      1.933341     0.1088009      16.02084   0   0.004446033       9.94792
  0.003939866   2.107537E-4       27.9513    0.05809296    0.00550647   3.071833E-4      27.58782    0.06058347   0.005130129   5.958634E-4      27.66468     0.1261387   0.005038745   4.978696E-4      27.68419     0.1073058   0.005038745   4.978696E-4      27.68419     0.1073058      27.50168     0.2157219        55      3162.605      3783.814      338.2082329314168     -60.53478630895046      8.383309768866631    0.03883519533944518      4.969647139897589    0.02307441616147643      2.704057024073226    0.01231400076948077      3.142318     0.2134818      1.865152     0.1278089       14.5171   0   0.001583573      8.539506
  0.001381855   2.085245E-4      29.08884     0.1638794   0.002549723   3.160672E-4      28.42377     0.1346221   0.001357539   8.352773E-4      29.10812     0.6682027   0.002036895   3.556933E-4      28.66758     0.1896431   0.002036895   3.556933E-4      28.66758     0.1896431      28.94512     0.6907386        17       3163.76      4327.466      338.2083179813408     -60.52876732319383       2.12539312284211    0.03810939497760116      6.739733186915927     0.1202588959674026      2.026381589507613    0.03484856558765357       2.73921     0.3647605      1.166985     0.1591164       10.7106   0     0.7180058      5.377813
   0.00777718   2.592490E-4      27.21294    0.03620135   0.009238528   3.209123E-4      27.02599    0.03772362    0.00844021   6.341258E-4      27.12412    0.08159283   0.008720224   3.811164E-4      27.08868    0.04746351   0.008720224   3.811164E-4      27.08868    0.04746351      26.96112     0.1930865        81      3176.143       1893.61      338.2075416326181      -60.5557117370092       8.16482116786139    0.01397263923512607      5.838391572235167   0.009771854322513931     -1.558780980501275  -0.002841822393642419      2.991081      0.124121      2.248699     0.0913152      8.304496   0     0.1410715      13.82882
  0.001721276   1.654670E-4      28.85037     0.1043976   0.003018043   2.746671E-4      28.24069    0.09883508   0.004782895   6.321422E-4      27.74077     0.1435337   0.005110538   6.292521E-4      27.66883     0.1337174   0.005110538   6.292521E-4      27.66883     0.1337174      28.24069     0.2263336        28       3176.57      1863.848      338.2075259295897     -60.55604120021297      3.149297878918364    0.04351086947095872       9.11298673472768     0.1243125879998028     -3.357904310681893   -0.04539279503157823      3.259126     0.3803677      1.280774      0.152131       12.2455   0   0.006609029      5.238565
  0.004776504   2.336241E-4      27.74222    0.05311745   0.006885559   3.511744E-4      27.34515    0.05538772   0.006037691   5.946502E-4      27.48782     0.1069598   0.006312005   3.872552E-4      27.43958    0.06662846   0.006312005   3.872552E-4      27.43958    0.06662846      27.32482     0.2050985        67      3185.182       3471.72      338.2076609701151     -60.53823928336157      17.20416642839514     0.0641880403423062      3.560166930361547    0.01431434471762679     -1.292204071064362  -0.005456777226148938      4.162388     0.2545154      1.854417     0.1171507      16.66466   0    0.00262584      9.380644
   0.01028346   3.947002E-4      26.90965     0.0416829    0.01502969   5.676663E-4      26.49763    0.04101784   0.009409581   6.788736E-4      27.00607    0.07835171     0.0130208   7.119162E-4      26.65341     0.0593774     0.0130208   7.119162E-4      26.65341     0.0593774      26.84307     0.1917394       151      3189.827      2297.469      338.2073161288742     -60.55123916349153      8.189028390137401    0.01543951302436656      94.92490963200117     0.1834906873034088     -20.69813206615538   -0.04006092612551724      9.980532     0.4388075      1.871611    0.07986343      25.93793   0   1.115427E-4      13.46059
  0.003006792   2.038810E-4      28.24474    0.07363822   0.004501026   3.055558E-4      27.80672    0.07372401   0.005392756   6.391578E-4      27.61047     0.1287144    0.00451402   4.846529E-4      27.80359     0.1165996    0.00451402   4.846529E-4      27.80359     0.1165996      27.80672     0.2172381        43      3193.051      1851.724      338.2071522666392     -60.55617376378227      5.377005579856902    0.03973527971201042      6.672133206943101    0.04801806579526643     -3.232884994126831   -0.02471773343633941      3.053141     0.2625623      1.651505     0.1371656      13.46256   0    0.00214863      7.372885
   0.01647389   3.245524E-4      26.39801    0.02139531    0.01828236   3.739782E-4      26.28492    0.02221488    0.01900877   6.371663E-4      26.24261    0.03640227    0.01847896   4.547030E-4      26.27331    0.02672269    0.01847896   4.547030E-4      26.27331    0.02672269      26.07961      0.178746       113      3198.317      1817.853      338.2070267217877     -60.55654822368455      6.825510180158296   0.004465934548330264      11.44383879374203   0.008333863476089325    -0.6552812063754487  -7.323330302294639E-4      3.396324    0.09202106       2.59506    0.06581733      6.122741   0     0.3286527      24.57991
  0.007673416   2.774881E-4      27.22753    0.03927222   0.009481416   3.548894E-4      26.99782    0.04064898   0.008231353   6.482294E-4      27.15132    0.08552386    0.00809254   4.262780E-4      27.16979    0.05720551    0.00809254   4.262780E-4      27.16979    0.05720551      26.98832     0.1947802        90      3200.741       1003.28       338.206805208238      -60.5655662701142      7.497301635645825    0.01373488782147116      10.23617350498957    0.01969681794032187     -3.450414534385267  -0.006369359177047206      3.546685     0.1541047      2.270352    0.09840445      13.57355   0   0.004758447      12.96943
  0.002447898   1.488229E-4      28.46802    0.06602468   0.002977383   1.893921E-4      28.25541    0.06908073   0.001106397   6.312388E-4      29.33022     0.6196018   0.002376319   2.337197E-4      28.50024     0.1068121   0.002376319   2.337197E-4      28.50024     0.1068121      29.16722     0.6438411        30      3201.918      1121.954      338.2068030231769     -60.56425228651265      2.475667774514818    0.01898896809243728      2.570833980725956    0.01987340817575242    0.07828172298541069   8.667700329679071E-4      1.617053     0.1428434      1.559372     0.1358607      4.484567   0     0.8763627      7.170934
  0.004613858   2.313704E-4      27.77984    0.05445946   0.006732141   3.510510E-4      27.36962    0.05663004   0.007002397   5.948743E-4      27.32688     0.0922589   0.007946475   6.678258E-4      27.18956    0.09126799   0.007946475   6.678258E-4      27.18956    0.09126799      27.16388       0.19783        58      3204.759      3116.861      338.2071476793008     -60.54216602816252      20.55933582237805    0.09059873014760043       3.69148756264906    0.01507331581918338    -0.1578381919777669   -0.00164207857228431      4.534403     0.3010555       1.92094      0.122628      17.70447   0    0.00160288      9.724233
  0.001722243   1.567863E-4      28.84976    0.09886523   0.002618606   2.368552E-4      28.39482    0.09822967    0.00507621   6.513547E-4      27.67615     0.1393503   0.002334088   3.779228E-4      28.51971     0.1758392   0.002334088   3.779228E-4      28.51971     0.1758392      27.51315     0.2237041        15      3209.718      4162.477       338.207250047339     -60.53058932327695      2.041452347918149    0.04811256879539937       2.17581721202089    0.05025904475323841     0.4339271782818166   0.009994221201378572      1.596162     0.2433875      1.292106     0.1978235      8.592834   0     0.7042922      7.092177
   0.04828154   6.256590E-4      25.23055    0.01407299    0.05394316   7.104662E-4      25.11016    0.01430332    0.04933925   7.040019E-4      25.20702     0.0154957    0.05484572   0.001025409      25.09214    0.02030413    0.05484572   0.001025409      25.09214    0.02030413      25.04402     0.1756847       403        3210.7      2333.055      338.2068533858309      -60.5508430814411      33.94113898810258   0.007393099340202003      24.62419086734511   0.005055427885437988     -7.143712400952836  -0.001345537072099832      6.149072    0.08947949      4.555682    0.06664795      17.35237   0     0.0180266       38.3239
   0.01352212   2.625213E-4      26.61239    0.02108383     0.0146306   2.953662E-4      26.52684    0.02192444    0.01462636   6.254588E-4      26.52716    0.04644002    0.01418573   3.505213E-4      26.56037    0.02683445    0.01418573   3.505213E-4      26.56037    0.02683445      26.36416     0.1810571        85      3211.231      1211.818      338.2066116377618     -60.56325644913566      5.724540263389499   0.004005825441325444      5.953451298471129   0.003922514134069389    -0.4261369849894124  -4.164116953914505E-4       2.50604    0.06620166      2.323307    0.05954561        4.1148   0     0.9760947      23.20776
   0.02785165   4.269059E-4      25.82787    0.01664605    0.03110714   4.962188E-4      25.70785    0.01732379    0.02934866   6.331733E-4      25.77103    0.02342956    0.02921406   6.256940E-4      25.77602    0.02325947    0.02921406   6.256940E-4      25.77602    0.02325947      25.60803     0.1765614       256      3212.808       1430.07      338.2066208652376     -60.56083998583819      35.71640583701728    0.01202078539002888      9.296268198888583   0.003409691494171313      2.646488225498701   2.985820389206887E-4      5.998241     0.1096865      3.005625    0.05830395      18.78524   0   0.009212821      27.79283
  0.001793335   1.775838E-4      28.80585     0.1075405   0.003143624   2.884536E-4      28.19642    0.09964951   0.002293546   6.604606E-4      28.53873     0.3127299   0.002932677   4.913815E-4      28.27184     0.1819635   0.002932677   4.913815E-4      28.27184     0.1819635      28.37573     0.3583643        27      3217.016      915.8135      338.2064206130073     -60.56653298576306      2.609903836437949    0.02963970562134164      4.968576710174658    0.05805799397912332     0.4647545024209628   0.005280052397043073      2.248744     0.2429142      1.587965     0.1693824      9.895415   0     0.4953446      5.552987
  0.001629174   1.542755E-4      28.91008     0.1028394   0.002549292   2.380190E-4      28.42395     0.1013963    0.00198973   6.294886E-4      28.69301     0.3435766   0.002645041   4.023870E-4      28.38392     0.1652119   0.002645041   4.023870E-4      28.38392     0.1652119      28.53001     0.3855773        14      3220.616      2706.585      338.2067066520948     -60.54670666988592      1.445611521900029     0.0469453127312354      1.715327764286753    0.05739144666995484     0.2122488957087434   0.007886321977720135      1.353491     0.2482488      1.152823     0.2066622      5.523389   2     0.6824019       6.94245
  0.004255625   2.390256E-4      27.86759    0.06099733   0.006129418   3.469662E-4      27.47145    0.06147489   0.007151177   6.341211E-4      27.30406    0.09629961    0.00723269   4.981480E-4      27.29175    0.07479772    0.00723269   4.981480E-4      27.29175    0.07479772      27.14106     0.1997464        58      3221.702      1647.655       338.206465138791     -60.55843016652085      5.747470132180655    0.02335679224009526      7.821843040495167    0.03111372035087953      1.886478357615794   0.007424455534967506      2.989558     0.1887107      2.152174     0.1373273      11.74934   0     0.2475604      8.979332
  0.002496657   2.407562E-4       28.4466     0.1047245   0.003468624   3.085830E-4      28.08961    0.09661499   0.005083201   8.680752E-4      27.67466     0.1854599   0.003585758   4.082261E-4      28.05355     0.1236373   0.003585758   4.082261E-4      28.05355     0.1236373      27.51166     0.2549909        31      3230.465      621.0211       338.206057119436     -60.56979533006517      4.785384316837436    0.05347418399889463      5.069340445234697    0.05767665275486306     -2.798583346701106   -0.03128765523027555      2.780206      0.294845        1.4578      0.155619      12.06578   0     0.4581057      7.196228
  0.003094818   1.758927E-4      28.21341    0.06172238   0.004075027   2.448212E-4      27.91467    0.06524517   0.002339228   6.030949E-4      28.51732     0.2799903   0.003535336   2.790231E-4      28.06892    0.08571152   0.003535336   2.790231E-4      28.06892    0.08571152      28.35432     0.3301811        41      3231.178      2985.375      338.2065259614179     -60.54361907061086      3.864233826792631    0.02476645050021726      4.514753213153043    0.02803007121512988      1.190819007129413   0.008124885074881078      2.328934     0.1862402      1.719027     0.1345776      10.86011   0    0.07142831      7.763729
   0.01890573   3.651952E-4      26.24852    0.02097787    0.02104428   4.183604E-4      26.13216    0.02158968    0.02331875   6.583022E-4      26.02074    0.03065843    0.02345691   7.036708E-4      26.01432    0.03257832    0.02345691   7.036708E-4      26.01432    0.03257832      25.85774     0.1776652       161      3233.923      825.4341      338.2060211638126     -60.56753188772966      12.99156052395478   0.007640474911828447       8.75459984027848    0.00476724504784064      0.860314517160944   4.267813021341140E-4      3.627614    0.08776405      2.930286     0.0685944      8.741341   0     0.0237018      23.75239
   0.09366285   9.243180E-4      24.51108    0.01071726      0.113054   0.001161724      24.30679    0.01115956     0.0613641   6.325047E-4      24.97021    0.01119384     0.1042038   0.001481815      24.39529    0.01544331     0.1042038   0.001481815      24.39529    0.01544331      24.30679    0.01115956       988      3236.643       2129.01      338.2062273605046     -60.55309948440971      79.39276540978619    0.01115229463817386        105.91573592389    0.01503684974267797      -14.5369533277044  -0.001518682408612694      10.59865     0.1247401      8.542664     0.1030972      41.00269   0   4.229980E-4      47.69688
   0.02034717   3.720355E-4      26.16874    0.01985684    0.02298834   4.391689E-4      26.03623    0.02074693    0.02350174   6.304437E-4      26.01225    0.02913239    0.02316673   5.267730E-4      26.02784    0.02469384    0.02316673   5.267730E-4      26.02784    0.02469384      25.84925     0.1774083       168      3240.937      1310.843      338.2059627892623     -60.56215713365892      12.14767865202586   0.006228971018732164      13.84202912077323   0.007758288443781671      1.808366976377527   6.775169586851653E-4      3.871928    0.08952799      3.316305     0.0772787      10.58637   0    0.01246655      25.00855
  0.004235013   2.050537E-4      27.87286    0.05258267   0.005493127   2.803314E-4      27.59045    0.05542196   0.006006333   5.954950E-4      27.49348     0.1076709   0.005844553   4.396132E-4      27.52312     0.0816863   0.005844553   4.396132E-4      27.52312     0.0816863      27.33048     0.2054703        60      3252.946      3155.926      338.2060708716622     -60.54172867153803      6.813282875445434    0.02655169019470889      5.196524432205062     0.0204166239151482      2.690641154372486    0.01040816681829174      2.968898     0.1852969      1.787582     0.1123982      10.18001   0    0.01310603      8.790129
   0.02801503   4.958728E-4      25.82152    0.01922246    0.03471819   6.518718E-4      25.58861    0.02039083    0.02959644   6.004035E-4       25.7619    0.02203097    0.04255824   0.001130728      25.36754     0.0288539    0.04255824   0.001130728      25.36754     0.0288539       25.5989     0.1763813       289      3256.141      3861.729      338.2061436737564     -60.53391427627636      27.85794272037839    0.01554511571763294       28.9982090188235    0.01566938485848482      8.536495940638076   0.004329891463217705      6.081413     0.1412005      4.457865     0.1061928      18.77332   0   0.008152081      26.36787
  0.002079869   1.512655E-4      28.64491    0.07898302   0.002932557   2.238255E-4      28.27188    0.08288825   0.002147992   6.008112E-4      28.60992     0.3037632   0.002490303   3.174635E-4      28.44937     0.1384432   0.002490303   3.174635E-4      28.44937     0.1384432      28.44692     0.3505667        30      3257.837      3038.578      338.2059367068245     -60.54302736691587       3.10279485460003    0.03391543636065778      3.537081548477243    0.03790622134928195    -0.1235583795444874  -0.001474193462174357      1.889385     0.1959381      1.752171     0.1828385      9.887938   0    0.09012296      6.106482
  0.002143194   1.931395E-4      28.61235    0.09786771   0.004370282   3.468752E-4      27.83873    0.08619729    0.00411582   6.273876E-4      27.90386     0.1655425   0.003905425   4.450800E-4      27.96083     0.1237655   0.003905425   4.450800E-4      27.96083     0.1237655      27.74086     0.2408927        29      3260.129      1129.313      338.2054931759118     -60.56416495026882      11.08471283274919     0.1182081743510186      4.904149446916481    0.05222563646943511     -3.519585822527951    -0.0374920990630011      3.560641      0.367638      1.819533     0.1878194      15.26479   0   0.008490557      6.394623
  0.004693384   2.028681E-4      27.76128    0.04694155   0.005665963   2.566723E-4      27.55682     0.0491966   0.004169649   6.251871E-4      27.88975     0.1628322   0.005157575   3.096713E-4      27.65889    0.06520565   0.005157575   3.096713E-4      27.65889    0.06520565      27.72675     0.2390383        49       3260.96      1493.137      338.2055491649284     -60.56013689919551      4.206590150025339    0.01254044482770219      4.838181179247204    0.01453315989994813    -0.2778603713706289  -7.159846238460775E-4       2.22329     0.1215061      2.025278     0.1109499       6.58805   0     0.1872303       10.7303
   0.01814422   3.204374E-4      26.29315    0.01917939    0.01983066   3.637998E-4      26.19666    0.01992302    0.01974939   6.294562E-4      26.20112    0.03461319    0.01904209   4.295985E-4      26.24071    0.02450067    0.01904209   4.295985E-4      26.24071    0.02450067      26.03812     0.1783902       127      3262.342      1327.445      338.2054840081385     -60.56197116694937      6.897595550605657   0.003484610638950609      11.37771828688597    0.00658762921536205     -2.142738404948211  -0.001255837109267361      3.498218    0.08385817      2.457191    0.05513662      6.337193   0     0.1570753      25.54968
  0.005111322   3.130295E-4      27.66867    0.06650922   0.006363807   3.701278E-4      27.43071    0.06316326   0.007442589   8.663716E-4      27.26069     0.1264183   0.005760943   4.956875E-4      27.53877    0.09344245   0.005760943   4.956875E-4      27.53877    0.09344245      27.09769     0.2158856        59      3264.295      647.6365      338.2053003505704     -60.56949725146703      7.455403689545384    0.02435623475801519      4.547667844280224     0.0147258052939492     0.9667714856212832   0.002605313319558341      2.783432     0.1581641      2.062905     0.1186009      13.04368   0    0.09281923      10.66724
  0.001758436   1.543191E-4      28.82718    0.09530662    0.00268006   2.362628E-4      28.36964    0.09573716   0.004348528   6.262776E-4      27.84414     0.1564064   0.003542384   4.690403E-4      28.06676     0.1437952   0.003542384   4.690403E-4      28.06676     0.1437952      27.68114     0.2347082        26      3265.416      1957.573      338.2055441870459     -60.55499459656861      2.905307546701618    0.03727407540611669      4.333423517405591    0.05644782327559828      1.605934309273318    0.02090693760504095      2.318813     0.2643126      1.364492     0.1544693      10.65558   0     0.5913353      5.547413
    0.2079331   6.769150E-4      23.64519   0.003535416     0.2136768   7.176228E-4      23.61561   0.003647276     0.1978093   6.005423E-4      23.69938    0.00329706     0.2008719   6.376341E-4       23.6827   0.003447325     0.2008719   6.376341E-4       23.6827   0.003447325      23.53638     0.1750311       648      3265.687      3254.866      338.2058043660897     -60.54063200598827      22.38652728822416   8.849515508307915E-4      19.16173046931977   8.134523360753744E-4     0.9114980845754985  -1.543801117149400E-5      4.756714    0.02980172      4.349934    0.02846509      5.640749   2     0.9199466      125.6982
  0.001461668   1.445229E-4      29.02788     0.1073786   0.002362596   2.304069E-4      28.50653     0.1059097   0.003502265   6.128329E-4      28.07913     0.1900303   0.002956009   4.241736E-4      28.26324      0.155836   0.002956009   4.241736E-4      28.26324      0.155836      27.91613     0.2583341        21      3266.183      1380.532      338.2054084070593     -60.56138303918732      3.595203355548406     0.0548688920871514       2.06323848764328    0.03144105174766673    -0.2311828921509011  -0.004449623940721786       1.90508     0.2359778      1.424469     0.1749983      7.052391   0     0.7442171      5.129005
  0.004696779   2.642253E-4       27.7605    0.06109477    0.00800327   4.357821E-4      27.18183    0.05913325   0.006800274   6.217462E-4      27.35868    0.09929252   0.006515414   4.567022E-4      27.40515    0.07612387   0.006515414   4.567022E-4      27.40515    0.07612387      27.19568     0.2012064        68      3267.336      2746.622      338.2056629428573     -60.54625869846903      6.891572154536795    0.03045284352515604      14.62830301080899    0.05838529224134027     -0.448914694984417  -0.002605921206832335      3.828089     0.2421287      2.620231     0.1738154      19.00082   0   0.001772296      9.159717
   0.01443202   3.433295E-4      26.54168    0.02583531    0.01696402   4.217571E-4      26.36618    0.02699998     0.0159316   6.289839E-4      26.43435    0.04287557    0.01609236   5.497711E-4      26.42345    0.03710153    0.01609236   5.497711E-4      26.42345    0.03710153      26.27135     0.1801758       144      3271.486      1251.775      338.2052624933256     -60.56280800073295      16.85383973736657    0.01486944309064805      10.48779723365193   0.009291893868339972      6.090336845716123   0.004975960684478882      4.532414     0.1333598      2.607462    0.07985304      10.99321   0     0.1817639      19.23183
  0.001889946   1.574686E-4      28.74888    0.09048454   0.002718489   2.293342E-4      28.35418    0.09161592    0.00373274   6.212646E-4      28.00993     0.1807502   0.002645988   3.932176E-4      28.38353     0.1613894   0.002645988   3.932176E-4      28.38353     0.1613894      27.84693     0.2515862        26      3274.881      1390.744      338.2052145647064     -60.56126910496169       3.27200897999412    0.03530477558979423      2.903433616567303     0.0316590393956085    -0.9335565988675824   -0.01048767897483751      2.009799     0.2100639      1.461557     0.1511191      6.790076   0     0.5241302      5.956779
   0.01615592   3.856953E-4      26.41917    0.02592641    0.01970199   4.912607E-4      26.20372    0.02707894    0.01909156   6.311192E-4       26.2379    0.03590045    0.02098281   8.053958E-4      26.13534    0.04168459    0.02098281   8.053958E-4      26.13534    0.04168459       26.0749     0.1786444       182      3276.415      1882.744      338.2052811104601     -60.55582193647408      16.66831126402643    0.01455012478381293      15.34199166246514    0.01278026030046535      4.106958435479825   0.002585621031160815       4.49058     0.1280549      3.441656     0.1045578       14.0144   0   4.702024E-4      19.18989
  0.005152969   2.325536E-4      27.65986    0.04901122   0.006601873   3.096292E-4      27.39083    0.05093362   0.007769785   6.385995E-4      27.21398    0.08925845   0.007776894   5.469743E-4      27.21298    0.07638192   0.007776894   5.469743E-4      27.21298    0.07638192      27.05098     0.1964486        66      3278.099      2016.457       338.205270643666     -60.55434139783856      6.172121715961445    0.01981548134350889      6.287337397475234    0.01927276625753002     0.6942528304427142   0.002717416566512538      2.631799     0.1492483      2.352252     0.1296657      10.06348   0    0.05762743      10.18374
   0.01262237   4.008449E-4      26.68715    0.03448779    0.01563788   4.959194E-4      26.45456       0.03444    0.01503949   7.220501E-4      26.49692    0.05213915    0.01508603   6.388112E-4      26.49356    0.04598619    0.01508603   6.388112E-4      26.49356    0.04598619      26.33392      0.182602       150       3278.56      730.1677      338.2049959009103     -60.56858209280166      12.68828923101664    0.01351311030235392      14.54637964444557    0.01627771260938386      3.063234025457703   0.003202223035896199      4.101019     0.1355848      3.227432     0.1068063      15.50615   0   1.424233E-4      16.52861
  0.002034168   1.574786E-4      28.66903    0.08407453   0.003008734   2.396342E-4      28.24404    0.08649576   0.002803316   6.070804E-4      28.32082     0.2351819    0.00334101   4.477155E-4      28.13031     0.1455306    0.00334101   4.477155E-4      28.13031     0.1455306      28.15782     0.2931476        31      3279.194      2988.742      338.2054456530125     -60.54357695004181      2.706737433120434    0.03071530990456381      4.470458405338685    0.05098253755216726     0.3769192144136859   0.004181045878199372      2.132518     0.2276207      1.621593     0.1728776      11.14185   0    0.00127216      5.879182
  0.004560561   2.055374E-4      27.79245    0.04894432   0.005694762   2.704582E-4      27.55131     0.0515768   0.007197907   5.560547E-4      27.29698    0.08389598   0.005574836   4.006396E-4      27.57442    0.07804617   0.005694762   2.704582E-4      27.55131     0.0515768      27.55131     0.0515768        56      3280.154      2854.541      338.2053964930991     -60.54506262123073      5.168420901366765    0.01634232453671637      5.007038374852385    0.01499501748542784    -0.6247971380542374  -0.001338816180987306      2.391175     0.1310245      2.111337     0.1190375       6.96245   3     0.4775246      9.778671
  0.007146322   2.660673E-4      27.30479    0.04043326   0.008885302   3.439342E-4      27.06832    0.04203713    0.00950175   6.312481E-4      26.99549    0.07214833   0.008453101   4.262844E-4      27.12246    0.05476627   0.008453101   4.262844E-4      27.12246    0.05476627      26.83249     0.1892891        82      3280.491      1169.988      338.2050428244026     -60.56371256852431      7.982813199702981    0.01558842375904511      7.140907564833661    0.01497709389004908     -0.347284704425121  -0.001226505021214277      2.847381     0.1286343        2.6488     0.1184008         9.395   0     0.1162759      12.64969
   0.03452817   3.422706E-4      25.59457    0.01076529    0.03601202   3.675833E-4      25.54888    0.01108506    0.03724557   6.329918E-4      25.51231    0.01845667    0.03487239   3.870772E-4       25.5838     0.0120544    0.03487239   3.870772E-4       25.5838     0.0120544      25.34931     0.1759706       138      3284.278      4189.319      338.2055776300484     -60.53028463507502      6.914160792665526   0.001400855006330717      7.181247253152776   0.001521751103473133     -1.055720264015705  -3.129861341069715E-4      2.848129    0.04219091      2.446134    0.03380138      3.958094   0     0.9774792      45.77539
  0.004665689   2.586175E-4      27.76771     0.0601966   0.005436491   2.934617E-4       27.6017    0.05862226   0.002435371   8.595681E-4      28.47359     0.3833054   0.004482991   3.951213E-4      27.81108    0.09571774   0.004482991   3.951213E-4      27.81108    0.09571774      28.31059     0.4213645        47      3286.376      605.9083      338.2047942353585     -60.56995700205903       4.77409344545267    0.01511224974858674      3.202207595611709   0.009679326582579099    0.08715136303665005   4.478383060225363E-4      2.186072     0.1230809      1.788125    0.09819704       6.24327   0     0.9286816       10.8847
  0.001761358   1.632017E-4      28.82538     0.1006253   0.003347433   2.898471E-4      28.12822    0.09403445   0.003466914   6.015433E-4      28.09014     0.1884316    0.00266692   4.504434E-4      28.37498     0.1834256    0.00266692   4.504434E-4      28.37498     0.1834256      27.92714     0.2571604        26      3286.443       3919.29       338.205473498157     -60.53327395709954      3.927329843580984    0.05055831490874352      5.091924245048137    0.06661714457990347      1.350996841486239    0.01866679472795078      2.445561      0.280906      1.743125     0.1956202      12.37537   0     0.2764006      5.556516
   0.01381836   3.287874E-4      26.58886    0.02583977    0.01604939   3.988107E-4      26.42635    0.02698596    0.01656738   5.978236E-4      26.39186    0.03918764     0.0160305   5.727903E-4      26.42763    0.03880417     0.0160305   5.727903E-4      26.42763    0.03880417      26.22886      0.179334       134       3288.14      2844.547      338.2052146460851     -60.54517245365821      11.10573538989363   0.009923557294138404        10.121587669734    0.00973959308735135    -0.4146219763976689   9.088046100349913E-4      3.355164     0.1036582      3.157562    0.09443584      7.683358   2     0.3589826      19.07879
    0.1270558   0.001234279      24.18001    0.01054991     0.1527864    0.00148363      23.97979    0.01054558    0.06224976   7.405831E-4      24.95466     0.0129201     0.1414811   0.001956567      24.06325    0.01501848     0.1414811   0.001956567      24.06325    0.01501848      23.97979    0.01054558      1489      3289.282      2573.403      338.2051332379632     -60.54817422125092      148.9241781428402    0.01254259852560077      119.0429366991532    0.01150049954625559      -10.9440368086457  -3.107501058690587E-4      12.34924     0.1123754      10.74539     0.1068404      50.18688   0   3.361573E-4       52.7953
   0.01179565   2.963469E-4      26.76069      0.027284    0.01403595   3.768265E-4       26.5719     0.0291561    0.01335089   5.844588E-4      26.62622    0.04754157    0.01406725   5.053129E-4      26.56948    0.03901046    0.01406725   5.053129E-4      26.56948    0.03901046      26.46322     0.1813428       126      3289.462      3334.919      338.2052855879347     -60.53974332470946      9.048642542796997   0.009760997393384547      11.36642020256315    0.01209155536753536     0.3882307060726262    0.00104770573787765      3.380787     0.1117734      2.997556    0.09674323      10.06421   0   0.006687568      16.82407
  0.001599186   1.651821E-4      28.93025     0.1121744   0.003634679   3.160466E-4      28.03884    0.09443105   0.004999521   5.940884E-4      27.69268     0.1290484   0.005758129   6.128325E-4       27.5393      0.115582   0.005758129   6.128325E-4       27.5393      0.115582      28.03884     0.2174362        22      3291.056      3707.212      338.2053261493731     -60.53562144237039      2.908506215096659    0.04308659756202643      7.743483473636107     0.1131254540407475     -1.283317271666506   -0.01839332250440586      2.839541     0.3430189      1.609036     0.1963417      12.81325   0    0.08449728      5.479445
  0.004864893   2.295039E-4      27.72232    0.05123263   0.005879453   2.815515E-4      27.51666    0.05200568    0.00644068   6.881220E-4      27.41767     0.1160282    0.00512036   3.818331E-4      27.66675    0.08098468    0.00512036   3.818331E-4      27.66675    0.08098468      27.25467     0.2099703        53      3291.145      4243.296      338.2054341738799     -60.52968634737821      4.174338179367865    0.01190673843146627      5.404806294022716    0.01616769728137499    -0.5416705578628473  -0.001748611657523658      2.368392     0.1295894      1.992452     0.1062122      7.673627   0     0.1535558      10.70221
  0.003847383   2.164060E-4      27.97709    0.06108489   0.006091173   3.514903E-4      27.47825    0.06266747   0.005506032   5.849421E-4       27.5879     0.1153729   0.005812278   4.992302E-4      27.52913    0.09327908   0.005812278   4.992302E-4      27.52913    0.09327908       27.4249      0.209609        57      3294.955      3310.593      338.2051569486523     -60.54001208734783      6.770213711208405      0.034255412582443      10.68089748937162       0.05749062491318      4.766496923715862    0.02384822554484373      3.725256     0.2690734      1.890391     0.1390883      15.91615   0   0.002462297      8.197649
  0.001605432   2.106308E-4      28.92602     0.1424819   0.002680717   3.048253E-4      28.36937     0.1234894   0.003080379   8.211409E-4      28.21849     0.2894966    0.00353016   7.149446E-4      28.07051     0.2199418    0.00353016   7.149446E-4      28.07051     0.2199418      28.05549     0.3382799        21      3298.363      674.2535      338.2045382246717     -60.56919912803705      4.217965817343326    0.06446622701434581       3.53468218696662    0.05355693253267117     -1.975349772867826   -0.03080161215911052      2.425077      0.300487      1.368082     0.1665254      10.91244   2     0.7527566       5.62643
   0.02805658   5.901285E-4      25.81991     0.0228424    0.03132965   6.454372E-4      25.70011    0.02237321    0.02854943   8.646218E-4      25.80101     0.0328896    0.02836272   8.343220E-4      25.80813    0.03194594    0.03132965   6.454372E-4      25.70011    0.02237321      25.63801     0.1780638       238      3299.255      637.2481      338.2045105017812     -60.56960873072075      19.02994329386141   0.006581862829900987      19.62476929402081   0.006958321460608285      9.369276729351383   0.002914857083095602      5.357364    0.09844298      3.154895    0.06204163      16.95044   1    0.01832323      28.98927
  0.001940865   1.563530E-4      28.72001    0.08748646   0.002988146   2.455538E-4       28.2515    0.08924309   0.003468171   5.973192E-4      28.08975     0.1870405   0.003314878   3.509942E-4      28.13883     0.1149906   0.003314878   3.509942E-4      28.13883     0.1149906       28.2515     0.2561429        27      3300.444      3732.691       338.205120066725     -60.53533841267764       3.40681877376532    0.04992503865954848      9.551530119410401     0.1352832922271409     -2.031271130233971   -0.02965478220292073      3.187837     0.3802295      1.672138     0.2015784      13.84301   0     0.2714801        6.0038
    0.0287651   5.733821E-4      25.79284    0.02164752    0.03395508   6.770967E-4      25.61274    0.02165587    0.02866627   7.344907E-4      25.79657    0.02782563    0.03068024   8.334487E-4      25.72285    0.02950189    0.03068024   8.334487E-4      25.72285    0.02950189      25.63357     0.1771984       282      3300.794      4288.599      338.2052263405077     -60.52918382364845      28.23908860195593      0.014166616061152      21.02910565316782    0.00994683275791805     -5.263145612326269  -0.002441930063794004      5.568976     0.1236281      4.272552    0.09396568      21.02682   0   0.006708434      27.38268
  0.009806614   2.803811E-4       26.9612    0.03104985    0.01184599   3.605229E-4      26.75607    0.03305151    0.01196913   5.425236E-4      26.74484    0.04922503    0.01215291   4.602671E-4       26.7283    0.04113008    0.01184599   3.605229E-4      26.75607    0.03305151      26.75607    0.03305151       111      3303.585      3773.146      338.2050576746202      -60.5348902064941      7.818720343813765    0.01084071609634241      11.71744231970084    0.01644973302765024     -3.160474382925635  -0.004897947679719291        3.6717     0.1388858      2.460646    0.08944935      9.147816   3      0.125337      14.91651
    0.1349318   6.508094E-4      24.11471   0.005238045     0.1414204   7.114484E-4      24.06372   0.005463378     0.1281309   5.831059E-4      24.17087   0.004942235     0.1410681   9.025422E-4      24.06643   0.006948138     0.1414204   7.114484E-4      24.06372   0.005463378      24.06372   0.005463378       709      3304.818      3261.568      338.2049248394112     -60.54055385941785      45.45931365040861   0.002555286543401799      35.93125858306564   0.001787993262653666       10.2098916812032   5.307948836787637E-4      7.208464    0.05316546      5.424815    0.03894501      17.88343   3    0.02865051      79.74432
   0.01821683   6.327737E-4      26.28882    0.03772293    0.02448562   7.926720E-4      25.96772    0.03515703    0.02067418   8.666734E-4      26.15143    0.04552573    0.02079797   0.001060164      26.14495     0.0553582    0.02448562   7.926720E-4      25.96772    0.03515703      25.96772     0.1808248       244      3309.405      615.1488      338.2042772754456     -60.56985236984731      41.58228628324637     0.0328310189061721      21.57580033255158    0.02006337067529865     -10.31904217844044  -0.008114009026165396      6.778702     0.1917588      4.148166     0.1269761      31.82777   1   3.000161E-4      18.73573
   0.01445362   4.078630E-4      26.54006    0.03064555    0.01893264   5.489532E-4      26.24697    0.03148864    0.01631279   6.469679E-4      26.40868    0.04307093    0.02350347   0.001080146      26.01217    0.04990917    0.02350347   0.001080146      26.01217    0.04990917      26.24568     0.1802224       163      3310.713      1036.962      338.2043346159408      -60.5651822732686      36.56575056550874    0.04071156343580901      11.86713516330158    0.01492232018128863      10.34099487505883    0.01340531352560904      6.350089     0.2154468      2.847675    0.09600299      23.55513   0   0.002791004      18.14124
   0.01057157   2.954335E-4      26.87965    0.03034941    0.01266634   3.732393E-4      26.68337     0.0320012    0.01254648   6.113778E-4       26.6937    0.05291974    0.01180343   5.597899E-4      26.75998    0.05150466    0.01180343   5.597899E-4      26.75998    0.05150466      26.53069     0.1828264       117      3316.444      2780.013       338.204564135941     -60.54588406091669      5.758111002573844   0.007245267619530237      18.56705904352212    0.02428786778207847     -3.085651435308236  -0.004188810871851129      4.389946     0.1589395      2.248008    0.07919201      14.81067   0   0.007059283      15.65661
    0.1187498   6.647639E-4      24.25342   0.006079453      0.125762   7.351562E-4      24.19113   0.006348337     0.1111479   5.915198E-4      24.32525     0.0057796     0.1234265   9.072061E-4      24.21148    0.00798229     0.1234265   9.072061E-4      24.21148    0.00798229      24.16225     0.1750954       655      3326.412      3764.904      338.2045422245902     -60.53497914909453      51.79171646454983   0.002741567433432527      29.11856631287168   0.001972435509135212    -0.4579666835406897  -2.530100714237144E-4      7.197289    0.05307855      5.395305    0.04355077       21.6292   2     0.0283115      73.13203
   0.04125945   5.281602E-4      25.40119    0.01390183    0.04744842   6.437194E-4      25.24944    0.01473346     0.0408153   5.960396E-4      25.41294    0.01585922     0.0466351   9.729172E-4      25.26822     0.0226565     0.0466351   9.729172E-4      25.26822     0.0226565      25.24994     0.1757171       421      3327.178       3300.75      338.2044295513673      -60.5401178072972      24.13271415836474   0.006963941899241589      43.23708174265145     0.0106720704075153     -6.511583300307393  -0.001358742226508327      6.726469     0.1054355      4.703659    0.08074261      28.42214   0   4.827527E-4      32.16854
  0.004647233   2.173241E-4      27.77201     0.0507859   0.006355057   3.158332E-4       27.4322    0.05397195   0.007026276   5.715159E-4      27.32319    0.08833502   0.006057495   4.635314E-4      27.48427    0.08310285   0.006355057   3.158332E-4       27.4322    0.05397195      27.16019     0.1960308        61      3327.624      3249.114      338.2044088988049     -60.54068943191813      9.337264066417255    0.03705856387160586      7.648461156433519    0.02990710907380443     -5.079666687239743    -0.0204086324237121       3.69354      0.232814      1.828521     0.1129749      13.97025   1    0.06578525      9.556552
   0.02610191   4.464168E-4      25.89832    0.01857369    0.03002032   5.347675E-4      25.74646    0.01934548    0.02953367   6.348873E-4      25.76421    0.02334581    0.03156211   8.332256E-4      25.69209    0.02866991    0.03156211   8.332256E-4      25.69209    0.02866991      25.60121     0.1765503       265      3328.382      2171.643      338.2041701697672     -60.55261822842672      30.93152682106776    0.01326612948506104      12.91252272768756   0.005610138805350038      5.762084985566531   0.002621994355089527       5.71109     0.1186508      3.350747    0.06926949      17.02429   0   7.724141E-4      25.64835
  0.002463077   1.576379E-4      28.46131    0.06950441   0.003294749   2.233736E-4      28.14544     0.0736274   0.004632021   5.899105E-4      27.77557     0.1383074    0.00361224   4.260023E-4      28.04556     0.1280752    0.00361224   4.260023E-4      28.04556     0.1280752      27.61257     0.2230559        33       3329.11      3796.378       338.204487961884      -60.5346304199414      4.463506368498266     0.0370501383008394      2.646452432359271    0.02186637761522328     0.6405973134653581   0.005252184685999648       2.16024     0.1966973      1.563112     0.1422205      7.661609   0     0.2943217       6.88835
  0.001634143   1.348632E-4      28.90677     0.0896258   0.002111309   1.795644E-4      28.62862    0.09236305     0.0019641   6.306794E-4      28.70709     0.3487183   0.002123011   2.925306E-4      28.62262     0.1496404   0.002123011   2.925306E-4      28.62262     0.1496404      28.54409     0.3901659        24      3329.635      1281.177      338.2039586331289     -60.56247660909223       2.52405821211508    0.03838188733633214      1.929278489513676     0.0300273079158066      0.496002169459862    0.00791673724779341      1.674811     0.2077398      1.283879     0.1589131      8.775133   0     0.6714574       5.36536
  0.001728167   1.641502E-4      28.84604     0.1031538   0.002937509   2.673637E-4      28.27005    0.09884463   0.004516137   6.038097E-4      27.80308     0.1451987   0.003694141   5.285558E-4      28.02122     0.1553843   0.003694141   5.285558E-4      28.02122     0.1553843      27.64008     0.2273932        29       3330.88      1035.603       338.203880014493     -60.56519527855678        2.7471189923589    0.04220778135558459      7.303922910226592     0.1144686352012167     -1.108312472893362   -0.01767057300703262      2.749398      0.344323       1.57856     0.1952386      12.48725   0   0.006276461      5.169846
    0.1029079   5.657353E-4      24.40888   0.005970274     0.1061753   5.954100E-4      24.37494   0.006090074     0.1033577   6.733570E-4      24.40414   0.007075094     0.1017533   5.720216E-4      24.42113   0.006105111     0.1017533   5.720216E-4      24.42113   0.006105111      24.24114      0.175143       341      3333.825      782.2537      338.2037614850037     -60.56799985078537      14.08234633090882    0.00109095665107477      12.45850369082393   8.842292516184107E-4   -0.06988989937011069  -5.603042149046638E-5      3.753045    0.03324404      3.529235     0.0294961      4.711349   0     0.9090779      86.03181
  0.004823084   3.596825E-4      27.73169    0.08098869    0.00690384   4.643300E-4      27.34227    0.07304086   0.005260437   9.091886E-4      27.63745      0.187699   0.006881689   8.666551E-4      27.34576     0.1367669   0.006881689   8.666551E-4      27.34576     0.1367669      27.47445     0.2566241        68      3338.189       4375.39      338.2044026572554     -60.52821915967886      6.571729807113698    0.02769879885470512      16.38051159883848    0.06517812521178938     -4.449592282846616   -0.01867484197258676      4.254198     0.2699899      2.203189      0.141359      18.36645   0   0.004189561      9.402843
  0.002289463   1.601789E-4      28.54067    0.07598041   0.003045324   2.207178E-4      28.23092    0.07871068   0.001980217   6.255604E-4      28.69822     0.3430727   0.002858424   3.071982E-4      28.29968     0.1167137   0.002858424   3.071982E-4      28.29968     0.1167137      28.53522     0.3851284        30      3343.408      1498.053      338.2036930626796     -60.56007414436282      3.364822068375036    0.02911631138050477      2.815686229534432    0.02328416818417321      0.394510028271684    0.00386743312695096      1.889684     0.1761926      1.615427     0.1461391      7.637324   0     0.3049605      6.713272
  0.003266185   2.096534E-4       28.1549    0.06970934   0.004221191   2.704118E-4      27.87641    0.06956976   0.006813723   7.150800E-4      27.35654     0.1139725   0.006634007   6.202396E-4      27.38556     0.1015344   0.006634007   6.202396E-4      27.38556     0.1015344      27.19354     0.2088414        41      3343.443      2437.766       338.203885786774     -60.54967040647786      3.970985401222382    0.02000475272702309      3.822198760927195    0.01950650732747153     0.3762217865312749   0.002029421471246115       2.06884     0.1476492      1.874323     0.1330826      6.195215   0     0.4150642      8.187381
   0.03306458   4.180962E-4      25.64159    0.01373229    0.03589937   4.719284E-4      25.55228    0.01427641    0.03446252   6.281014E-4      25.59663    0.01979304    0.03446812   5.652662E-4      25.59646    0.01781005    0.03446812   5.652662E-4      25.59646    0.01781005      25.43363     0.1761158       247      3346.321      1543.206      338.2036367596578       -60.559573946187      8.762384086961617   0.002449926831119456      26.59384021959642   0.007293489539026623      2.850030755517764   7.910859865760926E-4      5.199835    0.08613607      2.884083    0.04820783      13.12475   0    0.01780563      33.43963
   0.03402793   3.841515E-4      25.61041    0.01226018    0.03641909   4.291399E-4      25.53668    0.01279675    0.03642315   6.036821E-4      25.53656    0.01799951    0.03540099   4.730822E-4      25.56746    0.01451279    0.03540099   4.730822E-4      25.56746    0.01451279      25.37356     0.1759232       203      3350.957      3022.579      338.2038370039986     -60.54319508203455      10.44373959224465   0.002924951601871517      12.09070956992245    0.00346143488284908   -0.02281430395260031   3.283925205327189E-4      3.477215     0.0601433      3.231629    0.05262291       5.80292   0     0.1042522      37.73368
  0.007253174   3.456010E-4      27.28868      0.051746   0.008966916   4.125990E-4      27.05839    0.04997064   0.009548668   8.050542E-4      26.99014    0.09156133   0.009009451   6.095940E-4      27.05326    0.07348052   0.009009451   6.095940E-4      27.05326    0.07348052      26.82714     0.1975056        79      3352.682       4362.97      338.2040739671074     -60.52835520428496      10.59226391594021    0.02194895957971183      5.536896307333606    0.01130691171924552     -1.918371647138109  -0.003765727462585025      3.352283     0.1521403      2.211642     0.1005445      12.61887   0     0.1357179      13.06926
  0.004355708   2.123094E-4      27.84235    0.05293468   0.005484996   2.770748E-4      27.59206    0.05485933   0.004672955   6.456667E-4      27.76602     0.1500537   0.004733041   3.309220E-4      27.75215     0.0759303   0.004733041   3.309220E-4      27.75215     0.0759303      27.60302     0.2305235        54      3359.035      2071.992      338.2034593523997      -60.5537183721943      4.625245830065481    0.01721431518069818      5.184213865367041    0.02005917384565161     0.1850928822104301   8.611046409281668E-4      2.289093     0.1424764      2.137642     0.1302842      8.314842   0    0.02970355      9.512156
  0.002604479   1.708425E-4       28.4007    0.07123689   0.003734462   2.564412E-4      28.00943    0.07457436   0.002955062   5.920114E-4      28.26358     0.2175672   0.003597338   2.795779E-4      28.05005    0.08440173   0.003597338   2.795779E-4      28.05005    0.08440173      28.10058      0.279214        33      3360.296       3639.52      338.2037537621144     -60.53636387384662      4.791742913399247    0.03735879978620283      3.865720330509807    0.02882158875538683     -1.570193193731001   -0.01291066572201739      2.442492     0.2160746      1.640639     0.1396144      8.031981   0     0.4429402      7.278108
    0.0716498   5.829397E-4      24.80196   0.008835648    0.07795037   6.685792E-4      24.71045   0.009314607    0.06765013   5.865508E-4      24.86433   0.009416007    0.08331706   9.986270E-4      24.63816    0.01301665    0.08331706   9.986270E-4      24.63816    0.01301665      24.70133     0.1752531       536      3362.179      3508.863      338.2036844922571     -60.53781020530719      20.60048759897609    0.00274714446991535      64.92795603915578   0.007727690513550324      16.38524626673598   0.001920651414835818       8.38612    0.09155497      3.898901     0.0457441      23.77052   0    0.02614088      49.19198
  0.007466681   2.670641E-4      27.25718    0.03884344   0.009107213   3.381986E-4      27.04154    0.04032888   0.009052943   6.433244E-4      27.04803    0.07717383   0.008046829   4.027731E-4      27.17594    0.05435825   0.008046829   4.027731E-4      27.17594    0.05435825      26.88503     0.1912611        91      3370.322      4201.338      338.2036437551805     -60.53014287564321      10.14843922199148     0.0187113693725748       5.60181124523017    0.01082399755997464     -1.658223391503143  -0.003339475483764231      3.269397     0.1411926      2.249731    0.09797969      11.06841   0   0.006708479      12.55781
  0.003192104   1.747065E-4      28.17981    0.05943768   0.004171838   2.430262E-4      27.88918    0.06326383   0.005292006   5.896611E-4      27.63095     0.1210074   0.004382162   3.767571E-4      27.83578    0.09336903   0.004382162   3.767571E-4      27.83578    0.09336903      27.46795     0.2127623        40      3370.698      3261.823       338.203441844263     -60.54054437386113      3.368146817833487    0.01698992827110001      4.806994196727715    0.02572196904368242    -0.4129268756637288  -0.002147654414497529      2.217448     0.1619308      1.805011     0.1284146       7.93374   0     0.6020627      8.100878
   0.05286641   7.344868E-4      25.13205    0.01508808    0.06786007   9.854205E-4      24.86096     0.0157702    0.03171743   6.161190E-4      25.68675    0.02109582    0.06492901   0.001526979       24.9089    0.02554018    0.06492901   0.001526979       24.9089    0.02554018      24.86096     0.1762669       609      3373.427      4063.438      338.2035455105098     -60.53166927240399      73.33594395040348    0.01999558084461557      164.1889563360869    0.04157393707062378      30.83637243819862   0.007891202813787401      13.17826     0.2101233      7.991148     0.1319762      40.70898   0   4.455514E-4      34.34016
   0.04480546   4.262202E-4      25.31167    0.01033078    0.04781707   4.761401E-4      25.24104    0.01081388    0.04775817   5.904260E-4      25.24238    0.01342603    0.04806785   6.064210E-4      25.23536    0.01370091    0.04806785   6.064210E-4      25.23536    0.01370091      25.07938     0.1755143       281      3373.655      3822.397      338.2034907506662     -60.53433785715149      14.64200865348434    0.00292514991794621      14.64131727438566   0.003266299128447061    -0.3181840607904007  -2.389009799083976E-5      3.867796    0.05716611      3.784637    0.05406926      6.541011   0    0.03841896      42.29096
   0.01491305   4.073661E-4      26.50608    0.02966526     0.0194016   5.470969E-4      26.22041    0.03062363    0.01609718   6.417577E-4      26.42312    0.04329633    0.01839908   8.525193E-4      26.27801     0.0503197    0.01839908   8.525193E-4      26.27801     0.0503197      26.22041     0.1802764       198      3373.781      4173.135      338.2035601056352     -60.53045476527541      13.18478152835854    0.01383853638708018      55.89351805263987    0.05580304568522942      18.36789389236279    0.01919250289898225      7.918731     0.2515091      2.524281    0.07990476       26.8323   0   1.619416E-4       17.0245
  0.006724528   2.368413E-4      27.37085    0.03824948   0.008207845   3.072523E-4      27.15443     0.0406533   0.008880654   5.956078E-4      27.06889    0.07283586   0.008211868   4.368309E-4      27.15389    0.05776985   0.008211868   4.368309E-4      27.15389    0.05776985      26.90589     0.1895523        74       3374.74      3395.712      338.2033784373456     -60.53906165337512      6.389145554805374    0.01334151257192434      7.408964922280944    0.01443928509510558       1.61138753324996   0.002412109571933259      2.930733     0.1279225      2.282305     0.1068486      9.963298   0   0.008827087       12.5215
   0.00165288   2.147297E-4       28.8944      0.141085   0.002191112   2.586983E-4      28.58834     0.1282209   0.002774981   9.826960E-4      28.33185      0.384582   0.001761507   4.445670E-4      28.82529     0.2740833   0.001761507   4.445670E-4      28.82529     0.2740833      28.16885     0.4225261        22       3381.54      4407.644      338.2034337841929     -60.52785769115731      5.148279835200671    0.09118332153288299      1.473694455999704    0.02548133091385205      1.037809900559463     0.0173936631709765      2.328331     0.3090371      1.095831     0.1454673      9.563658   0     0.7621771      5.660895
  0.001225043   1.254640E-4      29.21962     0.1112238   0.001816642   1.892304E-4      28.79183     0.1131231   0.002494841   6.306421E-4      28.44739     0.2745174   0.003647736   4.414058E-4      28.03494     0.1314149   0.003647736   4.414058E-4      28.03494     0.1314149      28.28439     0.3255531        14      3391.713      1329.669      338.2025702503556     -60.56193345109241       1.86316778742807    0.03564228710475742      2.201228279432128    0.03941940232584354    -0.2783630575587637  -0.005454529900314554      1.535533     0.2080939      1.306344     0.1782095      4.418685   0     0.6465414      5.247633
  0.003127959   2.652922E-4      28.20185    0.09210712   0.004795644   3.714924E-4      27.73788    0.08412648   0.003593102   8.087659E-4      28.05133     0.2444461   0.005343676   7.710702E-4       27.6204     0.1567053   0.005343676   7.710702E-4       27.6204     0.1567053      27.88833     0.3006308        30       3392.16      4359.523      338.2031849014423     -60.52838936845319      2.448988218437433    0.02418234762714825      9.174393661480831    0.09849001594384862    0.07647666004215381   0.001458397667234585       3.02907     0.3138768      1.564646     0.1554147      13.05085   0     0.4758367      9.125519
  0.004228417   2.688458E-4      27.87456    0.06904865   0.006422746   3.915858E-4       27.4207     0.0662119   0.005503314   6.856113E-4      27.58844     0.1352956   0.007142792   8.200383E-4      27.30533     0.1246798   0.007142792   8.200383E-4      27.30533     0.1246798      27.42544      0.221201        62      3397.543      4222.979       338.203035648914     -60.52990051754559      5.436175956668421    0.02626269462269607      12.43466778073611    0.05981974874130506     -2.368408396368302   -0.01006573882858537      3.627786     0.2502148      2.170256     0.1532155      16.83083   0   0.002972887      8.637487
  0.003532482   1.868551E-4       28.0698    0.05744534   0.004411976   2.431262E-4      27.82842    0.05984508    0.00414087   6.357341E-4      27.89727       0.16673   0.003755905   2.910907E-4      28.00321    0.08416733   0.003755905   2.910907E-4      28.00321    0.08416733      27.73427     0.2417103        47      3400.094      4103.814      338.2029536843619       -60.531219555432      3.922813284414591    0.01923961645607518      4.079808708341607     0.0202367414121999     0.7402739382074638   0.004367750602534684      2.178471     0.1553522      1.804685     0.1238631      7.290776   0     0.1148163      8.277209
   0.03412677   4.479408E-4      25.60726    0.01425461    0.03806895   5.264851E-4      25.48857    0.01501914    0.03591693   6.004061E-4      25.55175    0.01815414    0.03625449   6.285326E-4       25.5416    0.01882764    0.03625449   6.285326E-4       25.5416    0.01882764      25.38875     0.1759391       309      3401.382      2982.917      338.2026936103519     -60.54362906944193      16.83172368663021   0.004896873978274721      24.32300872976336   0.007725467987615235     0.4178132195510785   5.218047532256822E-4      4.934191    0.08842318      4.099816    0.06930862      12.79485   0    0.02255147      30.98767
  0.001829536   1.577638E-4      28.78415    0.09364748   0.002921219   2.516331E-4      28.27609    0.09354778   0.003117608   6.143822E-4      28.20545     0.2140163    0.00301209   3.765995E-4      28.24283     0.1357818    0.00301209   3.765995E-4      28.24283     0.1357818      28.04245     0.2764561        26      3403.542      3957.166      338.2028458539678     -60.53284277610772      3.392128704999726    0.04018697028353781      3.533173236923663    0.04421145006506525    0.05024451479834013  -2.027156274593056E-5      1.883943     0.2102654      1.837406     0.2004666      10.76013   0    0.01337641      5.768828
  0.005900572   2.294750E-4      27.51276    0.04223486   0.007500181   3.117471E-4      27.25232    0.04513989   0.006261659   5.926138E-4      27.44828     0.1027808   0.006647597   4.004957E-4      27.38334     0.0654279   0.006647597   4.004957E-4      27.38334     0.0654279      27.28528     0.2029505        73      3403.844      3699.733      338.2027859807205     -60.53569282762839      12.14314847667783    0.03322592156978921       4.76203549640153     0.0128770327382577     -3.546123428346789  -0.009846310696797202      3.683845     0.1928994      1.826052    0.09430145      12.46214   0     0.1289139      11.08247
   0.03088705   4.104238E-4      25.71556    0.01443065    0.03354757   4.621459E-4      25.62585    0.01496056    0.03331139   6.322750E-4      25.63352    0.02061309    0.03322192   5.978410E-4      25.63644    0.01954298    0.03322192   5.978410E-4      25.63644    0.01954298      25.47052     0.1762098       219      3405.836      1399.101      338.2022664542798     -60.56116333082503      17.41805738198132    0.00494008533272048      13.12394275524409   0.004207729009861167      5.716190910616106   0.001749716152228001       4.62354     0.0797592      3.027355    0.05278527      9.944236   0    0.01858654      33.13182
    0.1010123   4.905277E-4      24.42907   0.005273747     0.1035637   5.146944E-4      24.40198   0.005397238     0.1034567   6.489659E-4       24.4031    0.00681229     0.1015221   5.259723E-4       24.4236   0.005626421     0.1015221   5.259723E-4       24.4236   0.005626421       24.2401     0.1751325       317      3408.966      2056.949      338.2023317880397     -60.55387985832441      13.68899301447377   8.063997151006406E-4      12.19984388999643   7.468987781023822E-4      -4.15528285920172  -2.973681409287303E-4      4.143173    0.03279484      2.953465    0.02185856      6.941032   0     0.1955331      87.33734
  0.002249149   1.803607E-4      28.55995    0.08708701   0.004140304   3.168222E-4      27.89742    0.08310233   0.004486236   5.779650E-4       27.8103     0.1399102    0.00448944   5.671995E-4      27.80952     0.1372061    0.00448944   5.671995E-4      27.80952     0.1372061      27.64729     0.2240532        23       3411.18      3430.444      338.2025653383846      -60.5386734377015      3.906960099509201    0.06205584378419935      3.096546840003803    0.04860587342661861    -0.3842195434631499  -0.005392071950848205      2.014984     0.2528845      1.715619     0.2161276      11.14002   2    0.03480457      7.502746
  0.001770031   1.436663E-4      28.82005    0.08814625   0.002407804   2.016724E-4      28.48595    0.09096098   0.002746555   6.241960E-4      28.34303     0.2468099   0.002066414   2.830984E-4      28.65196     0.1487818   0.002066414   2.830984E-4      28.65196     0.1487818      28.18003      0.302556        25      3413.283      1475.244      338.2021144332601     -60.56031957461735      2.226146636755231    0.02619345888136657      3.001660392347944    0.03745889547154734    -0.1706416209999162   -0.00174519960399904      1.742856     0.1942243      1.479953     0.1610257      6.565433   0     0.7528797      5.691276
  0.003159299   2.035169E-4      28.19102    0.06995835   0.004695719   3.063238E-4      27.76074    0.07084487    0.00538229   6.243509E-4      27.61258     0.1259771   0.005240122   5.416939E-4      27.64165     0.1122645   0.005240122   5.416939E-4      27.64165     0.1122645      27.44958     0.2156275        48      3413.863      1979.805      338.2022055761907     -60.55473343186581      5.484572408805716    0.03279659090039042       5.20678916644621    0.03267073885793704      1.414699943739287   0.008271607432840257      2.601381     0.2024982      1.980954     0.1564027      13.61025   0   0.001582169      7.337787
  0.004759912   2.649175E-4        27.746    0.06044237   0.006108434   3.342923E-4      27.47518    0.05943282   0.007093809   7.210267E-4       27.3128     0.1103829   0.006936483   6.637111E-4      27.33715     0.1039129   0.006936483   6.637111E-4      27.33715     0.1039129       27.1498     0.2069043        51      3419.716      2387.872      338.2021580189191     -60.55021506229246       4.03785501721548    0.01663111006591859      5.515860835132594    0.02185182613164441    -0.8841960629234826  -0.003580898328865853      2.434998     0.1538597      1.903812     0.1216969      8.797379   0     0.1030976      10.67163
   0.06121854   6.042707E-4      24.97279    0.01071959    0.06892915   7.215466E-4      24.84399    0.01136819    0.05572598   5.884225E-4      25.07486    0.01146731    0.06665053   9.589596E-4      24.88049    0.01562523    0.06665053   9.589596E-4      24.88049    0.01562523      24.91186     0.1753753       574      3432.225      3195.454      338.2020431018655     -60.54127291168486      44.12393578862904   0.007829035172139322      53.22212771173086    0.00830862776750677      22.03425710538028   0.003832135582969285      8.436349     0.1091259      5.116061     0.0650323      26.33347   0   5.840702E-4      40.81285
  0.005858311   2.692580E-4      27.52057    0.04991441   0.008554694   4.031341E-4      27.10949      0.051177   0.008828283   6.107777E-4      27.07531    0.07513404    0.01073708   7.783820E-4      26.86278    0.07872928    0.01073708   7.783820E-4      26.86278    0.07872928      26.91231     0.1904472        83      3432.687      2864.401      338.2019643522812     -60.54493800493958      6.184901696022912    0.01825811128333768      15.47862270507287    0.04390544768848958     -1.397222519370601   -0.00285945706121322       3.96032     0.2102864      2.445279     0.1339521      18.66939   0   0.002554639      10.33831
  0.002897419   1.836692E-4      28.28497    0.06884222   0.004424144   2.914323E-4      27.82543    0.07153824   0.006045942   5.861376E-4      27.48634     0.1052847   0.008624608   6.928063E-4      27.10065    0.08723732   0.008624608   6.928063E-4      27.10065    0.08723732      27.32334       0.20423        43      3434.739      3270.016      338.2020019026132     -60.54044716854111      5.302555133726318    0.03763860203594458      7.616673804814407    0.05456470455502841      3.684583003627214     0.0263947411982524      3.212725     0.2716983      1.611716     0.1355851      13.64303   0   0.001687836      7.108003
    0.0407386   4.169677E-4      25.41498    0.01111542    0.04323802   4.579946E-4      25.35034    0.01150335    0.04142435   6.257273E-4      25.39686    0.01640436    0.04079548   5.380729E-4      25.41347    0.01432382    0.04079548   5.380729E-4      25.41347    0.01432382      25.23386     0.1757672       241      3435.985      1589.806      338.2016267576144     -60.55904894094359      8.120570095725213   0.001510293479128654      25.56250724916347   0.004189589703045217      3.924347691642993   4.999467663296054E-4      5.138559    0.06542047       2.69783    0.03768349      14.35681   0    0.02115566      41.45061
  0.001787051   1.628003E-4      28.80966    0.09893452   0.002859136   2.552278E-4      28.29941    0.09694445    0.00370756   6.354655E-4      28.01728     0.1861374    0.00396163   5.222107E-4      27.94531     0.1431534    0.00396163   5.222107E-4      27.94531     0.1431534      27.85428     0.2554841        24      3436.232      4007.832      338.2021205897067     -60.53227853100999      2.423570677492516    0.03123728633691229      6.857483802184049    0.09454858800926499     -1.196685535907722   -0.01661857173992705      2.675788     0.3140791      1.456438     0.1647429      11.83069   0     0.7175345      5.860569
  0.005721626   3.013157E-4       27.5462    0.05719158   0.008176116   4.203960E-4      27.15863    0.05583948   0.008458285   7.146901E-4      27.12179    0.09176252    0.00823369   7.589613E-4      27.15101     0.1001048    0.00823369   7.589613E-4      27.15101     0.1001048      26.95879      0.197599        79      3438.041        2447.5      338.2017576960054     -60.54955305148608       8.00798135834848    0.02438697414944673       11.0805486066463    0.03441881200140737      3.267688674403821    0.01078793520474922      3.626993     0.2032238      2.435868     0.1323098      15.61063   0   1.604011E-4      10.34608
  0.005739418   3.249783E-4      27.54283    0.06149169    0.00901433   4.804618E-4      27.05267    0.05788356   0.008774692   7.156596E-4      27.08192    0.08857363   0.009139266   8.724691E-4      27.03772     0.1036737   0.009139266   8.724691E-4      27.03772     0.1036737      27.05267     0.1961384        84      3438.226      2642.392      338.2017937826104     -60.54739534762218       18.6820561447304    0.06061737832199874      16.23999911095996    0.05406184688684017     -12.81801370864819   -0.03997971552542573      5.507909     0.3121754      2.141259     0.1312469      20.60556   0   0.003518223      10.07218
  0.005306719   2.023777E-4      27.62794    0.04141583    0.00633855   2.573309E-4      27.43503    0.04408916   0.006088476   5.983500E-4      27.47873     0.1067276   0.005797866   3.092784E-4      27.53183    0.05793103   0.005797866   3.092784E-4      27.53183    0.05793103      27.31573     0.2049775        55      3440.465      3494.292      338.2019193314169     -60.53796358833985      3.840188704627615    0.01017652629557161      6.149040585867862    0.01684290534635268    -0.4707707736811209  -0.001249242169299535      2.498267     0.1306496      1.935947    0.09975027      7.135016   0     0.5870884       11.4502
  0.003253098   2.069477E-4      28.15926    0.06908652    0.00542266   3.449139E-4      27.60447    0.06907616   0.004248503   5.962175E-4      27.86941     0.1524048   0.004350214   4.873560E-4      27.84372     0.1216649   0.004350214   4.873560E-4      27.84372     0.1216649      27.70641     0.2320608        46      3440.866      3806.923      338.2019748296235     -60.53450235142705      5.928349186563469    0.03951042537576744      7.567852950733616    0.04924534079116908     0.9751132736704093   0.005776071181027128      2.832315     0.2278845        2.3397     0.1918968       15.4386   0   0.001971568      7.711227
  0.002475255   1.743115E-4      28.45595    0.07647788   0.003691253   2.670176E-4      28.02207    0.07855898   0.005201456   5.737934E-4      27.64969      0.119801   0.004432776   5.286492E-4      27.82331     0.1295154   0.004432776   5.286492E-4      27.82331     0.1295154      27.48669     0.2120785        40      3441.939      3548.824      338.2018973889017     -60.53735970355437      7.432048188584596    0.07282864720401667      5.969793849239827    0.05790097970200834      4.488778924311746    0.04330020870273818      3.353931      0.330611      1.467307     0.1463763      13.29955   0    0.01561031       6.30229
  0.003342948   1.973169E-4      28.12968    0.06410094   0.004476787   2.720589E-4      27.81258    0.06599732    0.00560029   6.303213E-4      27.56947      0.122231   0.005347085   5.025363E-4      27.61971     0.1020658   0.005347085   5.025363E-4      27.61971     0.1020658      27.40647     0.2134606        40      3443.111      4042.575      338.2019729465742     -60.53189317775141      4.848379356552844    0.02594816544983162      4.356897673423124    0.02262155357091125     -1.426501626104182  -0.008071009031438418      2.459706     0.1803482      1.776267     0.1266659      8.279524   0     0.5493906      8.477862
   0.05522354   4.417508E-4      25.08469   0.008687263    0.05778343   4.767261E-4      25.03549    0.00895974    0.05607571   6.268515E-4      25.06806    0.01214003    0.05531005   5.365422E-4      25.08299    0.01053488    0.05531005   5.365422E-4      25.08299    0.01053488      25.03549     0.1754206       242      3443.872      1930.949      338.2015196237542      -60.5552712826269       20.6119544619375   0.004267354011423404      10.56430534060812   0.001723028496990554     -6.181242900559681  -0.001425182881832801      4.853191    0.07003977      2.760941     0.0329365      4.725756   0     0.9799472      55.49592
  0.002246401   1.756949E-4      28.56128    0.08493796   0.003887555   2.986243E-4      27.96581    0.08342158   0.004744412   5.763138E-4      27.74954     0.1319187   0.004538813   5.060487E-4      27.79764     0.1210821   0.004538813   5.060487E-4      27.79764     0.1210821      27.58654     0.2191519        28      3444.343      3560.876      338.2018457698429     -60.53722602597501      5.892852969161499    0.05939235882325284      3.612243758254275    0.03690573426794303     0.4260393708840944   0.004012336153181684      2.443326     0.2451262      1.880227     0.1902926      12.84848   0     0.0382775      6.813332
  0.002896506   2.587067E-4      28.28531    0.09699809   0.003919223   3.240396E-4        27.957    0.08978999   0.003737676   8.913801E-4       28.0085     0.2589948   0.003711765   4.175364E-4      28.01605     0.1221641   0.003711765   4.175364E-4      28.01605     0.1221641       27.8455     0.3125753        38      3445.683      631.6689      338.2012101329925     -60.56965565197436      4.908309330414716    0.03700805968872687      4.501531280088521    0.03326630436244152      2.327425363690051    0.01756286546643918      2.653529     0.2297812      1.539034     0.1321929      11.43173   0    0.03862765      7.546597
   0.03286563   3.722452E-4      25.64815    0.01230033     0.0344006   3.974644E-4      25.59859    0.01254764    0.03456206   6.895994E-4       25.5935    0.02166841    0.03340248   4.668801E-4      25.63055    0.01517946    0.03340248   4.668801E-4      25.63055    0.01517946       25.4305     0.1763364       153      3447.442      776.7211      338.2012005016376     -60.56804957608383      9.400096792937603   0.002071102725869265      7.794407905774498   0.001617008257130192      1.055329469128196   1.098985044722209E-4       3.15012    0.04578539      2.696526    0.03989749      5.233581   0     0.7451462      41.63405
   0.01509084   4.008493E-4      26.49322    0.02884679    0.01992445   5.528508E-4      26.19153    0.03013363    0.01650318   6.121266E-4      26.39608    0.04028131    0.01984355   7.553627E-4      26.19595    0.04133958    0.01984355   7.553627E-4      26.19595    0.04133958      26.19153     0.1795761       205      3451.544      2962.833      338.2015601425247     -60.54384633843042      13.34574231134911    0.01410069634235829      55.32607619361473    0.05712573956195572     -15.30626117134456   -0.01559777519002494      7.766218     0.2493699      2.890964    0.09508453      25.50552   0   0.002457926      16.93605
  0.001817739   1.656408E-4      28.79117    0.09896135   0.003057717   2.695261E-4      28.22651    0.09572676   0.004849088   6.341028E-4      27.72585     0.1420134    0.00279413   3.832085E-4      28.32438     0.1489424    0.00279413   3.832085E-4      28.32438     0.1489424      27.56285     0.2253726        27      3452.744      1166.644      338.2011617410227     -60.56373212906182      1.575976525021405    0.02344907198532019      11.20602144836409     0.1594108367825401    -0.4137422696178348  -0.005127961886520505      3.350189     0.3995047      1.248292      0.152499      12.25699   0   9.524763E-4       5.62762
  0.001888743   1.472494E-4      28.74957    0.08466627   0.002589571   2.092273E-4      28.40693    0.08774462   0.002835393   6.261426E-4      28.30847     0.2398224    0.00307403   3.249302E-4      28.22073      0.114792    0.00307403   3.249302E-4      28.22073      0.114792      28.40693     0.2968835        21      3454.206         1950.       338.201290827237     -60.55505931877539      2.430006951731025    0.02530247714204301      2.988992368951059    0.03184005447327901     0.3043798725020999   0.003338954262937585      1.767126     0.1823291      1.515343     0.1545918      5.798754   0     0.7996141      6.603091
   0.05579868   6.556183E-4      25.07344    0.01276019    0.06389665   7.788825E-4       24.9263    0.01323804    0.04270314   6.417115E-4      25.36385    0.01631961    0.05775054   9.601226E-4      25.03611    0.01805512    0.05775054   9.601226E-4      25.03611    0.01805512      25.20085     0.1757593       542      3457.577      1024.826      338.2010235085836     -60.56530173114964      14.32039602256118   0.002957802609258332      126.3884658992997    0.01960090194246056      11.72489875210601   0.001641454330964645      11.29611     0.1405747      3.620337    0.05289098      38.38639   0   4.102411E-4      38.30758
  0.001669971   2.542902E-4      28.88323     0.1653677   0.002672685   3.418928E-4      28.37263     0.1389223   0.004860285   9.853644E-4      27.72334     0.2201734   0.001411576   3.867406E-4      29.06574     0.2975399   0.001411576   3.867406E-4      29.06574     0.2975399      27.56034     0.2812496        14      3458.487      4400.109      338.2017007400397     -60.52793330592493      1.076277719270827    0.03199494295303507      2.206774978201926    0.06820991267697582    -0.5410949303981738   -0.01635702738368227      1.556925     0.2729541     0.9268425     0.1603151       7.17722   2     0.7169926      7.112574
   0.01211442   3.113087E-4      26.73174    0.02790733    0.01453704   3.963184E-4      26.53381    0.02960726    0.01414768   5.969952E-4      26.56329    0.04582635    0.01357971   5.048087E-4      26.60777    0.04037067    0.01357971   5.048087E-4      26.60777    0.04037067      26.40029     0.1809007       123      3458.598      3082.708      338.2014261049183     -60.54251846049506      8.028077300156962   0.008643529260717354      18.12527943433881    0.02207745575744511       4.94754626713808   0.005807712835771354      4.488361     0.1556923      2.451117    0.08050405      10.89066   0     0.1559947      17.47273
  0.009187992   3.231572E-4      27.03195    0.03819646    0.01273501   4.658359E-4       26.6775    0.03972496    0.01178188   6.098385E-4      26.76196    0.05621215    0.01212454   6.076391E-4      26.73084    0.05442648    0.01212454   6.076391E-4      26.73084    0.05442648      26.59896     0.1838064       127      3470.164      3415.229      338.2012344766809     -60.53883588492857      8.726260534421982    0.01533426055783779      20.96763226601236     0.0380766695290948     0.3409024645288241   0.001597880060996323      4.580079     0.1954185      2.952418     0.1233797       20.9745   0   0.001389584      13.10373
   0.00523204   2.267104E-4      27.64332    0.04705765   0.006511243   2.938535E-4      27.40584    0.04901136   0.007266764   6.366065E-4      27.28665    0.09513927   0.006852649   5.424432E-4      27.35035    0.08596579   0.006852649   5.424432E-4      27.35035    0.08596579      27.12365     0.1991896        64      3471.907      1592.477      338.2008182033511     -60.55901571332313      6.363597060288835    0.02066366759261105      5.003397141504638    0.01535534930248065    -0.5364860499545045  -0.002380262056399665      2.559243     0.1468831      2.194828     0.1201847      8.654581   0     0.1163678       10.4933
  0.005287401   2.261818E-4       27.6319    0.04645636   0.006446522   2.856716E-4      27.41669    0.04812508   0.005494796   6.430271E-4      27.59012     0.1270889   0.006044519   3.409961E-4       27.4866    0.06126572   0.006044519   3.409961E-4       27.4866    0.06126572      27.42712     0.2162789        53      3472.301      2724.222      338.2010434825824     -60.54648593091471      4.103149863743436    0.01099904492608254      6.692918488381792    0.01979368437900314     0.4666939356078324   0.001654710364079105      2.602778     0.1417558      2.005397     0.1034312      8.407913   0     0.8060759      11.61489
  0.001433709   1.474602E-4      29.04885     0.1116975   0.002365982   2.360542E-4      28.50497     0.1083503   0.002230086   6.272020E-4       28.5692     0.3054328   0.002832297   3.692312E-4      28.30965      0.141576   0.002832297   3.692312E-4      28.30965      0.141576       28.4062     0.3520145        20      3473.136      1917.802      338.2008578412003     -60.55541385761184      5.050007195112943    0.09167517580716449      1.611933987102986    0.02922329223187516    -0.3371059804343019  -0.005636263918092389      2.254495     0.3036112      1.256659     0.1694659      10.08047   0     0.5888898      5.153172
   0.01463973   4.231338E-4      26.52617    0.03138879    0.02158099   6.412648E-4      26.10482    0.03226977    0.01769725   6.039572E-4      26.32024     0.0370621    0.02098203   9.459025E-4      26.13538    0.04895857    0.02098203   9.459025E-4      26.13538    0.04895857      26.10482     0.1788815       215      3475.554      3725.029      338.2011771799368     -60.53540549873596      18.06925780831358    0.02090736686747978      41.46571816968924    0.04404495301603293     -0.974184670120934  -0.002292632438431512      6.442532     0.2104042      4.246029     0.1438137      31.39219   0   2.732479E-4      16.05935
   0.00562297   2.295311E-4      27.56509    0.04433081   0.006920926   2.953692E-4      27.33959    0.04634799   0.007758792   6.351654E-4      27.21552    0.08890426   0.006885612   4.733088E-4      27.34514    0.07465035   0.006885612   4.733088E-4      27.34514    0.07465035      27.05252      0.196288        62        3477.8      1976.503      338.2007649628727     -60.55476349488531      7.525758468356158    0.01992436872130443      4.248330793040103    0.01064963463899005     0.5364404564348035   0.001385114761390345      2.758863      0.141869      2.040285     0.1022115      7.407516   0     0.3945316      11.43917
  0.002516445   1.930536E-4      28.43803    0.08331445    0.00352004   2.669638E-4      28.07363    0.08236347   0.004869023   6.957520E-4       27.7214     0.1551824   0.004448999   5.503685E-4      27.81934     0.1343449   0.004448999   5.503685E-4      27.81934     0.1343449       27.5584     0.2338944        38      3481.998      2333.469       338.200744302935     -60.55081103242638       3.54680955819957    0.03010925280848546      4.289578421161514    0.03703677649803092    -0.6204440200477581  -0.005222664607064593      2.154367     0.1995994      1.787482     0.1652457      9.679678   0    0.01940322      6.568382
  0.006130653   3.851419E-4      27.47123    0.06822504   0.008220813   4.758990E-4      27.15271    0.06286802   0.008386133   8.950338E-4       27.1311     0.1159064   0.009398746   9.402825E-4      27.00733     0.1086471   0.009398746   9.402825E-4      27.00733     0.1086471       26.9681     0.2099031        77      3484.589      629.6714      338.2003331047515     -60.56967380899757      8.178722457718194    0.02531898622630107      10.07951458490305    0.03308257667429845     -4.329499480171784   -0.01383881133885465      3.682622     0.2087432      2.167149     0.1217697      16.71119   0    0.00161088      11.21401
  0.003981156   1.904298E-4      27.93998     0.0519464   0.004975923   2.516824E-4      27.69781    0.05492992   0.006979479   6.029040E-4      27.33044    0.09381126   0.006343711   4.954727E-4      27.43414    0.08482155   0.006343711   4.954727E-4      27.43414    0.08482155      27.16744     0.1985587        42      3488.518      3456.117      338.2008297746849      -60.5383813429869      4.923292442891472    0.01966361934355554      3.600751784780975     0.0146054941942538    -0.2002789096100379  -6.300850339148195E-4      2.225524     0.1405024      1.889732     0.1205329      5.953933   0      0.775719       9.83301
  0.003880751   2.119005E-4      27.96771    0.05929883   0.005162967   2.902752E-4      27.65775    0.06105769   0.007974537   6.234351E-4      27.18574    0.08490153   0.006720844   5.629520E-4      27.37144    0.09096563   0.006720844   5.629520E-4      27.37144    0.09096563      27.02274     0.1945078        46      3491.129      1737.015      338.2004151838702     -60.55741354927114      3.818647041506384    0.01727267712742949      7.706639563871739    0.03559890901041145     -1.898235079534149  -0.009183396659061571      2.911993     0.1985164       1.74516     0.1160295      9.824574   0      0.570102      9.176163
    0.0023733   1.692142E-4      28.50162    0.07743085    0.00341387   2.507987E-4      28.10688    0.07978259   0.006630176   5.984269E-4      27.38619    0.09802026   0.007868323   6.363693E-4      27.20029    0.08783282   0.007868323   6.363693E-4      27.20029    0.08783282      27.22319     0.2005816        34       3497.38      3470.107      338.2006332042581     -60.53822555452525      4.939251533201717    0.04782544165194685      5.509159760223006    0.05324269125313386     -3.166179959066504   -0.03183145813855789      2.898824     0.2871943      1.430115     0.1363363      12.20341   0    0.08158324      6.544722
  0.002137956   2.562277E-4        28.615     0.1301539   0.003551357   3.638821E-4      28.06401     0.1112746   2.245447E-4   8.891766E-4      31.06174      4.300462    0.00241003   4.618468E-4      28.48494     0.2081159    0.00241003   4.618468E-4      28.48494     0.2081159      30.89874      4.304021        35      3500.973      664.6221      338.1999712007515     -60.56928519531284      2.028937173546897    0.02126860065291941      12.53711686529454     0.1308142280559843    -0.9966756092721062   -0.01074765378525467      3.553986     0.3631236      1.391129     0.1422114      13.33042   0    0.03660641      5.820182
  0.004506672   2.303892E-4      27.80536    0.05551829   0.005905678   3.089437E-4      27.51183    0.05681191   0.008682676   6.159639E-4      27.09337    0.07704271   0.008023484   5.981654E-4      27.17909    0.08096328   0.005905678   3.089437E-4      27.51183    0.05681191      26.93037     0.1912082        60       3501.42      2864.057      338.2004168209219     -60.54493483090542      5.635135702758773    0.02165851386627596      6.348233713540121    0.02467859525343814     -1.775258236265131  -0.006856590154456149      2.793277     0.1737511      2.044743     0.1270734      9.471227   1    0.02931557      9.346243
  0.007162277   2.594378E-4      27.30237    0.03933797   0.009070896   3.472110E-4      27.04587    0.04156934    0.01039098   6.112577E-4      26.89836    0.06388479    0.01032125   5.499226E-4      26.90567    0.05786277    0.01032125   5.499226E-4      26.90567    0.05786277      26.73536     0.1862962        89      3503.404      3816.801      338.2005693345254     -60.53438663948069      5.557724895402881    0.01173284247612495      12.01017520486141     0.0265344567735132      1.801379422625516   0.004569218724527527      3.532565     0.1668273      2.255856     0.1021566      11.38621   0   0.004438192      12.18395
   0.02497351   5.726828E-4       25.9463    0.02490373    0.03577514   8.303906E-4      25.55605    0.02520757    0.02079729   6.410611E-4      26.14498    0.03347515    0.03046874   0.001415867      25.73036     0.0504659    0.03046874   0.001415867      25.73036     0.0504659      25.98198     0.1781729       350      3506.344      2170.167      338.2001622342684     -60.55261650113613      83.22280530006224    0.05523789167771052      75.21263990403934    0.04982252098070317      66.26623224108612    0.04429798095632102      12.06668     0.3113051      3.581978    0.09027486       39.4637   0   2.654237E-4      21.45856
  0.005479381   2.402177E-4      27.59317    0.04761056   0.007081127   3.231992E-4      27.31474    0.04956758   0.007038928   6.110764E-4      27.32123    0.09427983    0.00639576   4.945538E-4      27.42527    0.08397523   0.007081127   3.231992E-4      27.31474    0.04956758      27.15823     0.1987805        58      3510.027      2852.093      338.2002205544064     -60.54506641201518      7.250468635590451     0.0223331742245119      5.317961685474273     0.0177860084007175     -2.449683695489597  -0.008441199644590922      2.986231     0.1697104      1.910721      0.106384      9.194926   1     0.6378957      11.51713
  0.005007449   4.499374E-4      27.69096    0.09758104   0.007834462   5.927261E-4      27.20498    0.08216271   0.005245346   9.944647E-4      27.64056     0.2058946   0.006488882   0.001222489      27.40957     0.2045996   0.006488882   0.001222489      27.40957     0.2045996      27.47756     0.2702177        52      3512.575      4418.217      338.2004873910647     -60.52772732469568      29.69840467777567     0.2217998011232872      2.983525695698965    0.02281518434450398      3.110014585518492     0.0251062945089789      5.482306     0.4742559      1.620571     0.1403437      17.88086   2    0.09808374      11.11215
   0.02381109   5.497848E-4      25.99805    0.02507514    0.03468519   8.166462E-4      25.58964    0.02556935     0.0221578   6.224173E-4      26.07618    0.03050596    0.03021927   0.001085226      25.73929    0.03900012    0.03021927   0.001085226      25.73929    0.03900012      25.58964      0.177639       344      3516.202      2919.874      338.2000955731494     -60.54431536805443      86.94736479816992    0.05329853947937755      20.57959813156171    0.01313588044153618      1.594720116790171   8.811460046600295E-4      9.326611     0.2309066      4.532251     0.1145275       39.0265   0   1.912986E-4      20.64546
  0.002787538   2.117939E-4      28.32695    0.08251302   0.004352916   3.197458E-4      27.84305    0.07977272   0.006222511   6.818853E-4      27.45509     0.1190078   0.006129292   6.379778E-4      27.47147     0.1130382   0.006129292   6.379778E-4      27.47147     0.1130382      27.29209     0.2116314        44      3520.489      2308.126       338.199872297581     -60.55108769093742      7.040112401184735    0.05585033831958842       5.83254836544426    0.04705304430089594      3.159048474694281    0.02741856178142838      3.106857      0.281462      1.794464     0.1538913      14.15792   0   0.007902189      6.765279
  0.001447385   1.890474E-4      29.03854     0.1418458   0.002133138   2.527644E-4      28.61745     0.1286847   0.004747564   9.093703E-4      27.74882     0.2080174   0.004511927   6.988700E-4      27.80409     0.1682148   0.004511927   6.988700E-4      27.80409     0.1682148      27.58582     0.2718386        16      3521.124      4389.143      338.2002890026629     -60.52804834261912      2.382845444229823    0.03623315056707354      2.464775564148516    0.03915730907117145    0.07612213271165835   9.972099093131488E-4      1.584379      0.198658      1.528845     0.1895401      5.660001   0     0.8006294      5.796516
  0.005044322   1.973980E-4      27.68299    0.04249812   0.005870174   2.406376E-4      27.51837    0.04451869   0.004507647   6.234249E-4      27.80513      0.150198    0.00539361   2.907643E-4       27.6103    0.05854521    0.00539361   2.907643E-4       27.6103    0.05854521      27.64213     0.2306175        46      3526.051      3969.429      338.2000912351581     -60.53269455678707      3.751777734234377   0.009280305659696445      4.530005520795485    0.01287294398937492    -0.5662133422789956  -0.001276385355471945      2.197253     0.1152399      1.858457    0.09419665      4.893078   0     0.9685434      11.87294
  0.003582317   2.614529E-4      28.05459    0.07926094   0.005175807   3.571884E-4      27.65505    0.07494611   0.005441533   7.731368E-4       27.6007     0.1542996   0.005545729   5.436594E-4       27.5801     0.1064629   0.005545729   5.436594E-4       27.5801     0.1064629       27.4377     0.2333096        48      3528.055      2548.048      338.1997516414884     -60.54843070329941       10.2341783682396    0.05419668287640532      3.550172024610756    0.01860581588734044     -2.133730324036531   -0.01195342796479445      3.295034     0.2404967      1.710878     0.1223268       11.4669   0     0.2420412      8.306884
   0.01421347   5.870145E-4      26.55825    0.04485167    0.02066114   7.778691E-4      26.15211     0.0408867    0.01549221   8.677643E-4      26.46472    0.06083008    0.02164245   0.001631786      26.10173    0.08188162    0.02066114   7.778691E-4      26.15211     0.0408867      26.15211     0.0408867       196      3528.443      678.9886        338.19935525271     -60.56912334062386      62.84627705639792    0.08273556918165711      21.02708517766155    0.02553524527018109      16.82016967018478    0.02174516577386796      8.292883     0.3001057      3.886059     0.1349348      34.07423   3   0.004530906      16.31678
   0.01663277   3.318393E-4      26.38759    0.02166672    0.01773543   3.561403E-4       26.3179    0.02180767     0.0162196   7.573910E-4       26.4149    0.05071189    0.01672564   3.993151E-4      26.38154    0.02592763    0.01672564   3.993151E-4      26.38154    0.02592763       26.2519     0.1821996        80      3528.886      2630.265      338.1997499722156     -60.54752038461858      4.867663577421994   0.002253202448593243      5.737290184168813   0.002804570716296196     0.1255205473758778   1.749803131529994E-4      2.398968    0.05343607      2.202251     0.0469293      3.960671   0     0.9751185       29.1738
  0.009535437   2.712297E-4      26.99165     0.0308906    0.01096966   3.245788E-4      26.83952    0.03213339    0.01013198   6.393178E-4      26.92576    0.06852552    0.01038465   3.946231E-4      26.89902    0.04126865    0.01038465   3.946231E-4      26.89902    0.04126865      26.76276     0.1879382        91      3530.257      1963.063      338.1995807861732     -60.55490694509821      7.268332769847098   0.009408447324878654      6.808006059031157   0.008856960200108661     -1.497805088915037  -0.002157276829250809      2.924646     0.1063369       2.35006    0.08341388       6.35171   0     0.7673724      15.97115
  0.007870529   2.850407E-4      27.19999     0.0393308    0.01050008   4.006773E-4      26.88702    0.04144115   0.009601078   6.018103E-4       26.9842    0.06807214    0.01012363   6.419591E-4      26.92666     0.0688654    0.01012363   6.419591E-4      26.92666     0.0688654       26.8212     0.1877733       101      3533.361      3548.235      338.1998394564762     -60.53735692040521      7.802389215908331    0.01499694296745595      12.94086512828944    0.02620030994527427     0.1728696434518682   3.472439443538357E-4      3.598149     0.1618983      2.792236     0.1224181      14.73613   0   1.189379E-4       12.5741
    0.1949989   5.192168E-4      23.71492   0.002891655     0.1978604   5.399492E-4       23.6991   0.002963629     0.1965017   6.099884E-4      23.70658   0.003371204      0.191414   4.627217E-4      23.73507   0.002625282      0.191414   4.627217E-4      23.73507   0.002625282      23.54358     0.1750325       375      3537.586      3495.939      338.1997335282644     -60.53793546717431      9.963127679371325   3.233302334408601E-4      11.28021800256369   2.997930889273360E-4     -0.214696360712594  -1.355329371223261E-5      3.363678    0.01815245      3.151034    0.01713511      4.036818   0     0.9856263      150.0318
   0.00178374   1.521945E-4      28.81167    0.09266104   0.002739805   2.368715E-4       28.3457    0.09389079   0.005815854   6.169803E-4      27.52847     0.1152093   0.003704387   4.884108E-4      28.01821     0.1431854   0.003704387   4.884108E-4      28.01821     0.1431854      27.36547     0.2095189        24        3540.3      3063.358       338.199582779082     -60.54272437272333      2.768859526500755    0.03462653564875637      4.407670711767161    0.05724365971793718     -1.113133613286539   -0.01557514296706064      2.229455      0.255309      1.485281     0.1633632      10.90197   0     0.5477232      5.849856
  0.001684542   1.696929E-4       28.8738     0.1093986   0.002454749   2.380383E-4      28.46498       0.10531   0.001828935   7.393983E-4       28.7845     0.4390461   0.002208781   2.830816E-4      28.57962     0.1391838   0.002208781   2.830816E-4      28.57962     0.1391838       28.6215     0.4726378        25      3542.221      734.7464      338.1990563808047     -60.56850463126711      1.621884304873592    0.02167876169875635      5.054118407690406    0.07064292653877989     0.4765037042679339    0.00624085703642362      2.262531     0.2672561      1.247781     0.1445539      9.373461   0     0.2420679      5.419788
  0.001736709   1.501500E-4      28.84068    0.09389186   0.002569724   2.254772E-4      28.41528    0.09528973   0.002057615   6.239132E-4      28.65659     0.3292986   0.003036286   3.775213E-4      28.23414     0.1350295   0.003036286   3.775213E-4      28.23414     0.1350295      28.49359      0.372911        26      3542.893      2971.551      338.1995053665633     -60.54374051633071      2.065960132087367    0.02664193165516352      4.090824375465124    0.05095680442177271   -0.07990193230524056   -0.00116641545596981      2.023357     0.2258598      1.436249     0.1630525      7.345701   0     0.6301863      5.479709
  0.001500024   1.797910E-4      28.99975     0.1301666   0.002565094   2.757504E-4      28.41724     0.1167462   0.004903827   7.518891E-4      27.71366     0.1665131   0.002126841   4.401119E-4      28.62066     0.2247284   0.002126841   4.401119E-4      28.62066     0.2247284      27.55066     0.2415608        23      3545.139      2664.746      338.1993911833481     -60.54713697910756      5.014705266900531    0.08656554537614585      3.091917502679909    0.05268401130175308     -2.457444248311775   -0.04233700029465906      2.586913     0.3394486      1.189329     0.1549975      10.50688   0      0.100466      5.033579
  0.001695527   1.549281E-4      28.86674    0.09923282   0.002412663   2.198439E-4      28.48376    0.09895726   0.003235356   6.574891E-4       28.1652     0.2206969   0.003074916   3.927374E-4      28.22042     0.1387071   0.003074916   3.927374E-4      28.22042     0.1387071       28.0022     0.2816596        26      3548.314      880.4286      338.1989493558026     -60.56689113752545      3.039424981851804    0.04316920433183355      2.473037778319779    0.03567072365724361    0.05593517518535406   8.112163063852008E-4      1.744963     0.2079807      1.570849     0.1886371      9.914527   0      0.701398      5.351321
  0.005221148   2.104227E-4      27.64558    0.04376797   0.006342422   2.702366E-4      27.43436    0.04627207    0.00791449   5.706616E-4      27.19394    0.07830428   0.007486862   4.753850E-4      27.25425    0.06895655   0.006342422   2.702366E-4      27.43436    0.04627207      27.03094       0.19172        60      3555.149      3508.011      338.1993406998593     -60.53780003234484      4.478369998673671    0.01223470198459958      5.961371735985839     0.0171136010616675     -1.027050571384145  -0.003211164057351285      2.546885     0.1367729      1.988246     0.1031575      7.086246   1     0.4709919      10.80451
   0.06736445   0.001102362      24.86892    0.01777147    0.08789211   0.001376462      24.58013    0.01700765    0.04329236   8.131586E-4      25.34897    0.02039829    0.07735341   0.001813025       24.7188    0.02545389    0.07735341   0.001813025       24.7188    0.02545389      24.58013    0.01700765       853      3555.162      2502.406      338.1991318119592     -60.54893325648564      129.0045185176542    0.02747969175240291      79.88564993657131    0.01740826818810945      38.66749542197442   0.009087631278632319      12.25776     0.1812003      7.657508     0.1097925      49.02928   0   3.462642E-4      37.02602
  0.004043021   2.229718E-4      27.92323    0.05989268   0.005725938   3.237815E-4      27.54538    0.06140945   0.006234482   6.201002E-4        27.453     0.1080168   0.005081757   5.346288E-4      27.67496     0.1142532   0.005081757   5.346288E-4      27.67496     0.1142532         27.29     0.2056517        60       3555.41      3215.348      338.1992741365844     -60.54104012363486      8.739088414561742    0.04011986535630185      8.245353295624667    0.03873986627271003      5.496029758874499    0.02448954971600209      3.740828     0.2528421      1.729349     0.1221908      15.25356   0   0.001974301      8.396548
  0.005194291   2.427938E-4      27.65118    0.05076228   0.006085012   2.841310E-4      27.47935    0.05070923   0.004686377   7.550014E-4      27.76291     0.1749607   0.005492098   3.651695E-4      27.59065    0.07220813   0.005492098   3.651695E-4      27.59065    0.07220813      27.59991     0.2474596        52      3558.246      2640.292      338.1990909937533     -60.54740637363789      3.824693106366077   0.009780905941434046      4.989247311066741    0.01409762314830976    -0.4155268424551153  -0.001056998332748854      2.263252     0.1197604      1.921362    0.09765236      6.327416   0     0.9310026      11.51928
  0.002802822   2.174229E-4      28.32101    0.08424412   0.003790211   2.842461E-4      27.99334    0.08144434   0.005647019   7.484036E-4      27.56045     0.1439284   0.003782583   4.556739E-4      27.99553     0.1308265   0.003782583   4.556739E-4      27.99553     0.1308265      27.39745     0.2265841        36       3560.27      2379.994      338.1989914046941     -60.55028797443997       5.13293506895906    0.03540066107045242      2.756781979125183    0.01818523425312543     0.4416525117524515   0.003343411447610827      2.283061     0.1898083       1.63626     0.1325093      7.590242   0     0.8665578      7.500384
   0.04977845   5.435603E-4       25.1974    0.01185868    0.05521072   6.311904E-4      25.08494    0.01241557    0.04821782   6.131305E-4      25.23198    0.01380941    0.05309832   8.053127E-4       25.1273    0.01647076    0.05309832   8.053127E-4       25.1273    0.01647076      25.06898      0.175544       398      3563.403      3420.379      338.1991367238498     -60.53876938087608      32.86806646961529   0.007882711294274749      24.89193712657712    0.00538064418525815     -3.802740540854785  -0.001925659489859454      5.864341    0.09448827      4.834202    0.06584316      17.24352   0    0.02317633      39.72195
  0.001847135   1.699184E-4      28.77375    0.09990138   0.003051151   2.704502E-4      28.22884    0.09626168   0.002606425   6.408225E-4      28.39989     0.2670068   0.002780035   2.956860E-4      28.32987     0.1155075   0.002780035   2.956860E-4      28.32987     0.1155075      28.23689     0.3192454        22      3564.148      2840.391      338.1989996190561     -60.54519044192078      6.394430880448865    0.08314845637847435      2.586834426586327    0.03412810507641253     -1.097089888284193   -0.01309837494660691      2.586101     0.2939878      1.514381     0.1756351      11.85994   0     0.7206782       6.31602
  0.001432337   1.374367E-4      29.04989     0.1042046   0.002181636   2.115051E-4      28.59304     0.1052854   0.003195781   6.245844E-4      28.17856     0.2122481   0.002983349   3.987401E-4      28.25324     0.1451495   0.002983349   3.987401E-4      28.25324     0.1451495      28.01556     0.2750896        21      3566.954      3978.886      338.1991726339347     -60.53258568845947      2.637043647914926    0.05867297657029428      7.003817355349703     0.1491051675816167     -2.261762032771752   -0.04986282860353568      2.822076     0.4137636      1.294893     0.1912534      11.45482   0     0.6843783      5.027368
     1.088527   0.001975385       21.8479   0.001970798      1.137764   0.002124443      21.79987    0.00202779     0.2736942   6.279183E-4      23.34684   0.002491537      1.114398   0.002824512       21.8224   0.002752535      1.114398   0.002824512       21.8224   0.002752535      21.79987    0.00202779      5896      3568.368      1505.564      338.1986274439959     -60.55996810770116      365.0762735204687   0.001533385059117131      432.3705139572712   0.002048424275517141       171.392726703747   6.575908638482897E-4      23.94551     0.0499712      14.96861     0.0329346      113.6597   0    0.02504448      223.3071
   0.00664895   2.995600E-4      27.38312    0.04892835    0.01015634   4.599214E-4      26.92316     0.0491786    0.01065802   6.204052E-4      26.87081    0.06321626    0.01175179   8.191327E-4      26.76474    0.07569723    0.01175179   8.191327E-4      26.76474    0.07569723      26.70781      0.186068        99      3573.826      3741.162      338.1989686626787     -60.53521686862987      11.05137404469603    0.03025953978451224      13.08872517512045    0.03658679623350842    -0.4558808697945125  -0.002110802820348859      3.631264     0.1929413      3.309685     0.1721046      20.80097   0   6.418639E-4      10.75037
  0.003387183   2.272334E-4       28.1154    0.07285566   0.005675648   3.678114E-4      27.55496    0.07037843   0.005484011   6.302293E-4      27.59225     0.1248044   0.004589912   4.247980E-4      27.78549     0.1005097   0.004589912   4.247980E-4      27.78549     0.1005097      27.42925     0.2149445        41       3574.12      1335.865      338.1984626167239     -60.56184629434254      6.870264920553474    0.06202402093799284      14.70004039853507     0.1403624787706798     -5.118065993237756   -0.04865950715916855      4.150762      0.404548      2.083621     0.1967929      17.64155   2   0.001206505      8.486123
  0.001901118   1.669217E-4      28.74248    0.09535285   0.003415717   2.873329E-4      28.10629    0.09135522   0.004079707   5.977803E-4      27.91343     0.1591265   0.003586201   4.344746E-4      28.05341     0.1315708   0.003586201   4.344746E-4      28.05341     0.1315708      27.75043     0.2365296        28      3576.291      3879.877      338.1989419602475     -60.53368088706618      4.039461530248382    0.04408973414708281      3.782203691040795    0.04047189974523152      0.238771381455436   0.001851628380673463      2.045005      0.211824      1.907778     0.1992291      11.83724   0    0.01310207      5.779091
     0.162064   9.059780E-4      23.91578    0.00607101     0.1738253   0.001002276      23.83972   0.006261871      0.110804   6.200118E-4      24.32861    0.00607679      0.167062   0.001074236      23.88281    0.00698316     0.1738253   0.001002276      23.83972   0.006261871      23.83972   0.006261871      1100      3576.831        1536.2      338.1984431973374        -60.55962807348      166.9620466583128   0.007736082247439862      33.07787933252325   0.001922991567741542      23.34645709881124   8.291417459173910E-4       13.0735     0.0886117      5.396625     0.0425093      45.94413   3    0.02839408      77.48083
     0.098149   0.001035987      24.46029      0.011463     0.1135863   0.001198172      24.30169    0.01145573    0.06766315   7.468337E-4      24.86412    0.01198675     0.1044344   0.001543635      24.39289    0.01605206     0.1044344   0.001543635      24.39289    0.01605206      24.30169    0.01145573      1031      3578.383      2597.464      338.1986286920024     -60.54787848211297      164.5537434123643    0.01865974851188995      42.45328994274883   0.004900534806801194     -30.81715332336409  -0.004047095491141798      13.11071     0.1405769      5.925891    0.06163128      44.95023   0   4.269745E-4      48.92449
    0.3850432   0.002076171      22.97623   0.005855764      0.424117   0.002250618      22.87129   0.005762965     0.1536477   8.499637E-4      23.97368   0.006007644     0.3959574   0.003102338      22.94588   0.008508843     0.3959574   0.003102338      22.94588   0.008508843      22.87129   0.005762965      3079      3578.521      683.6351      338.1982279096127     -60.56906678733801      309.8159456343274   0.008912648652082854      223.9294869900868   0.005008013296437949      106.4792885020165    0.00290343259270237      19.53677     0.1022698      12.33126    0.05883494      66.44073   0   8.833418E-4       110.468
   0.01162077   4.222598E-4      26.77691    0.03946159    0.01372865   4.834440E-4      26.59593    0.03824268    0.01442297   8.673348E-4      26.54236    0.06530733      0.013976   8.189476E-4      26.57654    0.06363603      0.013976   8.189476E-4      26.57654    0.06363603      26.37936     0.1867888       115      3579.345      4384.564      338.1989779295232     -60.52809309456534      7.531944309023245   0.008726292065682518      11.70272401834055    0.01411417435705997     -2.350568647283175  -0.002831147942128596      3.572062     0.1238074       2.54461    0.08667295      11.29241   0    0.01057288      17.32589
  0.003891746   2.462174E-4      27.96464     0.0687075   0.005527932   3.426389E-4      27.58359    0.06731375   0.005296311   6.970971E-4      27.63007     0.1429386   0.005539994   4.852412E-4      27.58123    0.09512138   0.005539994   4.852412E-4      27.58123    0.09512138      27.46707     0.2259568        50      3582.529      2679.823      338.1985524491177     -60.54696624503216      8.465580547816671    0.04213180781402122      5.860820261698204    0.03196311757001299     0.3991101284870453   0.001349617036801959      2.919822     0.2056888      2.408535     0.1782892      15.90516   0    0.06152199      8.836909
  0.002305337   1.718981E-4      28.53316    0.08097789   0.003167796   2.396054E-4      28.18811    0.08214276   0.002715327   6.529499E-4      28.35544     0.2611485   0.003018915   2.843547E-4      28.24037     0.1022914   0.003018915   2.843547E-4      28.24037     0.1022914      28.19244     0.3143621        31      3583.563       884.486      338.1981560590658     -60.56684261780821      3.906054875894386    0.03371227365268944      3.140176081635468    0.02843242702436537    -0.7453113016452146  -0.006505554253918078      2.088312     0.1951746      1.638653     0.1550857      11.08337   0     0.0175502      6.652265
  0.001703324   1.484197E-4      28.86176    0.09462895   0.002415997   2.136648E-4      28.48226    0.09604318   0.001905685   6.358806E-4      28.73987     0.3623717   0.002073327   2.398034E-4      28.64833      0.125608   0.002073327   2.398034E-4      28.64833      0.125608      28.57687     0.4024155        25      3586.481      1651.953      338.1982498980213     -60.55834556150331       2.25367137567181     0.0315427848852447      2.985966634435663    0.04272477868451397    0.03699916791692814   1.116410741732067E-5      1.728534     0.2066998      1.500602     0.1776029      8.202731   0     0.3880993      5.479465
  0.003439361   2.187122E-4      28.09881    0.06905974   0.004373221   2.754691E-4        27.838    0.06840711   0.004735387   7.241287E-4      27.75161     0.1660696   0.004349847   3.872650E-4      27.84381    0.09668611   0.004349847   3.872650E-4      27.84381    0.09668611      27.58861     0.2412553        36      3587.044      2462.441      338.1984056206055     -60.54937245354849      3.703775279617091    0.01680372252643032      4.015316781775432    0.01782852250626215     0.1393532031674098    0.00113358033258742      2.017065     0.1362356      1.910638     0.1267758      5.779007   0     0.8423759      9.174228
  0.001499349   1.539924E-4      29.00024     0.1115389   0.002198831   2.203935E-4      28.58452     0.1088521    0.00299488   6.838246E-4      28.24905     0.2479677   0.002409165   2.675434E-4      28.48533     0.1206028   0.002409165   2.675434E-4      28.48533     0.1206028      28.08605     0.3035012        22      3587.541      786.8525      338.1980461440959     -60.56792312732179       5.88841624877967     0.1100234346386764      2.881475606231293    0.05360764748222712      3.005696600375399     0.0554624269106057      2.783109     0.3795248      1.012026     0.1399715      10.05083   0   0.004450583      5.141628
   0.01568659   4.463055E-4      26.45118    0.03089822     0.0215784   6.239517E-4      26.10495     0.0314023    0.01813591   6.429420E-4      26.29365    0.03850015    0.02199213   8.990864E-4      26.08433    0.04439805    0.02199213   8.990864E-4      26.08433    0.04439805      26.13065      0.179185       201      3589.748      3992.614      338.1986624919146     -60.53243138066165      13.92946463467989    0.01434868976330633      39.96814465218665     0.0436199595783089      3.689865391324076   0.003484782118549615      6.362463     0.2098311      3.662879     0.1180658      28.97388   0   1.684527E-4      17.76458
   0.00390261   2.114757E-4      27.96161    0.05884846   0.005405081   3.040649E-4      27.60799    0.06109335    0.00623882   6.130983E-4      27.45224     0.1067229    0.00502033   4.831541E-4      27.68817     0.1045161    0.00502033   4.831541E-4      27.68817     0.1045161      27.28924      0.204975        58      3590.146       3839.45      338.1986217403565     -60.53412704495158       4.86835216779598    0.02410191141114573       7.76566046038242    0.03840494249158039     -2.208244771869431   -0.01096406904481554      2.992995     0.2105794      1.917288     0.1347708      14.36427   0   0.003041235      8.243646
  0.002357935   2.072770E-4      28.50867    0.09546607   0.004980506   3.759150E-4      27.69682    0.08196831   0.006701364   6.495878E-4      27.37459       0.10527   0.005709553   6.428075E-4      27.54849     0.1222668   0.005709553   6.428075E-4      27.54849     0.1222668      27.21159     0.2042223        23      3592.036      2182.594      338.1982350751236     -60.55247017626944      11.67644549304118     0.1461433299904947      2.240278047314722    0.02827934933818922      -1.29058679599898   -0.01589138635946937       3.44235     0.3850303      1.437688     0.1617848      13.33714   0    0.05026827      7.858906
  0.005842052   2.930209E-4      27.52359    0.05447071    0.00902388   4.463375E-4      27.05152    0.05371554   0.007171984   6.449203E-4       27.3009    0.09765547   0.007216122   4.952449E-4      27.29424    0.07453255   0.007216122   4.952449E-4      27.29424    0.07453255       27.1379     0.2004036        91      3592.377      2738.737      338.1983429516834     -60.54631299590027      31.44234028795046    0.09990183956701333      6.129946572842634    0.02091151166001286      -8.55313855107326    -0.0278554072540628       5.83622     0.3297525      1.873718     0.1098938      19.84058   0   4.823781E-4      9.857542
  0.001539177   1.329917E-4      28.97178    0.09383519   0.002168393   1.947671E-4      28.59966    0.09754556   0.002848446   6.217706E-4      28.30348     0.2370566   0.001908424   2.179163E-4      28.73831     0.1240066   0.001908424   2.179163E-4      28.73831     0.1240066      28.14048     0.2946537        23      3593.137      3029.521      338.1983862514744     -60.54309360109028      2.837245623204492    0.04493520351071235      1.942491604024149    0.03116341933308647     0.2457691989374826   0.003812659766101367      1.703029     0.2142901      1.370923     0.1737192       9.14613   0     0.6544892      5.163353
   0.01056276   3.302669E-4      26.88056    0.03395607    0.01232011   3.885702E-4      26.71346    0.03425192     0.0133223   7.062136E-4      26.62855    0.05756874    0.01315034   6.301232E-4      26.64266    0.05203774    0.01315034   6.301232E-4      26.64266    0.05203774      26.46555     0.1842258       109      3594.078      2343.453      338.1982225262815      -60.5506890739069       10.1186027740493    0.01197565388487324      7.204217232602431   0.008172136621771951      2.028507899541317   0.002362942441316532      3.340518     0.1144861      2.482692    0.08390897      9.479466   0   0.008902913      16.18823
   0.05537825   3.590288E-4      25.08165   0.007040766    0.05675477   3.767181E-4      25.05499   0.007208484    0.05537825   3.590288E-4      25.08165   0.007040766    0.05537825   3.590288E-4      25.08165   0.007040766    0.05675477   3.767181E-4      25.05499   0.007208484      25.05499   0.007208484       210      3596.448       1520.84      338.1979981456546     -60.55979611435131      9.408613659829342   6.852021361767024E-4      15.44329816540028   9.256158309215955E-4      2.301094446024606   1.265856319409964E-4      4.027482    0.03130457      2.937908    0.02511657      6.687136   3     0.1759894      59.37774
   0.01560636   3.343932E-4      26.45675    0.02326943    0.01758699   3.904265E-4      26.32702    0.02410891    0.01725857   6.421463E-4      26.34749    0.04040723    0.01696575   5.792131E-4      26.36607    0.03707619    0.01758699   3.904265E-4      26.32702    0.02410891      26.18449     0.1796044       136      3599.815      1368.204      338.1978905485349     -60.56148562864558      11.08367703962124   0.007304217306502978      9.375170573972447   0.006448223310034618    -0.8202955837774226  -5.573879904822617E-4      3.378424     0.0870573      3.007507    0.07857141      8.989957   1     0.0374254      21.34361
   0.01268567   3.855372E-4      26.68172    0.03300523    0.01698672   5.309044E-4      26.36473    0.03394193     0.0168272   6.315561E-4      26.37497    0.04075961    0.01548582   6.274189E-4      26.46516    0.04400006    0.01548582   6.274189E-4      26.46516    0.04400006      26.21197      0.179684       150       3602.76      1294.865      338.1978089492905     -60.56229728154553      14.80892179216025    0.01694639786118704      37.43446109815193    0.04427626794232486     -15.17282866915642    -0.0165577936380832      6.711758     0.2282098      2.682478    0.09561884      25.46425   0   0.001150822      16.61023
    0.0046154   2.446692E-4      27.77948    0.05757048   0.006987468   3.757399E-4       27.3292    0.05839792   0.007202066   6.211704E-4      27.29636    0.09366633   0.008218685   7.048798E-4      27.15299    0.09314135   0.008218685   7.048798E-4      27.15299    0.09314135       27.3292     0.1984902        65      3604.809      2985.142      338.1981142512491     -60.54358373671179      9.643473822275602    0.03824024500942276      11.85881310733464    0.04613917935917084     -6.699829258323703   -0.02523466621006586      4.188307     0.2602529      1.990067     0.1290265      17.31823   0   0.002876014      9.203122
  0.001432166   1.338688E-4      29.05002     0.1015116   0.002033571   1.942312E-4      28.66935     0.1037265   0.001656532   6.338212E-4        28.892     0.4155246   0.001785143   3.044682E-4      28.81082     0.1852246   0.001785143   3.044682E-4      28.81082     0.1852246        28.729     0.4508722        17      3612.458      1702.856      338.1976753830584     -60.55777935588565      1.904060964651712    0.03222596064589122      2.748952706195594    0.04647964919540475    -0.3410773331841366   -0.00632673078208839      1.693947     0.2210944      1.335499      0.172693      7.204358   0     0.7700441      5.570609
  0.002677331   1.688829E-4      28.37074    0.06850362   0.003403017   2.219691E-4      28.11034    0.07083671   0.003683429   6.212003E-4      28.02437     0.1831509   0.003007255   2.616854E-4      28.24457    0.09450161   0.003007255   2.616854E-4      28.24457    0.09450161      27.86137     0.2533165        29      3612.668      1146.347      338.1975548405199     -60.56394053690747      3.022365009937408    0.01981674910791898      3.206928140647491    0.02094098289802297    -0.1164348851224375  -5.420950667569517E-4      1.806437      0.145464       1.72223     0.1399927      5.904276   0     0.8233116      7.961581
   0.03257198   3.547552E-4      25.65789    0.01182809    0.03418679   3.831432E-4      25.60535    0.01217118    0.03621477   6.386100E-4      25.54279    0.01915049    0.03456533   4.782760E-4       25.5934    0.01502684    0.03456533   4.782760E-4       25.5934    0.01502684      25.37979     0.1760447       157      3614.315       1351.79      338.1975605130893     -60.56166587620324      7.990227743314989   0.001879689924837616      8.781451921888738   0.002053843304870795     0.6766180782560553   2.811511084021327E-4      3.028139    0.04755096      2.757182    0.04089547      4.555892   0     0.9187845      40.78509
   0.01800879   3.879625E-4      26.30129    0.02339565    0.02037991   4.478596E-4      26.16699    0.02386544    0.01929448   6.908468E-4      26.22642    0.03888467    0.01929166   5.542401E-4      26.22658    0.03120025    0.01929166   5.542401E-4      26.22658    0.03120025      26.06342      0.179268       168      3618.284      2688.958      338.1977492966312     -60.54686146178267      9.368334748345837   0.006262118784556487      16.35703230968814    0.01058571623476401      3.606678904879658   0.002317714893936555      4.229007     0.1076723      2.800155    0.07248797      10.48985   0    0.05167982         22.19
  0.005022189   2.856488E-4      27.68777    0.06176881   0.006794215   3.757812E-4      27.35965    0.06006556    0.00678965   7.508840E-4      27.36038     0.1201034   0.008680177   7.697384E-4      27.09368    0.09630401   0.008680177   7.697384E-4      27.09368    0.09630401      27.19738     0.2122494        70      3621.006      2612.263      338.1976720619616     -60.54771028010282      3.394292972638741    0.01113665176538571       15.4304447349607    0.05084138765378892      1.746686085464439   0.005313073179644705      3.959646     0.2270244      1.773679     0.1021664      15.89456   0   0.002576995      9.648678
  0.003708983   2.612315E-4      28.01686    0.07648928   0.005669591   3.774823E-4      27.55612    0.07230606   0.005613782   7.296953E-4      27.56686     0.1411614   0.005053028   4.895956E-4      27.68112     0.1052242   0.005053028   4.895956E-4      27.68112     0.1052242      27.40386     0.2248367        61      3621.091      2461.769      338.1976388481525     -60.54937641791001      4.850900800032082    0.02405944935779957      8.418283501261342    0.04043334522524733     0.8325499775986351   0.003636838776611639       2.93309     0.2029896      2.160131     0.1526041      15.09521   0   0.002994839      7.648641
    0.0259674   4.282230E-4      25.90393      0.017909    0.02957185   5.099520E-4       25.7628    0.01872754    0.02790795   6.092034E-4      25.82568    0.02370632    0.02967813   8.127211E-4      25.75891    0.02973958    0.02957185   5.099520E-4       25.7628    0.01872754       25.7628    0.01872754       228        3623.3      2897.425      338.1976797266474     -60.54455297625094      24.06340875764568   0.008382251889290428      16.44611522248562   0.007688846643018153      6.758407750516511   0.002555079880750573       5.29268     0.1030245      3.535119    0.07387188      25.95917   3    0.01467565      27.43242
  0.002592056   1.854018E-4      28.40589    0.07767823   0.003776694   2.729595E-4      27.99722    0.07849036   0.004677934   6.227935E-4      27.76486     0.1445839    0.00484377   5.284989E-4      27.72704     0.1184924    0.00484377   5.284989E-4      27.72704     0.1184924      27.60186     0.2270011        37      3625.719      1144.186      338.1972604048805     -60.56396312032406       3.78041975527365    0.02970632905124842      5.044493510969449     0.0426157040290172     0.9161065256303366    0.00768364638744593      2.350625     0.2149326      1.816447     0.1616354      12.38537   0    0.08582274       6.85175
  0.001838388   1.643838E-4      28.77891    0.09710721   0.003052819   2.663063E-4      28.22825    0.09473493   0.002189307   6.094445E-4      28.58923     0.3023134   0.002669304   3.186596E-4        28.374     0.1296459   0.002669304   3.186596E-4        28.374     0.1296459      28.42623     0.3493113        26       3626.22      3140.009       338.197664418802     -60.54186698506329      7.944903849513366     0.1139159574159712      2.828812022373196    0.04019742740365917     0.6128601373675337   0.007474214320437146      2.831483     0.3386239      1.660247     0.1986133      12.99763   0    0.02166203       5.79638
  0.001528178   1.345896E-4      28.97956    0.09564613   0.002080958   1.885439E-4      28.64434    0.09839637   0.004220297   6.280747E-4      27.87664     0.1616211   0.003236947   4.137586E-4      28.16466     0.1388166   0.003236947   4.137586E-4      28.16466     0.1388166      28.64434      0.238215        21      3627.072      2971.843      338.1976102696293     -60.54372869033672      1.917943184754289     0.0307009990867199      2.770014135660634    0.04359329503950392    -0.3880462074305457  -0.006911546153838527      1.708873     0.2158661      1.329552     0.1664215       8.68409   0     0.7200542      5.359285
  0.004389115   2.251512E-4      27.83406    0.05570923   0.005761698   3.036344E-4      27.53862    0.05723087   0.004935612   6.456114E-4      27.70665     0.1420562   0.005196249   3.712125E-4      27.65078    0.07758227   0.005196249   3.712125E-4      27.65078    0.07758227      27.54365     0.2253995        60      3627.758      2789.964      338.1975570041626     -60.54574223772187      5.778145971749822    0.02517164763466671      8.002958745218933    0.03626277486483803      3.340644032982428    0.01587735266743713      3.226692     0.2180256      1.835638     0.1178951      14.59403   0    0.07003382      9.105704
   0.00581463   3.350124E-4      27.52869    0.06257036    0.01010335   5.306444E-4      26.92884    0.05703849   0.009294243   6.920852E-4      27.01946    0.08086776    0.01003988   0.001001281      26.93568     0.1083072    0.01003988   0.001001281      26.93568     0.1083072      26.85646     0.1927812        73      3633.456       2334.28      338.1973338812022     -60.55078660537294      18.12099052075788    0.07764910949056956      12.17480800209003    0.05002123622540364     -4.864399296437412   -0.01967229714459443      4.566062      0.296434      3.073577     0.1994924      22.47969   0    0.00298164      10.92339
   0.01945464   4.819414E-4      26.21744    0.02690301    0.02235802   5.474390E-4      26.06642    0.02659086    0.02149807   7.971937E-4        26.109    0.04027116    0.02143197   7.397613E-4      26.11234    0.03748516    0.02143197   7.397613E-4      26.11234    0.03748516        25.946     0.1795738       188      3635.436      2502.785      338.1973243672131     -60.54892085360473      13.80855988566275   0.008438331152027531      13.53649718140537   0.008359897050138782     -1.935424523371836  -6.609438037364018E-4      3.951294    0.09519044      3.425249    0.08796027      10.99074   0    0.01410285      22.67582
  0.004461574   2.330743E-4      27.81628    0.05673305   0.006097839   3.261567E-4      27.47706    0.05808717   0.006527906   6.261391E-4      27.40306     0.1041662   0.006587831   6.109247E-4      27.39314     0.1007106   0.006587831   6.109247E-4      27.39314     0.1007106      27.24006     0.2036556        63      3635.958      3127.628      338.1974426200082     -60.54200306204402       3.96507777997626    0.01450121897703949      10.78436776477272    0.04088338582835561      1.690711017205143   0.005324661376681778       3.34373     0.2047377      1.889157     0.1160478       12.5958   0    0.00525653      9.036813
   0.01588111   3.374795E-4       26.4378     0.0230779     0.0182464   4.071345E-4      26.28706    0.02423207    0.01740263   5.880982E-4      26.33846     0.0366999    0.01739837   5.642110E-4      26.33873    0.03521784     0.0182464   4.071345E-4      26.28706    0.02423207      26.28706    0.02423207       153       3641.89      2896.076      338.1972609035741     -60.54456600782755      8.547175714016816   0.006666742191881126      16.01158694948552    0.01072813538085424     0.9489322556172936   3.627160289511694E-4      4.016259     0.1037317      2.903176    0.08145307      12.22928   3   0.007814527      20.51771
   0.01580217   3.335030E-4      26.44321    0.02291992    0.01762797   3.835596E-4      26.32449    0.02362981    0.02095006   6.533542E-4      26.13704    0.03386828    0.01991086   6.020984E-4      26.19227     0.0328403    0.01991086   6.020984E-4      26.19227     0.0328403      25.97404     0.1782472       129      3643.526       981.194      338.1968252814287     -60.56576581313628      11.24814497326047   0.008325352556880643      7.803371311561633   0.006043433696955133      1.268231704264977    0.00169513962088978      3.415361    0.09606116      2.717872    0.07170106       8.62682   0    0.05155664      22.15915
  0.002294441   1.770024E-4      28.53831    0.08377838   0.003246188   2.514325E-4      28.16157    0.08411579   0.004275939   6.454338E-4      27.86242     0.1639268   0.003558415   3.981330E-4      28.06186      0.121507   0.003558415   3.981330E-4      28.06186      0.121507      27.69942     0.2397853        30      3656.798      1611.354      338.1966576316986     -60.55878784300199      4.926687981829413    0.04709715835694433       3.47091222284911    0.03372108546629881      -1.94619830010736   -0.01955950190784337      2.505327     0.2471446      1.456344     0.1404912       11.4459   0     0.1719838      6.727665
  0.003960671   2.361814E-4      27.94558    0.06475998   0.005990222   3.560335E-4      27.49639    0.06454725   0.004532041   6.364160E-4      27.79926     0.1525026   0.005403364   3.930565E-4      27.60834    0.07899882   0.005403364   3.930565E-4      27.60834    0.07899882      27.63626      0.232125        57      3657.485      1288.371       338.196574847638     -60.56236357121084      5.955031943929043    0.02985755359137318      14.99001617721829    0.07688600910647335      6.396970474400795    0.03269211453857549      4.278295     0.3060099       1.62519     0.1144619      15.81488   0   0.001142933      8.435964
   0.02385645   4.372219E-4      25.99599    0.01990334    0.02762142   5.258914E-4      25.83689    0.02067664    0.02530669   6.387117E-4      25.93191    0.02740939    0.02662137   7.134099E-4      25.87692    0.02910306    0.02662137   7.134099E-4      25.87692    0.02910306      25.83689     0.1771335       244      3660.504      1751.988      338.1966034666358      -60.5572304883781      11.99032942214977   0.005639104203809893      48.50835203745083    0.02368568386115408     -14.71023318613032  -0.006675916441159145      7.327809     0.1608938      2.608045    0.05863423      26.23608   0    0.01032179      24.43307
  0.001682209   1.449570E-4       28.8753    0.09358133   0.002363028   2.079936E-4      28.50633    0.09558968   0.005328289   6.412152E-4      27.62353     0.1306911   0.004073275   5.008064E-4      27.91514     0.1335229   0.004073275   5.008064E-4      27.91514     0.1335229      27.46053     0.2184151        27      3663.335      1808.359      338.1965514524687     -60.55660609773061      2.653436375047866    0.03330028842210026      2.491838155419535    0.03077310821051275    0.09411391136381475   0.001287222108006679      1.642156     0.1839578      1.564799     0.1738762       5.41379   0     0.7306612       5.21282
  0.004754531   2.548833E-4      27.74723    0.05821883   0.007022784   3.780169E-4      27.32373    0.05845636   0.009155194   6.441378E-4      27.03583    0.07640839    0.01229481   8.705854E-4       26.7157     0.0768988    0.01229481   8.705854E-4       26.7157     0.0768988      26.87283     0.1909535        71      3669.531      1900.063      338.1964310448974     -60.55559019416357      13.73697836316317    0.05412690423908269      5.427478041652996    0.02181050928473485      -1.86688792535514   -0.00710849966290533      3.759939     0.2358419      2.242168     0.1425342      17.41723   0   5.711732E-4      9.077832
  0.002847347   1.837754E-4       28.3039    0.07009332   0.004015802   2.676687E-4      27.93057    0.07238609   0.005271766   6.216980E-4      27.63511     0.1280717   0.004527048   4.542824E-4      27.80046     0.1089785   0.004527048   4.542824E-4      27.80046     0.1089785      27.47211     0.2168579        36      3669.786      2905.344      338.1966347737221     -60.54446054456374       2.96223414479554    0.01829658453519765      5.729974919457895    0.03671545314890991    0.02570685519747684   6.493865600403680E-4      2.393786     0.1916724      1.721045     0.1351803       7.31818   0     0.2950505      7.617815
   0.01504273   4.631949E-4      26.49668    0.03344005    0.01899065   5.765352E-4      26.24365    0.03296977    0.01628992   7.511904E-4       26.4102     0.0500796    0.01702875   7.422309E-4      26.36204    0.04733541    0.01702875   7.422309E-4      26.36204    0.04733541       26.2472     0.1820246       200      3670.424      2661.598        338.19656964331      -60.5471590318824      6.920695314539287   0.006792990197939889       50.4956445850031    0.04121343305314611       3.17641780520573   0.002130711723864865      7.122217     0.2033343      2.586574     0.0816186      25.75838   0   2.066502E-4      17.08678
   0.01617492   3.739209E-4      26.41789    0.02510541    0.01936906   4.684798E-4      26.22223     0.0262671    0.01761136   6.258123E-4      26.32552    0.03859055    0.01648998   5.684762E-4      26.39695    0.03743879    0.01648998   5.684762E-4      26.39695    0.03743879      26.16252     0.1792044       179      3678.521      3370.925      338.1965351189093      -60.5393051217128      19.84374127271129    0.01601651268303583      15.65228830060872    0.01378505805245315     -8.852552928772951  -0.007575068587329546      5.181241     0.1501918       2.94122    0.08511163      15.85156   0   0.002608161      19.36718
   0.01592346   3.812472E-4      26.43491    0.02600154    0.01883315   4.650623E-4      26.25269    0.02681749    0.01751365   6.504361E-4      26.33156    0.04033275     0.0180745   5.654930E-4      26.29733    0.03397745     0.0180745   5.654930E-4      26.29733    0.03397745      26.16856     0.1795877       170      3685.612       2038.77      338.1960977937552     -60.55405290002049      14.44523508755987    0.01205562246613152      18.74567201077583    0.01392909152583377     -9.065579883226476  -0.006886676661245373      5.090436     0.1412177      2.697844      0.077732      16.44055   0   0.001566227      19.55254
    0.0170209   2.896232E-4      26.36254     0.0184791     0.0181722   3.182332E-4      26.29148    0.01901812    0.01689611   6.470859E-4      26.37053    0.04159155    0.01750093   3.785506E-4      26.33235    0.02349052    0.01750093   3.785506E-4      26.33235    0.02349052      26.20753     0.1798746        96      3687.761      2003.411       338.196042028844     -60.55444414175522      6.196486332817052   0.003085089548554429      6.294459796584909   0.003222539865111815    -0.3186742161922709   5.442604618027885E-5       2.56279      0.056934      2.433733    0.05537282      4.330957   0     0.9780968      27.39981
   0.03168801   5.172026E-4      25.68776    0.01772538    0.03494399   5.736714E-4      25.58157    0.01782873     0.0335195   7.481771E-4      25.62676    0.02424023    0.03384208   6.945670E-4      25.61636    0.02228882    0.03384208   6.945670E-4      25.61636    0.02228882      25.46376     0.1766708       247      3690.178       2445.02      338.1960796923741     -60.54955477053141      10.75158663690611   0.003515860065381637      25.61530576303559   0.008366084992998612     -4.262907460166601  -0.001358399404786216      5.172148    0.09338424      3.100932    0.05622569      11.68483   0    0.02022594      32.07943
  0.001605294   1.619384E-4      28.92611     0.1095532   0.002754444   2.629901E-4      28.33991     0.1036896   0.002269862   6.486658E-4         28.55     0.3103497   0.002769548   3.569208E-4      28.33398     0.1399564   0.002769548   3.569208E-4      28.33398     0.1399564        28.387     0.3562891        23      3691.368      1266.494      338.1958070140875     -60.56260230690972      3.357182624644501     0.0547234029945801      10.96885500926132     0.1784774819911468      4.843037396260147    0.07810157446837241      3.650002     0.4650193       1.00176     0.1302227      11.45818   0    0.01745229      5.382318
  0.001492477   1.671420E-4      29.00523     0.1216208    0.00210397   2.238985E-4       28.6324      0.115569   0.003911503   7.453040E-4      27.95914     0.2069281     0.0025995   3.944811E-4      28.40277     0.1648034     0.0025995   3.944811E-4      28.40277     0.1648034      27.79614      0.271006        19      3695.179      2657.533      338.1960114059832     -60.54720149488418      2.345684684976249    0.03666988510328395      2.179690027609268    0.03417459842459136    0.01419764150779024   1.236659316017402E-4      1.531956     0.1915098      1.475969     0.1848472      6.120656   0     0.7130862      5.496865
   0.04348259   7.614173E-4      25.34421    0.01901679    0.05756656   0.001010979      25.03957    0.01907223    0.03681963   6.889462E-4       25.5248    0.02032056    0.04664075   0.001270492      25.26809     0.0295826    0.04664075   0.001270492      25.26809     0.0295826       25.3618     0.1761758       569       3695.74      2329.511      338.1959303524314     -60.55083302456713       54.8693976576501    0.01811640047648522       74.3193609876792     0.0214490527431013     -15.19213318738548   -0.00344671998403721      9.090245     0.1536591       6.82321     0.1263105      47.27653   0   3.178781E-4      29.27604
  0.001425286   1.667499E-4      29.05524     0.1270555   0.002030654   2.241287E-4      28.67091     0.1198647   0.002847572   7.262292E-4      28.30381     0.2769675   0.002433679   5.211460E-4      28.47434     0.2325551   0.002433679   5.211460E-4      28.47434     0.2325551      28.67091     0.3276217        20      3697.613      764.6558      338.1955615637268     -60.56815759909605      2.332202209603542    0.04160311031016434      2.313953757167589    0.04161570773650687    -0.6140281766751902     -0.010219428349842      1.713819     0.2276595       1.30728     0.1771722      8.958436   0     0.7161986      5.123292
  0.006782901   3.386286E-4      27.36146    0.05421731   0.008178826   3.925477E-4      27.15827    0.05212323   0.008207032   8.669667E-4      27.15454     0.1147218   0.007069272   6.463604E-4      27.31656    0.09929557   0.007069272   6.463604E-4      27.31656    0.09929557      26.99154     0.2092513        78      3700.241      662.5003      338.1954809975178     -60.56928830890394      7.175063481781297    0.01514621988669557      6.725387515743747     0.0140552731754837     -2.433958518337146  -0.005069172641338203      3.065053     0.1403538      2.122712    0.09747979      10.82501   0   0.002439747      12.31083
  0.003488151   2.159219E-4      28.08351    0.06722508   0.004748284   2.955706E-4      27.74866     0.0676012   0.002762838   6.214616E-4      28.33661     0.2442804   0.004187028   3.424176E-4      27.88523    0.08881371   0.004748284   2.955706E-4      27.74866     0.0676012      27.74866     0.0676012        48      3702.611      925.2545      338.1954824856519     -60.56637907121991      9.158974161501582     0.0530829802096123      3.480376609581072    0.01986666583295668     -2.518585539375779   -0.01505161904258771      3.180417       0.24267      1.588804     0.1185788      12.25729   3    0.01847272      8.091426
   0.09336232   6.357094E-4      24.51457   0.007394636     0.0982289   6.847937E-4       24.4594   0.007570948     0.0910645   6.667780E-4      24.54163   0.007951736    0.09449007   7.442593E-4      24.50154   0.008553973    0.09449007   7.442593E-4      24.50154   0.008553973      24.37863     0.1751806       477      3707.299      1027.272      338.1953981906935     -60.56524913930038      13.60639563349696    0.00123591919427915      33.79047206358376   0.003393042410523253      2.641684808070665   2.694504760209560E-4       5.84213    0.05853367      3.642304    0.03468099      6.665679   0    0.04177288      67.20618
  0.002246818   1.863015E-4      28.56108    0.09004886   0.003739041   2.990515E-4       28.0081    0.08685914   0.005383051   6.397275E-4      27.61243     0.1290614   0.004597675   5.511962E-4      27.78366      0.130196   0.004597675   5.511962E-4      27.78366      0.130196      27.44943     0.2174439        31      3707.844      1970.889      338.1955829480118     -60.55480214797178      5.605060149552812    0.05538199324831873      3.899060133804577     0.0374236319927615     0.2756221352198516   0.003440295926645627      2.376654     0.2366823      1.963577     0.1917997       12.9501   0   9.460078E-4      6.485639
  0.005524704   3.317639E-4      27.58423    0.06521536   0.008584173   4.792566E-4      27.10575    0.06063166    0.00703038   7.298342E-4      27.32255     0.1127393   0.006245365   8.493584E-4      27.45111     0.1476941   0.006245365   8.493584E-4      27.45111     0.1476941      27.10575      0.208171        76      3708.163      775.9401      338.1953262244441     -60.56803158527531      45.46107966075016     0.1947424305772521      12.48646756067827    0.05265316352952722     -20.60888551828824   -0.08749216786586924      7.440843     0.4862118      1.606673     0.1048507      20.74602   0   8.314682E-4      10.18476
   0.03003463   6.307886E-4      25.74594    0.02280822    0.03454871   7.103759E-4      25.59392    0.02232987    0.03094195   8.352422E-4      25.71363    0.02931532    0.03431258   0.001151806      25.60137    0.03645489    0.03431258   0.001151806      25.60137    0.03645489      25.55063     0.1774384       281      3708.173      708.6095      338.1953119132519     -60.56877701253068       26.0143709317002    0.01108443756910853      29.91901420925982    0.01220582980216463      14.48746265274878   0.005179126995359883      6.525727      0.129825      3.653529    0.08022309       21.2362   0    0.01584266      28.61678
  0.001532962   1.574471E-4      28.97617     0.1115406    0.00255553   2.506179E-4       28.4213     0.1065028    0.00204609   6.586581E-4      28.66269     0.3495949   0.002907435   4.298915E-4      28.28123     0.1605753   0.002907435   4.298915E-4      28.28123     0.1605753      28.49969     0.3909496        19      3715.198      1373.796      338.1952926329658     -60.56141190069488      2.385177953121625    0.03266243213460095      3.501199999499223    0.04969031087669456    0.03519580841759762   0.001119575127377804      1.871446     0.2230776      1.544043     0.1805246      9.821836   0     0.7314284      5.643781
  0.001639207   1.608345E-4      28.90342     0.1065554   0.002440786   2.335823E-4      28.47118     0.1039298   0.003704359   6.384300E-4      28.01822     0.1871673   0.003550564   4.718762E-4      28.06426     0.1443313   0.002440786   2.335823E-4      28.47118     0.1039298      27.85522     0.2562355        24      3721.052      2115.442      338.1953156623233     -60.55320041769642      2.944903777844081    0.03961391249706112      2.795898409016452    0.03794278323326683    -0.7385603075572255  -0.009906611474684007      1.900713     0.2207264      1.458798     0.1698133      8.556539   1     0.2476386      5.381775
   0.02696124   4.615326E-4      25.86315    0.01859055    0.02958825   5.111357E-4       25.7622     0.0187606    0.02818093   7.357711E-4      25.81511    0.02835419    0.02818496   6.777057E-4      25.81496     0.0261128    0.02818496   6.777057E-4      25.81496     0.0261128      25.65211     0.1772821       216      3721.826      2487.859      338.1953760102113     -60.54907725336171      11.22982601271179   0.003986716203241273      18.36029712829085   0.006512398755469746      -3.41324254508875  -8.525097728663935E-4      4.441932    0.08229956      3.139962    0.06104013      11.74908   0    0.01641671      29.20541
     0.030742   6.741852E-4      25.72067    0.02381644    0.04560092   9.880870E-4      25.29257     0.0235316    0.02461625   6.650916E-4      25.96194    0.02934197    0.03461061   0.001281234      25.59198    0.04020213    0.03461061   0.001281234      25.59198    0.04020213      25.29257     0.1774428       422      3722.338      927.0874      338.1950384365561     -60.56635675335809      104.1699446560998    0.05430487314121217        47.104539463682    0.02514858442999071      18.61661656739517   0.008387196853283615      10.47407     0.2377927      6.447348     0.1513541      49.33052   0   2.448993E-4      24.04984
   0.02422825   4.905498E-4      25.97919    0.02198826    0.02904948   6.027856E-4      25.78215    0.02253483    0.02485394   6.727679E-4      25.95151    0.02939679    0.02730511   8.268515E-4      25.84939    0.03288618    0.02730511   8.268515E-4      25.84939    0.03288618      25.78851     0.1774519       258      3725.496      2091.907      338.1952106849441     -60.55346051544775       10.8882559669095   0.006233741797113989      46.23513529905379    0.02380298422818118      2.253704592974842   0.001695387812548855      6.810158     0.1548066      3.277978    0.07792071      26.26779   0   6.435184E-4      24.14813
   0.01994426   4.846035E-4      26.19045    0.02638751    0.02347447   5.681189E-4      26.01351     0.0262829    0.02001811   7.169428E-4      26.18644    0.03889478    0.02145584   8.719108E-4      26.11114    0.04413227    0.02347447   5.681189E-4      26.01351     0.0262829      26.01351     0.0262829       208      3730.506       2674.92      338.1952196265375     -60.54700537777102      29.21756548851198    0.02137957134116018      19.00235917726013    0.01097381490451221     -12.60679505366787  -0.007941079568614048       6.14102     0.1602199      3.241573    0.08174946      22.22829   3   0.008619144      22.13104
  0.005815361   3.120176E-4      27.52856    0.05826829   0.008216158   4.265434E-4      27.15333     0.0563799   0.006407879   7.172290E-4      27.42321     0.1215551   0.006443293   5.077893E-4      27.41723    0.08558654   0.006443293   5.077893E-4      27.41723    0.08558654      27.26021     0.2130743        81       3735.94      2586.081      338.1950787271536     -60.54798837109887      12.57221993765239    0.03913572774182499      7.247965407225947    0.02190707242930922     -3.464422681248543  -0.009974892274354472      3.778784     0.2090481      2.353929     0.1316878      17.89146   2   7.796875E-4      10.38614
  0.007554063   2.916656E-4      27.24455    0.04193093   0.008826328   3.404672E-4      27.07555    0.04189141   0.009388202   7.463963E-4      27.00854    0.08634096   0.008854371   5.719204E-4      27.07211    0.07014676   0.008854371   5.719204E-4      27.07211    0.07014676      26.84554     0.1951404        72      3738.539      2548.406      338.1950123199601     -60.54840521249102      5.316624857235364   0.008565711527666586      6.887482915591263    0.01273812690279405    -0.6366679237847883   -0.00112942123953178      2.667042     0.1141237      2.256323    0.09099236      7.186693   0     0.4330229      14.22395
  0.009055863   3.661026E-4      27.04768    0.04390387    0.01405899   5.593636E-4      26.57011    0.04320856     0.0116329   6.519504E-4      26.77578    0.06086344    0.01541893   0.001012917      26.46986    0.07134271    0.01541893   0.001012917      26.46986    0.07134271      26.61278     0.1852818       134       3739.03      1547.328      338.1947920660101     -60.55948825069302      6.660389817715014    0.01423684350554173      43.52258111065927    0.09848944945367145     -2.255677687158354  -0.005842759462738515      6.607579     0.3144721      2.553992     0.1176163      24.65269   0   0.003450447      12.58439
  0.002150899   1.984175E-4      28.60845      0.100182   0.003096746   2.720425E-4      28.21274    0.09540275   0.003318406   7.454341E-4      28.13768     0.2439549   0.002957419   4.328938E-4      28.26272     0.1589638   0.002957419   4.328938E-4      28.26272     0.1589638      27.97468     0.3002316        33       3741.94      761.6702       338.194562223858     -60.56818609995752      4.586162047481793    0.04475418476793049      2.825838416610275    0.02804667369329025     0.6216536062459319   0.006209979418943879      2.187135     0.2163551      1.621246     0.1612183      11.28298   0   0.006531019      6.025719
  0.003084655   2.618642E-4      28.21698    0.09219331   0.005251336   3.981206E-4      27.63933    0.08233313   0.004043841   7.446061E-4      27.92302     0.1999688   0.004567824   6.366885E-4      27.79073     0.1513727   0.004567824   6.366885E-4      27.79073     0.1513727      27.76002     0.2657302        41      3745.601       2443.74      338.1948314402634     -60.54956325940088      2.410797319388685    0.01829879027593264      18.27745657574612     0.1361456911203852      2.106560035876505    0.01665800310269765      4.307247     0.3720956      1.461465     0.1264492      15.04622   0   0.001999565      7.738585
  0.001828913   1.571880E-4      28.78452    0.09333751   0.002748551   2.376077E-4      28.34224     0.0938829   0.004163086   6.357057E-4      27.89146     0.1658328   0.004107764   5.278370E-4      27.90599     0.1395482   0.004107764   5.278370E-4      27.90599     0.1395482      27.72846     0.2410924        27      3754.981      1214.673      338.1943631925538     -60.56316949381841      2.728629157780048    0.03049303958074849      3.396287436353953    0.03921751433973112     0.3034568168906713   0.002675046744508591       1.87446      0.199931      1.615957     0.1724475      7.413044   0      0.665472      5.661786
  0.003445381   2.272227E-4      28.09691    0.07162164   0.005292732   3.430289E-4       27.6308    0.07038508   0.002905814   6.533773E-4      28.28183      0.244189   0.004457135   4.034440E-4      27.81736    0.09830087   0.004457135   4.034440E-4      27.81736    0.09830087      28.11883     0.3004218        41      3762.606      2180.245      338.1943934349981     -60.55247870017431      3.136268442161903    0.01990018789419623      17.01491305004083     0.1069906228947548      2.145121295944072    0.01390825592040205      4.164001     0.3303904      1.676984     0.1331652      15.84894   0     0.1791455        8.6297
   0.01883949   3.519392E-4      26.25233    0.02028749     0.0208684   4.029142E-4      26.14128    0.02096782    0.01895006   6.537499E-4      26.24597    0.03746545    0.02012528   4.972066E-4      26.18064    0.02683025    0.02012528   4.972066E-4      26.18064    0.02683025      26.08297     0.1789655       156      3767.872      1999.418      338.1942370185975     -60.55448012616265      9.929702405196827   0.005004773154932257      12.00413381809169   0.006393303479026924       2.30256544552541   9.457016903601786E-4      3.673188    0.08289886       2.90543    0.06727449      9.848797   0    0.01105302      24.03107
   0.01042122   2.869964E-4       26.8952    0.02990802    0.01193198   3.397337E-4      26.74822    0.03092117    0.01321814   6.460865E-4      26.63707    0.05308235    0.01177679   5.439199E-4      26.76243    0.05015771    0.01177679   5.439199E-4      26.76243    0.05015771      26.47407     0.1828735        94       3769.52      1411.548      338.1940768784769     -60.56098835955426      6.539171516390354    0.00727584904803983      8.297048765726941   0.009466719219372057      1.273611145156849   0.001493398912319607      2.994256     0.1011107      2.422943    0.08074156      6.890505   0     0.3052035      17.15515
   0.00282149   2.204923E-4       28.3138    0.08486816   0.005144797   3.698005E-4      27.66158    0.07806009   0.005294354   6.536514E-4      27.63047     0.1340797   0.006137794   6.909177E-4      27.46997     0.1222486   0.006137794   6.909177E-4      27.46997     0.1222486      27.46747     0.2204595        42      3776.025      1390.905       338.193926036748     -60.56121623521635      5.637373720813009    0.04053490876459423      10.76290902527079    0.08386113855481831      -2.60125818360374   -0.02137541018171585      3.442639     0.3043543      2.132726      0.178226       16.2523   0   9.652545E-4      7.003911
  0.002473361   1.964824E-4      28.45678    0.08627123   0.003915756   3.020173E-4      27.95796     0.0837618   0.002873584   6.622098E-4      28.29394     0.2502658   0.003947448   3.452493E-4      27.94921    0.09498309   0.003947448   3.452493E-4      27.94921    0.09498309      28.13094     0.3053817        33      3776.499      1559.267      338.1939506187312      -60.5593522193073      4.324994350488886    0.03751500927054738       7.50863535483862    0.06481077329517014     -2.733364617306293   -0.02467075018089054      3.013289     0.2817038      1.659433     0.1515544      13.40632   0    0.02940157      6.916718
  0.004438358   2.313320E-4      27.82194    0.05660349   0.006046183   3.231341E-4       27.4863    0.05804052   0.007648789   6.389846E-4      27.23102    0.09072512   0.006743914   5.915402E-4      27.36772    0.09525812   0.006743914   5.915402E-4      27.36772    0.09525812      27.06802     0.1971194        56      3783.821      1330.703       338.193737813748     -60.56188193408555      5.751021417162668    0.02518877924672391      4.568063067960463     0.0201141041643543   1.077536182698680E-4  -2.605683002683261E-4      2.398129     0.1587518      2.137303     0.1417771      8.710072   0   0.003927505      9.520432
   0.00589568   3.901455E-4      27.51366    0.07186583   0.008428266   5.055443E-4      27.12565    0.06514046   0.009090259   9.067043E-4      27.04356     0.1083227    0.01043976   0.001128762      26.89327     0.1174198    0.01043976   0.001128762      26.89327     0.1174198      26.88056     0.2058125        70      3788.385      665.2833      338.1934956114098     -60.56924843715821      4.427753521576392    0.01648828551209863      20.37753834059726    0.07444751011863081     -2.796995384847499  -0.009273182597322207      4.566597     0.2754905      1.987835     0.1226408      18.07451   0    0.01332008      11.30109
   0.01089518   3.931541E-4      26.84691    0.03918847    0.01307693   4.620035E-4      26.64874    0.03836802    0.01225879   7.597461E-4      26.71888    0.06730554    0.01151222   5.685990E-4       26.7871    0.05363853    0.01307693   4.620035E-4      26.64874    0.03836802      26.64874    0.03836802       124      3796.716      748.6373      338.1933253740482     -60.56832475312448      20.72728138810987    0.02355338841760381      5.614907083126951   0.006901783661769941     -0.910904684062423  -0.001750818511612488      4.558727     0.1540633      2.358008    0.08197369      16.95303   3    0.00809746      15.68091
   0.00194513   1.749983E-4      28.71763    0.09770461   0.003240963   2.800321E-4      28.16331    0.09383471   0.005820835   6.515047E-4      27.52754      0.121552    0.00524005   6.348230E-4      27.64166      0.131567    0.00524005   6.348230E-4      27.64166      0.131567      27.36454     0.2130725        32      3800.715      1343.289      338.1933599071173     -60.56174085878227      3.529018047377924    0.04204667222105885      4.684101928329488    0.05435130910683596     0.8429925580175172   0.009748658965720078      2.264601     0.2443904      1.756332     0.1914975      11.95235   0   0.007483739      5.538211
  0.001789058   1.659128E-4      28.80844     0.1007129   0.002924002   2.626961E-4      28.27505    0.09756763   0.004947396   6.508081E-4      27.70406     0.1428585   0.004108579   5.178535E-4      27.90577     0.1368816   0.004108579   5.178535E-4      27.90577     0.1368816      27.54106     0.2259061        28      3803.318      1371.207      338.1933071126274     -60.56143150028649      2.242075394364606    0.02794992938653511       5.10234255844362    0.06368684071440901    -0.1862724394987243  -0.002372019078450766      2.261509     0.2526729      1.493317     0.1667129      11.01018   0    0.02153468      5.442436
   0.01992584   5.364777E-4      26.19146    0.02923916    0.02402001   6.322942E-4      25.98857    0.02858748    0.02032321   7.954328E-4      26.17002    0.04250509    0.02146254   7.890739E-4       26.1108    0.03992696    0.02146254   7.890739E-4       26.1108    0.03992696      26.00702      0.180088       230      3820.797      751.7562      338.1927834610626     -60.56828774131401      50.34717622128312    0.03155309280088881      8.241507972103789   0.005351953784807053      3.543502108467436   0.001848730137995535      7.116411     0.1779969      2.818755    0.07226446      26.87949   2   2.462605E-4      21.06191
  0.003885998   2.680773E-4      27.96624     0.0749182   0.006092868   3.954054E-4      27.47795    0.07047753   0.005264703   6.734872E-4      27.63657     0.1389266    0.00478622   5.169343E-4      27.74002     0.1172931   0.006092868   3.954054E-4      27.47795    0.07047753      27.47357     0.2234403        54      3821.287      799.6224       338.192782459286     -60.56775775666816      6.299209384262152    0.03248584909648237      15.50037655186802    0.08368128274112969      -5.77153951066743   -0.03016737163218039      4.275579     0.3124862      1.875901     0.1360865      16.98786   1   0.001948455      8.499868
  0.002429632   1.934590E-4      28.47615    0.08647258   0.003916519   3.027633E-4      27.95775    0.08395233   0.004045669   6.432415E-4      27.92252     0.1726687   0.004592418   5.853914E-4       27.7849     0.1384314   0.004592418   5.853914E-4       27.7849     0.1384314      27.75952     0.2458444        34      3822.014      1530.795      338.1929194434632     -60.55966275664625      2.151159055290273    0.02131434502962377      14.32570122336317     0.1351130787016945      2.809843192363651    0.02639388241815586      3.865606     0.3754154      1.238526     0.1244617      13.11728   0   0.007668703      6.698036
  0.006018027   2.406771E-4      27.49137    0.04343207   0.007236407   2.983374E-4      27.29119    0.04477283   0.008404525   6.503694E-4      27.12872    0.08403821   0.007912859   4.837266E-4      27.19417    0.06638903   0.007912859   4.837266E-4      27.19417    0.06638903      26.96572     0.1941325        58      3830.851       1300.62      338.1926721083925     -60.56221014103506      5.665665674456299    0.01336448229477179      4.937517602859273    0.01084180584386143    -0.1205633835437965  -4.010050589198906E-4      2.384347     0.1158736      2.217673     0.1038248      5.134137   0     0.9676169      12.62807
   0.01058977   3.441624E-4      26.87778    0.03529448     0.0127296   4.173238E-4      26.67796    0.03560312    0.01148892   6.859598E-4       26.7893    0.06484091    0.01176091   5.457043E-4       26.7639    0.05039024    0.01176091   5.457043E-4       26.7639    0.05039024       26.6263     0.1866262       113      3833.489      804.9828      338.1925086886643     -60.56769715311046       7.09987006986989   0.009248164885585994      16.98017828089286      0.025432690341719      3.397953035866017   0.006279272243371907      4.246876     0.1660818      2.458473     0.0842477       15.7388   0      0.014612      15.94901
  0.003242508   2.367622E-4       28.1628    0.07929779   0.005354976   3.689745E-4      27.61811    0.07482877   0.006506778   6.737058E-4      27.40659     0.1124434   0.005923742   6.591257E-4      27.50851     0.1208376   0.005923742   6.591257E-4      27.50851     0.1208376      27.24359     0.2080109        36      3847.047      954.2491      338.1922345657882       -60.566043203342      3.421233074831623    0.02970103350080106      7.499417356612696    0.06550357009404117      2.072401396194844    0.01949911930769632      2.892695     0.2721626        1.5978     0.1453689      12.42041   2     0.0668608      8.657722
   0.09157507   7.130693E-4      24.53556   0.008456376    0.09471256   7.369642E-4      24.49898   0.008450232    0.09025726   8.793044E-4      24.55129    0.01058003    0.08959343   7.803557E-4      24.55931   0.009459023    0.08959343   7.803557E-4      24.55931   0.009459023      24.38829     0.1753195       336      3868.214      715.1888      338.1917074534261     -60.56868769211032      16.72908515668695   0.001512703534129443       13.4540696620748   0.001131515608323166     -3.979856899846084  -5.498031506017612E-4      4.403992    0.04363498      3.284511    0.02720676      6.368544   0     0.1021411      77.50806


==> catalog/Icatalogue_struct.dat <==
          0.5         0.153        0.4066         20.26         0.695      3570.547      1504.905
        0.589         0.107        0.6765         21.11        0.8797      626.0496      1385.583
        0.626         0.077        0.2789         19.98         0.708      780.2689      1876.821
        0.493         0.214        0.7341         21.53        0.9271      1748.443      2269.584
        0.685         0.037        0.2158         19.87        0.7295      2983.048      2837.612
        0.621          0.06        0.3484         21.02        0.7084      2417.612      2078.141
        0.395         0.181           -1.           -1.           -1.      2477.655      3017.702
        0.305         0.129        0.8085         22.95        0.8982      2716.805      2202.059
        0.743         0.128        0.1952         19.75         0.743       3707.17      1027.636
        0.307         0.175           -1.           -1.           -1.      2037.974      4203.725
        0.534         0.118        0.6134         22.07        0.8009      2271.491      1585.576
        0.485         0.122        0.4869         21.91        0.6912       3578.27      684.4758
         0.31         0.069        0.8069         23.24        0.8127      2444.948      1473.427
        0.632         0.082        0.2302         20.48        0.7326      2098.951      3637.126
        0.701         0.174        0.2075         20.31        0.7306      2271.264      3535.284
        0.586         0.116         0.393         21.52        0.7473      941.8231      2017.162
        0.375         0.168           -1.           -1.           -1.      2655.671      3736.428
        0.333         0.091        0.5528         22.68         0.707      2735.789       919.632
        0.322         0.215        0.8059         23.37        0.9238      1618.768      1629.235
        0.534         0.046        0.3337          21.7        0.7346      2004.725      558.6491
        0.259          0.18        0.8067         23.36        0.8216      1392.897      1427.562
         0.52          0.12        0.3918         21.83        0.7424      2857.639      1469.575
        0.645         0.128        0.2694         21.28        0.7445      2398.317      2624.894
        0.587         0.129        0.3216         21.65        0.7157      2717.605      838.0156
        0.395         0.232           -1.           -1.           -1.      832.3633      1262.773
        0.816         0.293        0.1315          19.8        0.7768        1906.6      2075.391
        0.308         0.065        0.8062         23.72        0.8337      3289.225      2573.772
         0.38         0.196        0.5608         23.25        0.7086      953.4887      585.3367
        0.797         0.331        0.1411         20.21        0.7747      3537.413      3495.802
        0.314         0.183         0.631         23.43        0.7145      2035.318      3412.411
        0.588         0.131        0.2009          21.3        0.7236      2579.287      1699.159
        0.823         0.329        0.1299         20.04        0.7726      1578.306      2231.131
        0.655         0.261        0.1748         20.73        0.7506      3333.847      782.4763
        0.743          0.23        0.1365         20.27        0.7717      2529.649      574.5767
        0.548         0.091        0.3687         22.26        0.7532      2400.733      2277.159
        0.584          0.19        0.2344         21.32         0.758      2703.357      1584.635
        0.667         0.495        0.2528         21.65        0.7727      1835.626      1843.681
        0.713         0.334        0.1344         20.37        0.7656      3284.128      4189.346
         0.47         0.097        0.3435         22.33        0.7474      2740.602      1813.353
        0.306         0.191        0.6888         23.69        0.9644      2608.171      1985.456
        0.711         0.356        0.1341         20.39        0.7765      1702.255      699.9249
         0.77         0.258        0.1291         20.31        0.7768      1517.097      1833.508
        0.377          0.23        0.4251         23.01        0.7096      2056.205      1974.166
        0.449         0.073        0.4019         22.86         0.735      3362.555      3509.564
         0.33          0.09        0.5517         23.75          0.71      2160.847      725.1786
        0.747         0.366        0.1283         20.39        0.7736      1637.521      1485.356
        0.374         0.059        0.4231         23.27        0.6952      3235.858      2129.215
        0.722         0.309        0.1373         20.68        0.7724      3443.691      1931.173
        0.729         0.276        0.1417         20.69        0.7905      3528.916      2630.005
        0.647         0.417        0.1376         20.72        0.7752       2142.17      1039.297
        0.317         0.041        0.5687         23.69        0.7556      3578.637      2597.625
        0.607         0.211         0.198         21.55        0.7535      3408.885      2057.197
        0.663         0.107        0.1489         21.11        0.7708      270.5966      1900.766
        0.439         0.181        0.2702          22.4         0.715      1263.358      1949.296
        0.414         0.193         0.348         22.92        0.7194      2130.388      3485.127
        0.339         0.139        0.4692         23.47        0.7487      2781.394      3543.355
        0.311         0.074        0.4995         23.54        0.7275      3457.889      1025.199
        0.465          0.22        0.3305         22.58        0.7667      695.6623      1685.502
        0.316         0.076        0.2176         23.25        0.4162      3014.096      4380.237
        0.502         0.155        0.2243         22.21        0.7273      1188.639      477.2621
        0.224         0.126           -1.           -1.           -1.      3119.681      4270.844
        0.304         0.132        0.5081         24.19        0.7608      1674.786      1191.008
        0.436         0.056           -1.           -1.           -1.      2473.352      3766.423
        0.641         0.309        0.1348          20.9        0.7683      3687.567      2003.438
         0.26         0.088        0.4545         23.25        0.7941      2164.724       658.346
        0.268         0.096         0.447         24.15        0.6735      2590.395      3490.707
        0.182         0.058        0.8063         24.76        0.8783      2075.806      1571.229
        0.295          0.01        0.5884         24.01        0.7457      2925.936      700.8651
        0.324         0.299        0.4195         23.46        0.7369      994.5916      654.3105
        0.513         0.173        0.2111         22.06        0.7648      3868.601      714.6985
        0.479         0.246        0.2338         22.45        0.8608      2745.269      4100.052
        0.643         0.232        0.1361         21.12        0.7832      2584.847      3752.918
        0.493         0.241        0.2662         22.75        0.7305      2216.502      1691.567
         0.25         0.038           -1.           -1.           -1.      3134.853      1276.803
        0.267          0.08        0.5548         24.35        0.7043      2060.181      1661.396
         0.24         0.074        0.8057         24.88        0.8568      2266.268      3193.691
        0.674         0.205        0.1348         21.32        0.7756      2049.104      1130.619
        0.304         0.117        0.4112         23.68        0.7223      459.3401      702.0164
        0.311         0.319           -1.           -1.           -1.      3327.345      3765.176
        0.326         0.034        0.5355          24.1        0.7669      500.3493      1634.166
        0.229         0.121          0.51         23.87        0.8011       2724.03      1924.971
        0.336         0.116        0.3754         23.49        0.7346      2442.755      3592.198
        0.266         0.108        0.4396         24.09        0.6992      895.5308      1551.998
        0.188         0.104         0.578          24.2        0.7862       3435.01      3195.028
        0.051         0.411        0.5176         24.31        0.7111      2087.853      3584.594
        0.287         0.115        0.4712         24.34         0.726      2506.048      1578.818
        0.372         0.183        0.2853         22.99        0.7304      2850.496      3601.833
        0.176         0.078        0.7453         25.03        0.7848      3557.173      2502.479
        0.303         0.228        0.3973         23.81        0.7326       1310.27      782.8254
        0.658         0.274        0.1424         21.53        0.7896      450.8242      1867.888
        0.555          0.27        0.1542         21.74        0.7723      1147.182      1368.104
        0.247         0.038        0.5239         24.24        0.7286      1122.109      992.4774
        0.482         0.046        0.2282         22.88        0.7268      1826.519      1696.742
        0.323         0.112        0.3919         23.94        0.7318      2961.992      2058.244
        0.465         0.186        0.2149         22.63        0.8114      3373.453      3822.141
        0.313         0.098           -1.           -1.           -1.      2660.513      4089.266
        0.396         0.108        0.3052         23.22        0.9631      3009.142      3921.611
        0.428         0.097        0.2284         22.79        0.7392      1388.686      1699.006
        0.171         0.105           -1.           -1.           -1.      2413.756      3972.835
        0.632         0.187        0.1323         21.62        0.7689      2933.903      3064.543
        0.374         0.145        0.3367         23.67         0.719      3601.431      1299.287
        0.316         0.166        0.2475         22.95        0.7582      3240.756      1310.539
        0.313         0.116           -1.           -1.           -1.      381.7216      1664.083
        0.335         0.121        0.3598         23.69        0.7591      2396.209      1375.466
        0.234         0.078        0.3935         23.78        0.8014      2928.175      2376.275
        0.466         0.192        0.1994         22.66        0.7405      2836.191      2261.466
        0.352         0.088        0.3192         23.46        0.7829      375.6796      717.7169
        0.329         0.105        0.3412         23.65        0.7935      3562.957      3419.972
        0.359         0.105        0.2793         23.38        0.7606      321.7004      1995.368
        0.328         0.099        0.2777         23.37        0.7649      3436.065      1589.659
        0.303         0.048        0.3274          23.8        0.7499      3328.869       2172.25
        0.041         0.406           -1.           -1.           -1.      2797.285       2172.23
        0.226         0.111        0.4433         24.28        0.7681      1387.515      1017.783
        0.296         0.126        0.4086         24.14        0.7616      565.8126      2083.263
        0.368         0.164        0.2237         23.11        0.7447      1453.346      550.3366
        0.507         0.112        0.1953         22.87        0.7475      2507.811      2110.585
        0.562          0.37        0.1308         21.99         0.767      2661.092       2035.46
        0.437         0.111        0.1954         22.81        0.7767      2686.752      4238.062
        0.377         0.106         0.287         23.59         0.755      2359.475      682.6922
        0.181         0.061           -1.           -1.           -1.      2657.696      965.4142
        0.322         0.128        0.3257         23.98        0.7393      3059.335      2055.052
        0.319         0.045        0.3585         24.05        0.7649      2503.603      3116.214
        0.408         0.073        0.2205         23.34        0.7261      2759.701      1344.542
        0.232         0.076        0.5735         24.97         0.788      777.0491      967.7153
        0.427         0.044        0.2013         23.08        0.7881      2613.701      3957.916
        0.285         0.195           -1.           -1.           -1.       3299.47      4289.957
         0.49         0.119        0.1739         22.81        0.7409       1302.51      2227.509
        0.189         0.047        0.6765         25.53        0.7952      761.1774      1492.685
        0.199         0.316        0.1995         23.04        0.7668      3262.096      1327.646
        0.314         0.134           -1.           -1.           -1.      2809.311      3765.601
         0.38          0.26        0.1873         22.93        0.7587      3001.925      4269.251
        0.249         0.077        0.3398         24.08        0.7681      1034.128      760.1907
        0.221          0.18         0.297         23.84        0.8624      2606.404       1869.52
        0.421         0.198        0.1885         23.08        0.7573      1287.396      1573.039
        0.206         0.156        0.3861         24.32        0.7897      3660.315      1753.579
        0.422         0.111        0.1893         23.02        0.7591      1134.929      2065.776
        0.253         0.097        0.3656         24.29        0.7537       2412.14        860.23
        0.254         0.101        0.3384         24.19        0.7325      2823.965      2045.393
         0.34         0.215        0.2261         23.54        0.7322      1597.337       1245.39
        0.251         0.032        0.3408         24.14        0.7816      2072.577      3106.718
        0.286         0.172        0.2523         23.62        0.7575      1927.426      1501.049
        0.255         0.046        0.3747         24.43        0.7275      2768.091      3451.468
        0.298         0.103        0.3115         24.04        0.7615      2690.464      2965.584
        0.326         0.106        0.3243         24.15        0.7518      1137.343        1426.4
        0.326         0.195         0.257         23.76        0.7315      2209.929      1779.425
        0.279         0.076        0.3149         24.13        0.7614      2673.441      3529.392
        0.302         0.043         0.277         24.08        0.5576      3573.292      3742.569
        0.293         0.082        0.4162         24.65        0.7496      3451.757      2960.733
        0.326         0.114        0.2269         23.43        0.8536      2339.921      4196.542
        0.274         0.067        0.3502         24.42        0.7311      2437.124      2525.829
        0.324         0.242        0.2739         24.05        0.7075      479.4536      1811.972
        0.251         0.134         0.322         24.29        0.7273      3211.363      2333.466
        0.377         0.148        0.2089          23.5        0.0629      2783.315      4069.502
        0.314         0.186        0.2272          23.6        0.7456       2268.48      3327.271
        0.047         0.401           -1.           -1.           -1.      2690.405      3684.887
        0.304          0.01           -1.           -1.           -1.      3123.814      3792.989
        0.406         0.172        0.1935         23.26        0.7749      2303.915      1803.462
        0.383         0.098        0.1688         22.98        0.7722      3350.905      3022.793
        0.354         0.035         0.207         23.43        0.7604      2410.613      1254.642
        0.223         0.022        0.3859         24.64        0.7652      3029.941      3648.463
        0.229         0.044        0.4497           25.        0.6771      2780.232      3313.498
        0.359         0.035        0.2569         23.96        0.7554      1734.579      1963.223
        0.326         0.208        0.2459         23.75        0.7964      2740.268      2984.548
        0.274         0.039         0.382         24.68        0.7395      1605.402      1695.398
        0.237         0.245        0.3055         24.38        0.7153      563.4369      513.3991
         0.21         0.118           -1.           -1.           -1.      3373.445      4172.815
        0.256         0.004        0.3239         24.31        0.7837      1781.892      1767.714
        0.193         0.196        0.3547         24.59        0.7359      669.6208      571.0518
        0.239          0.07        0.2798         24.04        0.7819      3346.564       1543.38
        0.214         0.116        0.3633         24.55         0.805       2916.31      2587.141
        0.374         0.104        0.1978         23.43        0.7758      2451.727      828.7964
        0.361         0.056        0.2055         23.93        0.7115      2874.853      2037.589
        0.326         0.084        0.2326         23.92        0.7429      3592.774      2343.273
         0.25         0.102        0.3115         24.42        0.7428      2399.245       1591.84
        0.421         0.036        0.1576         23.42         0.755      1432.787      981.3588
        0.246         0.055        0.3232         24.45         0.783      1511.217      1595.025
        0.323         0.079        0.2094         23.62        0.7522      2587.022      3131.612
        0.335         0.057        0.2297         23.92        0.7424      3690.091      2445.051
        0.183         0.097        0.3674         24.73        0.7481      2387.326      3168.444
        0.338         0.116        0.2167         23.71        0.7613      1893.372      1481.745
        0.239          0.09        0.3286         24.46        0.7837       736.113      965.7917
        0.239         0.118        0.2825         24.28        0.8264      1502.395      2253.454
        0.376         0.129        0.1666         23.26        0.7601      3447.527       777.085
        0.189         0.028        0.4047         25.02        0.8547      3507.888      2171.343
        0.256         0.133        0.2813         24.28        0.7377      2442.684      1143.433
         0.22         0.079        0.3036         24.38        0.7711      2460.259       1035.56
        0.314         0.091        0.2697         24.28        0.7198      932.0491      2113.622
        0.209         0.141        0.3282         24.57        0.7539      1130.325      777.5153
        0.014         0.449         0.369         24.96        0.9345      745.6086      1928.375
        0.282         0.045        0.2876         24.38         0.746      1458.041      1376.376
        0.271         0.136        0.2736         24.26        0.7505      3401.355      2983.452
        0.301         0.158        0.3055         24.49        0.7584      1322.776      659.9895
        0.271         0.071           -1.           -1.           -1.      2038.293      4118.891
        0.205          0.01        0.3925         24.98        0.7284      778.2646      1608.374
        0.314         0.055        0.2318         23.99        0.7606      3405.461       1398.88
        0.006         0.485        0.2407         23.91        0.7836      3034.944      972.3316
        0.223         0.091        0.3262         24.75        0.7227      1083.825      561.5891
         0.27         0.052        0.3437         24.71        0.7553      3707.568      709.0269
        0.305         0.022        0.2857         24.46        0.7392      647.9357      1589.042
        0.312         0.134        0.2091         23.77        0.7746      3234.169      826.0261
        0.344         0.063        0.2245         24.01        0.7448      3634.633      2503.575
        0.185          0.11        0.4552          25.3        0.6623      2067.154      2110.209
        0.184         0.037           -1.           -1.           -1.       3476.18      3723.014
        0.271         0.052        0.2481         24.13        0.7473      3721.647      2488.485
        0.245         0.089        0.3679         24.97        0.7171      3733.135      2671.594
        0.316         0.166        0.2085         23.85        0.7567      2666.334      2005.457
        0.233         0.255        0.3259         24.78        0.7341      2334.706      1100.827
        0.217         0.203        0.2629         24.49          0.71      2251.427      2554.561
        0.264           0.2        0.2139         24.03        0.7624      3256.832      3861.562
         0.29         0.029         0.275         24.41        0.7506      3033.159      1354.733
        0.293         0.066        0.2352         24.09        0.8797      3041.037      3928.995
        0.291         0.146        0.2534         24.31        0.7432      2500.956      2174.497
        0.313         0.058        0.2425         24.42        0.7212       2972.04       3505.39
        0.354         0.146        0.1958         23.87        0.7422      2443.973      2452.965
         0.22          0.05        0.2967         24.54        0.7712      2043.099      1020.464
        0.094         0.083        0.5754         25.64         0.741      3636.943       2339.75
        0.326         0.109         0.184         23.75        0.7277       1551.85      2151.663
        0.301          0.15         0.228         24.07        0.7571       2675.19      593.0653
        0.173         -0.02        0.3947         25.13        0.7539       727.465      1083.843
        0.228         0.045        0.3282         24.78        0.6409      364.1086       2028.31
        0.195         0.092        0.3254         24.77        0.7629      3214.073      1430.292
        0.228         0.075        0.2689          24.4        0.7615       1402.24      1216.486
        0.035         0.427        0.1904         23.85         0.741      2756.006      807.9162
        0.163          0.02           -1.           -1.           -1.      2926.592      3907.216
        0.294         0.077        0.2327         24.23        0.7332      537.9512      903.7726
        0.181         0.019         0.473         25.42        0.8227      2902.128      2642.881
        0.414         0.183        0.1477         23.31        0.7696      2234.894      1359.756
        0.224         0.195        0.2761         24.79         0.658      3091.366      2122.081
         0.26         0.033        0.2384         24.29         0.743      3459.605      3083.869
        0.194         0.073        0.2915         24.63        0.7786      901.2416      1694.667
         0.24         0.054        0.2392         24.31        0.8213      2446.666      4070.622
        0.307         0.045        0.2105          24.2        0.7388      491.0382      558.6501
        0.297         0.192        0.1905         23.88        0.7696      3440.456      3494.376
        0.313            0.        0.2285         24.39        0.7562      658.7203      1947.041
         0.25         0.007        0.2933         24.74        0.7505      2625.532      908.3285
        0.298         0.187        0.1671         23.63        0.7514      2308.477      2887.759
        0.217         0.089        0.3083         25.06        0.6726      1901.735      498.8316
        0.275         0.047        0.2288         24.43        0.7295      1517.894      503.5304
        0.185         -0.02        0.3607         25.33        0.6873      3052.935      1962.871
        0.167         0.127         0.392         25.24        0.8567      1152.477      872.5665
        0.259         0.283        0.1828         23.89        0.7629      2616.403      566.1065
         0.21         0.079           -1.           -1.           -1.      3588.483      3993.828
         0.32         0.014        0.1807          23.8        0.7568      3471.529      1592.832
        0.218         0.088        0.2966         24.85        0.7818      2690.528      3096.291
        0.238         0.024        0.2883         24.97        0.6943      1564.656      1369.852
        0.227         0.031        0.2885         24.92        0.7018      3670.423      2662.353
        0.327         0.224        0.1535         23.53         0.771      2116.243      978.3523
        0.199         -0.05        0.3714         25.31        0.7316      936.2695      655.5233
        0.269         -0.01        0.2655         24.68        0.7416      3020.977       2050.69
        0.234         0.065        0.2877          24.7        0.8031      2815.376      2894.121
         0.18            0.        0.3947         25.44        0.7143      1846.083      1167.356
        0.215            0.        0.2679         24.96        0.6772      3710.123      776.2244
        0.284         0.174        0.2479         24.52        0.7298      3618.199      2690.239
        0.246         0.006         0.243         24.52        0.7501      2023.056      919.5673
        0.163         0.034        0.3779         25.25        0.8191      3724.705       2092.53
        0.382         0.003        0.1708         23.82         0.765      1943.855      779.5176
        0.271         0.056        0.2091         24.24        0.7633      932.1055      1171.677
        0.247         0.048        0.3669         25.34        0.7405      1908.275      1723.905
        0.202         0.088        0.2732         24.83        0.6937      3582.044      782.9361
         0.17         -0.01        0.4599         25.64        0.7677      3738.445      1543.909
        0.157         0.006        0.5023         25.83        0.7178      3516.871      2919.833
        0.185         0.073        0.2444         24.38        0.8225       3767.92      1999.907
        0.244         0.019        0.2745         24.78        0.8153      2821.717      4122.565
        0.004         0.479           -1.           -1.           -1.      676.9576      1614.402
        0.295          0.06        0.2115         24.45        0.8403      2360.158      3881.609
        0.157         0.046        0.3213         25.08        0.7711      372.6224      1877.157
        0.271          0.27        0.1702         23.74        0.7711      3121.376      1434.473
        0.293         0.052         0.202         24.24        0.7724      3088.593      2537.774
        0.263         0.171        0.2051         24.36         0.744      2742.566      3335.453
        0.263         0.062        0.2302         24.75        0.6898      613.2776      1932.542
        0.168         0.126        0.2993           25.        0.9507      2272.437      3720.442
        0.335         0.236        0.1455         23.39        0.7664      3211.142      1211.987
        0.302         0.106        0.1966         24.26        0.7391      1535.363      1744.217
        0.247         0.082        0.2868         24.97        0.7269      2290.616      2716.623
        0.235         0.044        0.2636         24.69        0.7843       2755.03      763.6641
        0.321         0.074        0.1899         24.12        0.7705      304.8029      1706.001
        0.258          0.04        0.2174         24.66        0.7001      2847.294      947.5194
        0.378         0.277        0.1294         23.17        0.7763      3201.699      1122.164
        0.219         0.215        0.2147          24.3        0.7784      3737.246      2548.178
        0.186         0.095        0.3214         25.22        0.7287      3593.545       2737.19
        0.199         0.066        0.2548         24.67        0.9231      2558.875      3931.685
        0.164         0.127        0.2816         24.77        0.8055      1989.361      620.4638
        0.251         0.037        0.2067         24.29        0.7926      1986.545      907.6429
        0.211         -0.02        0.3529         25.35         0.735      2188.746      1538.224
        0.135         0.055        0.4145          25.7        0.6977      3744.763      2588.551
        0.228         0.052        0.2681         24.83        0.9651      3085.333      4021.309
        0.222         0.024        0.3708         25.47        0.7549      3311.636      1037.228
         0.22          0.12        0.2124         24.36        0.7531      1845.323      1543.077
        0.264         0.053        0.2822         25.16        0.7254      2463.675      2381.912
         0.23         0.009        0.2536         24.82        0.7289      2245.865      1822.125
        0.269         0.176        0.1829          24.2        0.7432      2213.587      1214.241
         0.16         0.011        0.3565         25.37        0.7397      3435.925      2643.456
        0.229         -0.02        0.3447         25.22        0.8219      2796.265      1115.206
        0.259         0.108        0.2218         24.56        0.7472      609.2262      516.1685
        0.233         0.016        0.2723         25.03        0.7312      446.1685       1421.09
        0.214         0.013        0.2258         24.64        0.7523      1460.323      761.8345
        0.267         0.035        0.1805         24.03        0.7678      3260.745      1493.947
        0.234         0.009        0.2379         24.66        0.7389      3745.906      2445.371
        0.362         0.117        0.1495         23.72        0.7838      1376.541      760.6504
        0.165         0.039        0.2925         25.01        0.7779       1603.98      1006.423
        0.246         -0.01           -1.           -1.           -1.      3213.882       4162.84
        0.193          0.04        0.2912         25.09        0.7414      2980.393       1186.87
        0.211         0.006        0.2531         24.93         0.436      2796.546      3996.764
        0.169         0.039           -1.           -1.           -1.      2385.939       3786.72
        0.242         0.129        0.2703         25.07        0.7121       2339.96      2443.147
        0.212           0.1        0.2362         24.86        0.7379      2351.413      1230.908
        0.261          0.06         0.193         24.32        0.7577      3099.733      2050.005
        0.144         0.066         0.369         25.46        0.7998      1999.535      2285.133
        0.393         0.081        0.1626         23.98        0.7799      1849.697      2054.365
        0.317         0.077        0.1926         24.48        0.7217       3221.59      1646.293
        0.181         0.009        0.5408          25.2          0.79      3722.201      925.8201
        0.266         0.107         0.314         24.35        0.7682      3621.206      2896.993
        0.252         0.127        0.3559         25.01        0.7156      565.5403      1027.076
        0.211         0.008        0.4587          25.5        0.7479      290.1744      1569.351
        0.386         0.223        0.1528         23.52        0.7563      3287.974      2844.245
        0.176         0.118           -1.           -1.           -1.      3139.498      3748.797
        0.395          0.08        0.1682         24.03         0.792      1131.531      2221.905
        0.158          0.14        0.4739         25.87         0.782      3497.591      3474.135


==> catalog/ReadMe.txt <==
J/A+AS/vol/page     Catalogue of Galaxies in the HDF-S    (M. Volonteri, 2000)

	Reference number of the papaer:DS1871
================================================================================
A Catalogue of Galaxies in the HDF-South: Photometry and Structural Parameters
     M. Volonteri, P. Saracco, G. Chincarini
    <Astron. Astrophys. Suppl. Ser. vol, page (year)>
    =2000A&AS..VVV.ppppI     (SIMBAD/NED BibCode)
================================================================================
Keywords: cosmology: observations - galaxies: photometry - galaxies: fundamental parameters
Description:

We present a catalogue of galaxies in the HDF-S, created using the public version 1 images of the WFPC2 data.
We created a catalogue for each pass-band (I_{814}, V_{606}, B_{450}_{450}, U_{300}). In  V_{606}, 
B_{450}, U_{300} for each galaxy the catalogue gives photometric parameters (as described in the following 
Description). For the I_{814}-selected catalogue besides the above entries, we estimated also the colours 
and for I_{814}<26, the petrosian radius, the mean surface brightness within the petrosian radius, 
light concentration indexes, that is C_eta and C_abr, and the  asymmetry index as computed by Abraham software.   


File Summary:
-------------------------------------------------------------------------------------------------
  FileName              Lrecl  Records   Explanations
-------------------------------------------------------------------------------------------------
ReadMe                  80        .      This file
Ucatalogue.dat          (len)   (rows)   Table containing the Ucatalogue
Bcatalogue.dat                           Table containing the Bcatalogue
Vcatalogue.dat                           Table containing the Vcatalogue
captionUBV.dat				 File containing the description of columns in UBV catalogues
Icatalogue_col.dat			 Table containing the Icatalogue (photometry+colours)
captionI_col.dat		       	 File containing the description of columns in Icatalogue_col.dat 
Icatalogue_struct.dat 	                 Table containing the Icatalogue (structural parameters)
captionI_struct.dat			 File containing the description of columns in Icatalogue_struct.dat
-------------------------------------------------------------------------------------------------


References: Abraham, R.G., Valdes, F., Yee, H.K.C., van den Bergh, S., 1994, ApJ, 432, 75
	    Abraham, R.G., Tanvir, N.R., Santiago, B.X., Ellis, R.S.,  Glazebrook, K., van den Bergh, S., 1996, MNRAS, 279, L47
 
================================================================================


==> catalog/Ucatalogue.dat <==
  0.005690243   1.813447E-4      26.38217    0.03461017   0.006632629   2.209709E-4      26.21579    0.03618088   0.007678549   4.594268E-4       26.0568     0.0649781   0.006946479   3.747414E-4      26.16559    0.05858639   0.006946479   3.747414E-4      26.16559    0.05858639       25.9248     0.1754741        71      270.2456      1900.186      338.2729893459861     -60.55591528800913      6.136397814925544    0.01009913358578459      6.389803222565312    0.01155506387474203    -0.7540908865021407  -0.001975804648633974      2.650993     0.1137222      2.344875    0.09338873      8.680144   0     0.5241883      14.61139
  0.003766392   1.539362E-4      26.83019     0.0443859   0.004679058   2.039161E-4       26.5946    0.04732852   0.004531169   4.381421E-4      26.62947     0.1050109   0.004478604   2.380940E-4      26.64214    0.05773453   0.004478604   2.380940E-4      26.64214    0.05773453      26.49747     0.1938976        58      304.7209      1705.177      338.2721772930238     -60.55807118581633      4.915880036216616    0.01352025983784062      6.174416192658984    0.01673730256764052      -1.29837191893683  -0.003686735986715659      2.643478     0.1383876      2.025419      0.105387      7.806057   0     0.0884225      10.75527
  0.004229856   1.919025E-4      26.70419    0.04927027   0.005575165   2.587085E-4      26.40436    0.05039446   0.005509085   4.695404E-4       26.4173    0.09255999   0.005306451   4.173067E-4      26.45799    0.08540455   0.005306451   4.173067E-4      26.45799    0.08540455       26.2853     0.1874469        79      321.8134       1995.22      338.2718452887183     -60.55485851426437      9.131240501758774    0.02365701838304495      5.987070750287568    0.01630664706758629     0.5314660816751981   0.002037436574946026      3.036222      0.155512      2.428923     0.1256172       11.3221   0   1.196123E-4      10.38963
  0.001897924   1.194281E-4       27.5743    0.06833727   0.002523447   1.673981E-4      27.26501    0.07204206   0.002972004   4.360026E-4      27.08738     0.1593197   0.002593582   2.541380E-4      27.23525     0.1064142   0.002593582   2.541380E-4      27.23525     0.1064142      26.95538     0.2279293        29      336.7423      1306.917      338.2713832488319      -60.5624775574923      3.675458040954558    0.02791702220918743      3.170978700716983    0.02284260949603054    -0.3778512473847595  -0.003328801032044749      1.969144     0.1719456      1.723052     0.1455827      7.480869   0      0.529421      7.663284
  0.008378576   2.536473E-4      25.96207    0.03287683    0.01120456   3.564991E-4      25.64651    0.03455361     0.0104968   4.433347E-4      25.71736    0.04586744    0.01240726   6.449798E-4      25.53581    0.05645471    0.01240726   6.449798E-4      25.53581    0.05645471      25.58536     0.1693305       141      375.4141      717.3343      338.2704041039679     -60.56900151372184      15.44068056436934    0.02155098085756503      13.31759667121069    0.01972769796082383    -0.2897482629650909   9.456095733219555E-4      3.934401     0.1481649      3.644004     0.1390174      16.46437   0   1.958742E-4      15.37379
  0.003112291   1.905315E-4       27.0373    0.06648387   0.006950373   3.672991E-4      26.16498    0.05739071   0.005594451   4.115659E-4      26.40061    0.07989355   0.005353112   4.209755E-4      26.44848    0.08540441   0.005353112   4.209755E-4      26.44848    0.08540441      26.26861     0.1815268        41      457.6536      696.8098      338.2685473747461     -60.56922132977843      14.81699200289862     0.1033903756065459      12.93116427927188    0.09047407563309832      -10.5195840416278    -0.0731370722904627      4.943262     0.4127395      1.819978     0.1533316      17.99355   2   0.005277439       10.5316
  0.002511882   1.573956E-4         27.27    0.06804922   0.003795537   2.393449E-4      26.82182    0.06848268   0.004407325   4.582946E-4      26.65956     0.1129274   0.004851244   4.531086E-4      26.55537     0.1014329   0.004851244   4.531086E-4      26.55537     0.1014329      26.52756     0.1982968        47      490.2939       557.918      338.2677863740214     -60.57075608782708      6.598197667226571    0.03919391347092638      6.744503261608215    0.03757657815891208       2.67631437791346    0.01578966824050846      3.057559     0.2327995      1.998509     0.1502494      14.68892   0   0.002749137      7.999317
   0.00236269   1.528894E-4      27.33648    0.07027492   0.003926427   2.526769E-4      26.78501    0.06988722   0.003456996   4.332563E-4      26.92325     0.1361055   0.004503179   4.691034E-4       26.6362     0.1131304   0.004503179   4.691034E-4       26.6362     0.1131304      26.79125     0.2123528        39      505.1224      757.4695      338.2674890127981     -60.56854545721529      7.239266641977014    0.05141777560138574      3.897088518512211    0.02742680390448128      -2.27270449297245   -0.01550914587832187      2.896398      0.242959      1.657478     0.1407676      13.13521   0     0.2923013      8.239944
  0.001571692   2.038541E-4      27.77908     0.1408581   0.002267478   2.561402E-4      27.38114     0.1226774   0.001294563   7.594331E-4      27.98969     0.6370832   0.001540264   2.836941E-4      27.80101     0.2000254   0.001540264   2.836941E-4      27.80101     0.2000254      27.85769     0.6576048        25      527.8209      2211.041      338.2672454803926     -60.55245051773331      2.739335204109127    0.04563855969402914      3.078286487764389    0.05127107665003878     -1.390213458585659    -0.0233301866931999      2.075889     0.2682431      1.228131     0.1579724      8.502959   0     0.3031851      6.840865
  0.002550201   1.779653E-4      27.25356    0.07578631    0.00518491   3.209949E-4      26.48315    0.06723367   0.003869229   4.541915E-4      26.80094     0.1274807   0.004301837   5.288896E-4      26.68587     0.1335183   0.004301837   5.288896E-4      26.68587     0.1335183      26.66894     0.2069307        37      563.3718      513.8181      338.2661316067801     -60.57123770754783      4.024145743110786    0.03287378485414458      10.67034430003444    0.08644333742544713     -2.817047601828108   -0.02213857729727082      3.421068     0.3072593      1.729389     0.1578255      14.58578   2   0.002448705        9.1054
  0.001225282   1.790977E-4      28.04941      0.158739   0.001795685   2.279522E-4      27.63442     0.1378616   1.650644E-4   7.352281E-4      30.22587       4.83725   0.001543492   3.323766E-4      27.79874       0.23386   0.001543492   3.323766E-4      27.79874       0.23386      30.09387      4.839996        22      573.5336      355.7805      338.2658734311618     -60.57298646130523      10.15852841313323     0.1761019373467631      1.825148975640269    0.03315686472017986     -2.631821137108744   -0.04714643233652345      3.304558     0.4361781      1.031298     0.1378677      11.06053   0     0.7557682      5.698947
   0.00657186   4.037198E-4      26.22578     0.0667147    0.00935128   5.051990E-4      25.84282     0.0586707   0.006499784   7.506149E-4      26.23775     0.1254146    0.01268966   0.001495487      25.51138      0.127986    0.00935128   5.051990E-4      25.84282     0.0586707      25.84282     0.2056644       120      578.0114      2215.605      338.2661160508807     -60.55239543861869      26.70831409715959    0.06120128247756982      37.63428322120101    0.07716488340567217     -20.04557569694771   -0.04195884999082331      7.276534     0.3345062      3.375596     0.1627015      29.74588   1   0.002501955      13.16245
   0.00769179   3.970844E-4      26.05493    0.05606415    0.01062497   4.951628E-4      25.70418    0.05061162   0.009362248   6.684978E-4      25.84155    0.07754426    0.01004985   8.491667E-4       25.7646    0.09176202    0.01004985   8.491667E-4       25.7646    0.09176202      25.70955     0.1805052       115      589.2197      2196.181      338.2658600554399     -60.55260947077645       9.48372189641762    0.01968311144591613      16.13220118057862    0.03207297395913886      -1.36602784206093  -0.001466184804649685       4.04993     0.1795665      3.035456     0.1396853      21.03791   0   1.652034E-4      15.58844
   0.07607558   6.448800E-4      23.56689   0.009205841    0.09077656   8.234563E-4      23.37506   0.009851371    0.04343746   4.237497E-4      24.17534    0.01059436    0.09438344    0.00130139      23.33276    0.01497413    0.09438344    0.00130139      23.33276    0.01497413      23.37506   0.009851371      1117      627.3163      1383.523      338.2648517674187      -60.5616031631465      117.2756610880128    0.01366821162286479      137.7897797984492    0.01529223686425802     -83.35325798230268  -0.009003060381111406      14.54354     0.1533618      6.599298    0.07376055      58.81182   0   4.726705E-4      49.77842
  0.004767788   2.043480E-4      26.57421    0.04654609   0.007651924   3.374518E-4      26.06057    0.04789287   0.006274467   4.114181E-4      26.27606    0.07120924   0.007531618   5.772914E-4      26.07778    0.08324087   0.007531618   5.772914E-4      26.07778    0.08324087      26.14406     0.1778757        85      698.9348      1686.081      338.2632946446068     -60.55824693712049      8.088615292186347    0.02720127335234745      12.98403569078309    0.04524322091298145    -0.6488235425554407  -0.001060248388678724      3.615048     0.2128505      2.829149     0.1647397      16.63568   2   0.008768941      11.28025
  0.003207358   2.005294E-4      27.00463    0.06789854   0.004241711   2.557298E-4      26.70115    0.06547418   0.006387445   5.780474E-4      26.25668    0.09828021   0.005726023   5.199506E-4      26.37537    0.09861405   0.005726023   5.199506E-4      26.37537    0.09861405      26.12468     0.1903365        55      761.1015      398.3676       338.261654714248       -60.572497873901      4.261103948500225    0.01789609844937516      7.764130487011545    0.03193968220176119     -1.025206931252086  -0.003486430904151314      2.835862     0.1809906      1.995776     0.1306836       11.8778   0    0.08310181      9.426479
  0.001505388   1.244994E-4      27.82588    0.08981492   0.002963988   2.302664E-4      27.09031     0.0843692   0.005538917   4.087876E-4      26.41144    0.08014985   0.006825214   5.132875E-4      26.18471    0.08167219   0.006825214   5.132875E-4      26.18471    0.08167219      26.27944     0.1816398        27      763.3331      1801.308      338.2618655980166     -60.55696535146451      4.922684751170185     0.0548940957786264      5.132704734569724    0.05838229053062181      1.227655629434448     0.0134963197582798      2.501966      0.265041      1.948219     0.2074359      13.23589   0   0.007439875      6.320156
   0.01629667   3.303242E-4      25.23975     0.0220126    0.02112901   4.589027E-4       24.9578    0.02358692    0.01694053   4.244665E-4      25.19768    0.02721111     0.0268008   8.511837E-4      24.69963    0.03449097     0.0268008   8.511837E-4      24.69963    0.03449097       24.9578     0.1652557       248      782.2015      1876.396      338.2614546113599     -60.55613230405368      45.29566724949669     0.0269196061043837      15.63455219493443     0.0104759830413749      11.31293824005158   0.005866969024446611      7.008419     0.1697005        3.4369    0.09272175      29.45645   0   0.001848464      22.64378
  0.005122257   2.270617E-4      26.49635    0.04814068   0.009635492   4.099197E-4      25.81032    0.04620135   0.007910313   4.178753E-4      26.02452    0.05736973   0.009383331   6.660411E-4      25.83911     0.0770857   0.009383331   6.660411E-4      25.83911     0.0770857      25.89252     0.1728013        85      785.1935      1798.743      338.2613727622558     -60.55699174508342      7.813669064230726     0.0303137235821556      47.79966978715658     0.1891339522963718      7.073916200878741    0.02529731852561399      7.001016     0.4393928      2.568874     0.1624243      25.45051   0   0.002249905      12.10177
  0.002024268   1.502477E-4      27.50433    0.08060642   0.004210589   2.816627E-4      26.70914    0.07264677   0.005123756   4.222208E-4      26.49603    0.08949134   0.005071535   4.352285E-4      26.50715    0.09319825   0.004210589   2.816627E-4      26.70914    0.07264677      26.70914    0.07264677        25      807.7169      1895.345      338.2608834799504     -60.55592017628352      8.588344670114153     0.1241489309202676      7.995150563928717     0.1147466961435333      6.924852542976992    0.09993278274226897       3.90166     0.4684988      1.166425     0.1393001        12.788   3    0.03862408      8.757256
  0.001493117   1.118800E-4      27.83477    0.08137456   0.002368246   1.847610E-4      27.33393    0.08472535    0.00432401   4.103376E-4      26.68028     0.1030587   0.003988613   4.068133E-4      26.76794     0.1107651   0.003988613   4.068133E-4      26.76794     0.1107651      26.54828     0.1928473        27      813.4482      936.7588      338.2605756178534     -60.56653241003547      9.553072617992178     0.1214276396922152      3.945646475677128    0.05160884006994423      1.631681190665724    0.02162468766199711      3.161219     0.3571873      1.872275     0.2131988      14.58864   0     0.2299848      6.269604
   0.04932206   4.573636E-4       24.0374    0.01007048    0.05623512   5.619137E-4      23.89498    0.01085155    0.04412086   4.112399E-4      24.15839    0.01012234     0.0584072   8.486380E-4      23.85383    0.01577923     0.0584072   8.486380E-4      23.85383    0.01577923      24.02639      0.163314       657      830.3716      1260.941      338.2602548615041     -60.56294174870745      48.19564899179355   0.007440453051942863      56.89922317506022   0.008227657262736304      15.09862725787036   0.001991589400924911      8.262003    0.09931851      6.069117    0.07618362      26.65276   0   5.885442E-4      41.70485
  0.001014418   1.144574E-4      28.25446     0.1225341    0.00201515   2.018357E-4      27.50923     0.1087728   0.002769436   4.482879E-4      27.16402     0.1757905   0.001598848   2.251983E-4      27.76048     0.1529635   0.001598848   2.251983E-4      27.76048     0.1529635      27.03202     0.2397318        13      837.0738      505.1735      338.2599627370565     -60.57130843579896      2.552282986961313    0.07287211078352909      2.385674833832969    0.06719169956356063     0.8608696313406785    0.02577925005624201      1.825889     0.3097856      1.266526     0.2099921      9.102311   2     0.6958839      6.091753
  0.005475136   2.135237E-4      26.42401    0.04235268   0.008609282   3.503907E-4      25.93258    0.04419931   0.008095399   4.117981E-4       25.9994    0.05524283    0.01046236   6.421652E-4      25.72093    0.06665718    0.01046236   6.421652E-4      25.72093    0.06665718       25.8674     0.1721069       106      889.4492      1551.913      338.2589784614033     -60.55971490435895      29.38390326591781    0.07364122808437736      7.444202031530238    0.01864030630137746      1.199538016824242   0.002037926403131532       5.42672     0.2715081      2.716397     0.1362531       23.0395   0   2.337389E-4      11.61742
  0.001980376   1.846353E-4      27.52813     0.1012504   0.003188589   2.668577E-4        27.011    0.09088893   0.003696966   5.828585E-4      26.85039     0.1712172   0.003658935   6.433404E-4      26.86161     0.1909484   0.003658935   6.433404E-4      26.86161     0.1909484      26.71839     0.2363987        29      900.9998      424.0009      338.2585071011497      -60.5722012434001      6.700386201665585      0.082563400457613      5.446384513086183     0.0670435986536086    -0.5589785594301552  -0.005174344134541741       2.62933     0.2900523      2.287661     0.2558841      14.40993   0     0.3416322      7.988537
  0.001140774   9.946573E-5        28.127    0.09468991   0.001976021   1.755217E-4      27.53052    0.09646486   0.001417069   4.076775E-4      27.89152      0.312432   0.001830215   1.713839E-4      27.61374     0.1016945   0.001830215   1.713839E-4      27.61374     0.1016945      27.75952     0.3523957        20      919.8546      1550.427      338.2582933089747     -60.55972855784719      3.701766790865495    0.05709584912203997      4.092490519137681    0.06298750358327285     -2.037015818887161   -0.03100101252191332      2.437928     0.3019641      1.360429      0.170003      10.91066   0     0.4149485      5.562325
  0.001762254   1.512339E-4      27.65483    0.09319883   0.004222476   2.942630E-4      26.70608    0.07568301   0.004807186   4.112586E-4      26.56527    0.09290817   0.005284081   5.493914E-4      26.46258     0.1129126   0.004222476   2.942630E-4      26.70608    0.07568301      26.70608    0.07568301        40      940.1326       579.247      338.2576544321503     -60.57047886953034      15.15866936581168     0.1504985203093033      6.908300076494455    0.06901720366329505      5.588859569075772    0.05563779177020061       4.24027     0.4227493      2.021653     0.2019869      17.56348   3   9.391123E-4      6.102864
  0.001527685   1.320788E-4      27.80992    0.09389208   0.002863798   2.308219E-4      27.12764    0.08753154   0.004487647   4.191051E-4      26.63995     0.1014225    0.00505379   5.270410E-4      26.51096     0.1132549   0.002863798   2.308219E-4      27.12764    0.08753154      27.12764    0.08753154        29      940.6367      591.4954       338.257645369511     -60.57034321774464      4.623760888158322    0.05142816780808733      10.31566705929745     0.1211601650842454      4.083167699898226    0.04540349179331503      3.528007     0.3788671      1.578796      0.170435      14.15137   3   0.005481709      6.195133
   0.03326568   3.775820E-4      24.46501    0.01232664    0.03709855   4.438651E-4      24.34661    0.01299343     0.0337567   4.375300E-4       24.4491    0.01407595    0.03805064   6.790422E-4       24.3191    0.01938048    0.03805064   6.790422E-4       24.3191    0.01938048       24.3171     0.1636066       400      941.3787      2017.149      338.2578959711532      -60.5545593759315      19.01149938774154   0.004228707578063259      43.20929261981189   0.009337923108919257     -8.368218613242731  -0.001609166147392404      6.769143    0.09900754       4.04963    0.06135257      21.61218   0   0.001214351       35.9516
  0.001548322   1.083977E-4      27.79535     0.0760306   0.002191623   1.632789E-4      27.41809    0.08090846   0.003113717   4.192055E-4       27.0368     0.1462102   0.002073319   1.821757E-4      27.47833    0.09542321   0.002073319   1.821757E-4      27.47833    0.09542321       26.9048     0.2189667        28      951.3023      716.7366      338.2574285557197     -60.56895565658559      4.729664719960818    0.05497871952661449       2.59991334853914    0.02900105834034114    -0.2763088989864784  -0.003138039590343666      2.182872     0.2352709      1.601452     0.1691962      11.20264   0     0.2430702      6.384267
  0.003755296   2.040091E-4      26.83339    0.05899772   0.007114961   3.615688E-4      26.13957    0.05518845   0.006868534   4.313170E-4      26.17784    0.06819654    0.01035272   7.655628E-4      25.73236    0.08030748    0.01035272   7.655628E-4      25.73236    0.08030748      26.04584     0.1766912        85      956.2962      581.3346      338.2572906215321     -60.57045426655273      8.661712639267499    0.03416204946466283      17.04095429679155    0.06660943841375997      2.489023109976003    0.00933073016852013      4.210052     0.2628712      2.824558     0.1779613      20.69081   0   0.001908076      8.920957
   0.00100242   1.018869E-4      28.26738     0.1103822   0.001810101   1.775370E-4      27.62574     0.1065163    0.00161886   4.189100E-4      27.74698     0.2810227   0.002200775   3.992630E-4      27.41356     0.1970213   0.002200775   3.992630E-4      27.41356     0.1970213      27.62574     0.3248734        23      975.5776      639.3647      338.2568670712966      -60.5698100207527      2.718874774634125     0.0436241771983847      3.339878347751172    0.05546675187835827     0.5991228406511108     0.0100848300582098      1.924625     0.2474675      1.534462     0.1945528        10.293   0     0.0224441      4.598529
   0.00199902   1.403749E-4      27.51796    0.07626095   0.003500508   2.419764E-4      26.90967    0.07507093   0.004069058   3.866639E-4      26.74627     0.1031976   0.004917451   4.507409E-4      26.54065    0.09954438   0.003500508   2.419764E-4      26.90967    0.07507093      26.61427     0.1929216        48      990.5718      642.7551      338.2565298620105      -60.5697711016276      4.626404998162485    0.03090147250330795      7.401837185576887    0.05219181070586643      1.310897134446147   0.008783208343900545      2.814801     0.2352605      2.026115     0.1665706      12.99091   1   0.007803944      6.324854
  0.008621847   2.608940E-4        25.931    0.03286197    0.01218098   3.886887E-4      25.55579    0.03465369    0.01071987   4.202040E-4      25.69453    0.04256968    0.01259267   6.898469E-4       25.5197    0.05949284    0.01259267   6.898469E-4       25.5197    0.05949284      25.56253     0.1684671       166      997.6284      657.2751      338.2563735966078      -60.5696096947654      21.15842170929503    0.03048538582941126      18.38982758874792    0.02496506925998529      7.059614806463955   0.008594943145348031      5.193089     0.1917094      3.546839     0.1367405      21.56559   0   1.217718E-4      14.61745
  0.001383655   1.157490E-4      27.91743    0.09084875   0.002725394   2.174815E-4      27.18143     0.0866608   0.002867366   4.094489E-4      27.12629     0.1550766   0.003069375   3.816093E-4      27.05238     0.1350202   0.003069375   3.816093E-4      27.05238     0.1350202      26.99429     0.2249839        29       1034.76      761.1481      338.2555565191713     -60.56845625758602      6.438430259009365    0.07581207026000537      3.008146856027896    0.03598092852642253      -1.26647547495751   -0.01516685654728127      2.618272     0.2844816       1.60973     0.1756794      12.30497   0    0.03173178      5.620574
  0.001817094   1.210299E-4      27.62156    0.07233446   0.002535622   1.770166E-4      27.25979     0.0758157   0.002859434   4.401850E-4       27.1293     0.1671802   0.002716162   3.281294E-4      27.18511     0.1311956   0.002716162   3.281294E-4      27.18511     0.1311956       26.9973     0.2334914        35      1086.118      560.4471      338.2543615087413     -60.57067351183209       4.49188349127217    0.03614992695690333       3.88375147666218    0.03281725103471677     -1.913634707857412   -0.01543111221365081      2.474967     0.2236167      1.500059     0.1377054      11.03958   0    0.02178214      6.709217
   0.00805205   2.230461E-4      26.00523    0.03008279    0.01041607   3.141509E-4      25.72574      0.032754   0.008868762   3.628781E-4      25.90034    0.04443525   0.009775918   4.620133E-4      25.79461    0.05132474    0.01041607   3.141509E-4      25.72574      0.032754      25.72574      0.032754       124      1118.355      1765.508      338.2538627643217     -60.55732898849479      7.957126692169232    0.01008649480925744      25.61408257029757    0.03663940751489009     -4.741528355070364  -0.007081552269414816      5.177527     0.1959846       2.60085    0.09119175      15.20641   3     0.1269345      15.72554
  0.007207765   2.741663E-4       26.1255    0.04130886    0.01525266   5.277275E-4      25.31164    0.03757457    0.01127496   4.140715E-4      25.63971    0.03988321    0.01554195   8.736814E-4      25.29123    0.06104882    0.01554195   8.736814E-4      25.29123    0.06104882      25.50771     0.1678084       125      1123.662      990.0568      338.2535967403766     -60.56591371118424      48.35144624937958     0.1025167586391561      22.54636528169689    0.04796998901305072      7.256093384688057    0.01424571489742752      7.088852     0.3255966      4.543786     0.2108877      34.06555   0   0.002664028      14.05482
   0.01866782   3.595875E-4      25.09227      0.020919      0.025608   5.330571E-4      24.74906    0.02260622    0.01663423   4.112183E-4      25.21749    0.02684723    0.02571948   8.462389E-4      24.74434    0.03573227    0.02571948   8.462389E-4      24.74434    0.03573227      24.74906     0.1651962       318      1124.629      1771.356      338.2537225627965     -60.55726366183559      36.55170668857869    0.01854717882234384      123.2821298237657    0.07317476107374247      44.09751606389708    0.02508173150811959      11.90649     0.2879997      4.250795    0.09369171      42.70508   0   2.563313E-4      22.94562
  0.004276415   1.656317E-4       26.6923    0.04206235   0.005580247   2.341963E-4      26.40337    0.04557812   0.006225454   3.265864E-4      26.28457     0.0569714   0.007399172   4.065430E-4      26.09704    0.05966962   0.005580247   2.341963E-4      26.40337    0.04557812      26.40337    0.04557812        75      1127.951      1765.861      338.2536467071064     -60.55732418488453       5.82408464772169    0.01220367773136473      10.30201593915882    0.02583666527989294      1.264656824682405   0.003612796815410273      3.261057     0.1635081      2.343418     0.1063271      14.85252   3   0.006248513      10.76772
  0.001787901   1.211799E-4      27.63914    0.07360662   0.002738506   1.946066E-4      27.17622    0.07717446   0.004016006   4.059827E-4      26.76051      0.109785   0.003826351   3.791575E-4      26.81304      0.107613   0.003826351   3.791575E-4      26.81304      0.107613      26.62851     0.1965242        37      1131.284      779.8326      338.2533852882694     -60.56824044749679      2.635811239835458    0.02290794388581077      7.588771213520985    0.06891238869100596     0.7541273449721082   0.006812705681502494      2.775076     0.2643862      1.588564      0.148055      12.58543   2   0.006361749      6.428413
  0.002667878   1.479871E-4      27.20458    0.06024036   0.003745072   2.170474E-4      26.83635    0.06293965   0.004870876   4.394823E-4      26.55098    0.09798603   0.005011041   4.278690E-4      26.52018    0.09272838   0.005011041   4.278690E-4      26.52018    0.09272838      26.41898     0.1901848        45      1135.041      2065.831      338.2535436748159      -60.5540024866242      6.879441020300077     0.0332363904225918      4.137987918693905    0.02003138067635487     0.7348125579728019   0.003219375771091882      2.657814     0.1843352      1.988329     0.1388824      8.570395   0     0.1471162      8.665631
   0.02368513   2.256298E-4      24.83381    0.01034548    0.02488024   2.495835E-4      24.78036     0.0108941    0.02590208   4.068940E-4      24.73666    0.01705989    0.02441127   2.724218E-4      24.80102     0.0121194    0.02441127   2.724218E-4      24.80102     0.0121194      24.60466     0.1638903       154      1147.057      1368.071      338.2531411709908     -60.56172644520083      7.737227328864399   0.001766571250598836      9.020151006443384   0.002330806471581855    -0.6773394240735512  -1.780343475143897E-4      3.051486    0.04880866      2.728701    0.04141368      4.702263   0     0.9575189      40.31475
   0.02446033   3.809101E-4      24.79885    0.01691181    0.03036715   5.097694E-4      24.56399    0.01823054    0.02524361   4.215945E-4      24.76462    0.01813733    0.03003423   7.565265E-4      24.57596    0.02735505    0.03003423   7.565265E-4      24.57596    0.02735505      24.63262      0.164006       361      1262.971      1950.623      338.2506407169749      -60.5552660788671      39.22879858383758    0.01644998441962741      27.44898690303279    0.01149026221176224     0.3123583330079782  -4.684346725307435E-4       6.26395     0.1284283      5.238388     0.1069879      19.05418   0   7.560083E-4      27.97081
  0.001390532   1.207819E-4      27.91205    0.09433021   0.002279875   1.947817E-4      27.37522    0.09278271   0.002686075   4.463749E-4       27.1972     0.1804727    0.00296001   3.085292E-4      27.09177     0.1131965    0.00296001   3.085292E-4      27.09177     0.1131965       27.0652     0.2431859        26      1274.056       590.932      338.2501326292225     -60.57031851215751      2.528411998815541    0.03380176030575845      5.656236357036924    0.07452064106419892    -0.4492165697839763  -0.006148787554296207      2.391542     0.2746432      1.570087     0.1813657      11.61208   0     0.0291457      5.953761
  0.005070012   2.071439E-4      26.50748    0.04437036   0.005940935   2.420011E-4      26.33536    0.04423768   0.005168964   5.516221E-4      26.48649     0.1158959   0.005371225   3.054441E-4      26.44482     0.0617573   0.005371225   3.054441E-4      26.44482     0.0617573      26.35449     0.2000021        70      1303.232      2227.877      338.2497867114773      -60.5521927654517      5.176949888478006   0.009809144772439852       6.11198032578082    0.01206112949599947   -0.00519343699640018  -3.520244156967812E-4      2.472248     0.1100676      2.275285    0.09876943      6.728108   0     0.2978642      13.14539
  0.006382109   2.501559E-4      26.25759    0.04256732    0.01059052   4.137929E-4      25.70771     0.0424322    0.00982953   4.369387E-4      25.78867    0.04827448    0.01287417   6.126912E-4       25.4957    0.05168354    0.01287417   6.126912E-4       25.4957    0.05168354      25.70771     0.1699983       117        1324.1      660.7004      338.2490183396126     -60.56954140839069      16.05567346271399    0.03872196911173984        29.650657287637    0.06988803113513458     -4.972083943899876   -0.01211979091709409      5.592407     0.2721145      3.798857     0.1859131      27.66279   0   2.117831E-4      12.94594
  0.002460517   1.435829E-4      27.29243    0.06337327   0.003706097   2.257512E-4      26.84771    0.06615202   0.003987489   4.247036E-4      26.76825     0.1156688   0.004136607   4.121581E-4      26.72839     0.1082055   0.004136607   4.121581E-4      26.72839     0.1082055      26.63625     0.1998706        51      1326.446      734.3039      338.2489794990668     -60.56872630603017      7.104950991593838    0.04166653352293383      5.000757841733296    0.02800756247715161     0.5918546017850196   0.004956953765124866      2.694439     0.2080285      2.201297     0.1624754      12.58711   0   0.002285502      7.535531
  0.001717996   1.664446E-4      27.68245      0.105215   0.002827986   2.473127E-4      27.14131    0.09497276    0.00430961   5.496722E-4       26.6839     0.1385146   0.005007685   5.332461E-4      26.52091     0.1156433   0.005007685   5.332461E-4      26.52091     0.1156433       26.5519     0.2139049        27      1367.282        459.42      338.2480069521448     -60.57176578643373      3.360123147296798    0.05042503764157707      5.992415153161317    0.09104767149971003     -1.459781640273404   -0.02186819452161945      2.577164     0.3171468       1.64644     0.2022143      12.34655   0     0.3311414      7.193527
  0.001099046   9.954070E-5      28.16746    0.09835909   0.001648439   1.532705E-4      27.72732     0.1009754   0.004412676   4.062897E-4      26.65825    0.09999163   0.003917431   3.616607E-4       26.7875     0.1002605   0.001648439   1.532705E-4      27.72732     0.1009754      27.72732     0.1912259        21      1369.788      1440.712       338.248137764444     -60.56090142953692      3.379156045006857    0.05254205295208893      2.207555731549698    0.03352951169526441     -1.024575170904733   -0.01607550579988184      1.993383     0.2484185      1.270093     0.1560764      9.526508   1     0.7024183      5.265071
  0.001099046   9.954070E-5      28.16746    0.09835909   0.001648439   1.532705E-4      27.72732     0.1009754   0.004412676   4.062897E-4      26.65825    0.09999163   0.003917431   3.616607E-4       26.7875     0.1002605   0.001648439   1.532705E-4      27.72732     0.1009754      26.52625     0.1912259        21      1369.788      1440.712       338.248137764444     -60.56090142953692      3.379156045006857    0.05254205295208893      2.207555731549698    0.03352951169526441     -1.024575170904733   -0.01607550579988184      1.993383     0.2484185      1.270093     0.1560764      9.526508   1     0.7024183      5.238089
  0.001936719   1.218206E-4      27.55233    0.06830996   0.002815508   1.885457E-4      27.14611    0.07272599   0.003278178   4.102267E-4      26.98092     0.1359005   0.003369812   3.280985E-4      26.95098     0.1057373   0.003369812   3.280985E-4      26.95098     0.1057373      26.84892     0.2122215        39      1377.241      759.9019      338.2478399145613     -60.56843814356981      4.236170722679439    0.03420889850701922       5.74612862981348    0.04941017799815178      -2.11150589477705   -0.01715055693889522       2.68953     0.2461074      1.657929      0.151823      12.65777   0   0.001306029      6.779494
  0.009060176   2.771881E-4      25.87716    0.03322521    0.01462322   4.636803E-4      25.35739    0.03443542     0.0112133   4.133447E-4      25.64567    0.04003214    0.01519443   6.687921E-4      25.31579    0.04780094    0.01519443   6.687921E-4      25.31579    0.04780094      25.51367     0.1678439       192      1385.835      1013.607       338.247694744078     -60.56562850770311      17.05877792411336     0.0237440415416061      45.24466159956947    0.07406344991229955      5.692479053835498   0.008414123088821257       6.80815     0.2746509      3.994062     0.1495806      31.29847   0   0.003774669      14.30591
  0.009932231   2.169215E-4      25.77738    0.02371842    0.01172081   2.787831E-4      25.59761    0.02583086    0.01299069   4.063408E-4      25.48592    0.03396941    0.01258539   3.758781E-4      25.52033    0.03243473    0.01258539   3.758781E-4      25.52033    0.03243473      25.35392      0.166502       123      1388.531       1698.95      338.2477648687327     -60.55804065537474      7.428813175996374    0.00722049490611723      15.63434925112492    0.01497630086657005    -0.8510846142637973  -0.001548344736303948      3.965059      0.123588      2.709514    0.08320345      9.669783   0    0.01561054      19.37298
  0.001216391   9.708986E-5      28.05732    0.08668233    0.00179288   1.520813E-4      27.63612    0.09212012   0.003481376   4.310248E-4      26.91562     0.1344563   0.002362938   2.981825E-4      27.33637     0.1370439   0.002362938   2.981825E-4      27.33637     0.1370439      26.78362     0.2112995        25      1389.854       1378.34      338.2476738706136     -60.56159007890437      2.779586364203691    0.03749773926587258      3.032248677114554    0.04165291863070309     0.9171676406159612    0.01221851754091662      1.957484     0.2279676      1.407157     0.1648679      9.938879   0     0.1132421       5.32004
  0.002629635   1.441179E-4      27.22026    0.05951853   0.003794349   2.197166E-4      26.82216    0.06288622   0.004195375   4.163380E-4      26.71307     0.1077718   0.004646468   3.863854E-4      26.60219    0.09030829   0.004646468   3.863854E-4      26.60219    0.09030829      26.58107     0.1954066        47      1390.398      1043.975      338.2475977541468     -60.56529186946532      4.027106854141881    0.02051526949029442      8.142426065280641    0.04167293623450764   -0.09128544779977332  -7.742436188976747E-4      2.853848     0.2042088      2.006261     0.1431327      10.41183   0    0.07895362      8.367177
   0.04169364   5.742776E-4      24.21983    0.01495829    0.06050044   8.805442E-4       23.8156    0.01580602    0.02058079   4.200047E-4      24.98635    0.02216266    0.05612671   0.001357867      23.89708    0.02627347    0.05612671   0.001357867      23.89708    0.02627347       23.8156    0.01580602       803      1396.836      1421.876      338.2475248991654     -60.56110742405904      92.32915783033728     0.0228585132992907      180.8929900110772    0.04446079404801209     -59.33048070716376    -0.0132151452058124      14.51361     0.2252272      7.910584     0.1288099       64.3247   0   3.110059E-4      32.30383
  0.004603854   1.911461E-4       26.6122    0.04508932   0.006170639   2.676038E-4      26.29417    0.04709685   0.006145562   4.584286E-4       26.2986    0.08101024    0.00555213   3.188223E-4      26.40885    0.06236183    0.00555213   3.188223E-4      26.40885    0.06236183       26.1666     0.1820211        80      1453.267      549.9741      338.2460867814713     -60.57075516116141      9.788414966150085    0.02886608826036762      10.55028647863494      0.031171875971562     -4.797867720015674   -0.01544598117426362        3.8707     0.2133259      2.314386     0.1205406      15.52484   0    0.07669187      11.22207
   0.00451838   1.492544E-4      26.63254    0.03587354   0.005292643   1.880209E-4      26.46082     0.0385801   0.005387383   4.193973E-4      26.44156    0.08454298   0.004940823   2.360443E-4       26.5355    0.05188289   0.004940823   2.360443E-4       26.5355    0.05188289      26.30956     0.1836206        58      1469.516      1836.687      338.2459671878911     -60.55650812686012       4.81530083961854    0.01007495612819825      5.498115351129762    0.01191935478414596    -0.1482724605693519  -2.038667900318591E-4      2.351366     0.1092777      2.187349     0.1002631      7.288363   0     0.1998104      12.84649
  0.001223504   1.049900E-4      28.05099    0.09319065   0.001871603   1.647903E-4      27.58947    0.09561975   0.002098788   4.381796E-4      27.46508     0.2267323    0.00185419   2.738801E-4      27.59961     0.1604117    0.00185419   2.738801E-4      27.59961     0.1604117      27.33308     0.2792428        21      1496.758      625.1208      338.2451212595851     -60.56991909630058      4.006083150162591    0.06074063775849591      2.595614543287376    0.04017439832058374     -1.039124485272842   -0.01599202285524656       2.13464     0.2635723      1.430038     0.1773265      10.46551   0     0.6975774       5.81952
  0.004838889   2.762376E-4      26.55814    0.06199647   0.007355621   3.868411E-4      26.10345    0.05711406    0.00441031   5.687638E-4      26.65883     0.1400531   0.005237357   6.606332E-4      26.47222     0.1369866   0.005237357   6.606332E-4      26.47222     0.1369866      26.52683     0.2149043        66      1501.954      2252.935      338.2453164244219     -60.55189669094374      9.995839322053768    0.04075046592189176       6.93409019994776    0.02757144027190187     -2.040774715420127  -0.007570172728490098      3.319052     0.2102316      2.431835     0.1553208      17.04169   2   0.008270262      12.91688
  0.002885581   1.497159E-4      27.11942    0.05634619   0.004198911   2.312175E-4      26.71216    0.05980174   0.004700114   4.164139E-4      26.58973    0.09621587   0.006219849   5.170226E-4      26.28555    0.09027334   0.006219849   5.170226E-4      26.28555    0.09027334      26.45773     0.1892789        58      1512.892      1594.467      338.2449437742844      -60.5591857134538      14.94841211979053    0.07156500585524627      3.933733619059655    0.02041741370243914     -3.039940005289118   -0.01538883688198626      3.966321     0.2753871      1.774949     0.1270604      15.91368   0   0.002892145      8.282634
   0.09577354   3.116294E-4      23.31689   0.003533643     0.0974517   3.273925E-4      23.29803   0.003648455    0.09791295   4.141825E-4       23.2929   0.004593899    0.09435594   2.900111E-4      23.33308   0.003337915    0.09435594   2.900111E-4      23.33308   0.003337915       23.1609     0.1630647       298      1516.862      1833.537      338.2449002442832     -60.55653854039485      8.850931840107449   3.681643116040901E-4      9.056189122080041   4.431490213487771E-4      0.144730782119808   2.874693467830968E-5      3.021752    0.02128148      2.962454    0.01893177      3.892664   0     0.9736938      111.3905
  0.001711712   1.313330E-4      27.68642    0.08332453   0.002424194   1.864985E-4      27.30858    0.08354834   0.002354741   4.816246E-4      27.34014     0.2221239   0.002917663   3.437756E-4      27.10741     0.1279587   0.002917663   3.437756E-4      27.10741     0.1279587      27.20814     0.2755141        35      1552.642      2150.193      338.2441552207451     -60.55302939180339      4.085938728383175    0.03881256710685251      3.421274632757358    0.03147036425977736     0.3802126337476448   0.003376091462135408      2.063635     0.2003221      1.802394      0.173649      10.88895   0     0.1122285      6.326615
  0.001399691   1.139192E-4      27.90492     0.0883883   0.002438429   1.985553E-4      27.30223     0.0884303   0.004149782   4.079780E-4      26.72494      0.106768   0.003764709   3.474160E-4      26.83067     0.1002186   0.003764709   3.474160E-4      26.83067     0.1002186      26.59294     0.1948549        22      1565.481      1369.124       338.243715915103     -60.56167557032194        2.4689203621914    0.04194752376744245      3.346253321885099    0.05711544186249719    -0.7241782910213911   -0.01268647196487497      1.937592     0.2535981      1.435587     0.1864162      9.987887   0     0.2392544      6.492672
  0.005812753   2.077991E-4      26.35905    0.03882323   0.008058276   3.070802E-4      26.00439    0.04138467   0.009309925   4.170463E-4      25.84764    0.04864833    0.01071115   5.500163E-4      25.69541    0.05576595    0.01071115   5.500163E-4      25.69541    0.05576595      25.71564     0.1701049       101      1597.401      1244.216      338.2429728433746     -60.56305543833348      6.440479223258627    0.01242225663681524      19.49877455872763    0.04264039823664442     0.3362168800213965   6.750714655552656E-4      4.416721      0.206532      2.536105     0.1113875       15.1515   0   6.303308E-4      12.61006
    0.0263374   4.256393E-4      24.71857    0.01755087    0.03604617   6.301963E-4      24.37785    0.01898657    0.02228909   4.103895E-4      24.89977    0.01999557    0.04596069   0.001210642      24.11403    0.02860612    0.04596069   0.001210642      24.11403    0.02860612      24.76777     0.1642219       471      1614.746      1632.693      338.2426569653892      -60.5587528806166      103.4813058368604    0.04274005506692607      40.44217970039893    0.01827066068495072     -25.42334109879147   -0.00881410488517427      10.60455     0.2135049       5.60954     0.1242029      46.29895   0   2.874291E-4      26.47278
  0.004028332   1.825137E-4      26.75719    0.04920396   0.006288226   2.979750E-4      26.27368    0.05146138   0.007389566   3.986528E-4      26.09845    0.05858761    0.01411576   7.149207E-4      25.39574    0.05500264    0.01411576   7.149207E-4      25.39574    0.05500264      25.96645     0.1732094        75       1624.48      1606.851      338.2424327348755     -60.55903805974955      27.55840583315869      0.106928396057685      6.596867434720891    0.02592414082461653      -6.76738562160299   -0.02821511273903233      5.436302     0.3402754      2.145204     0.1306338      20.48989   0   0.003102989      10.15448
  0.003805199   1.390379E-4      26.81906    0.03968127   0.004558289   1.810539E-4        26.623    0.04313559   0.004862692   4.131990E-4      26.55281    0.09228101   0.004410352   2.471679E-4      26.65882    0.06086234   0.004410352   2.471679E-4      26.65882    0.06086234      26.42081     0.1873093        52      1637.527      1485.232      338.2421153966192     -60.56038329850535      4.642875692251821    0.01243618502637341      4.666798696805749    0.01265894128037912      0.149158361935747   3.632964539777978E-4      2.191911     0.1136994      2.122546     0.1103067      5.866825   0     0.7925249      11.44406
  0.001265834   1.237304E-4      28.01406     0.1061523   0.001778257   1.686126E-4      27.64501     0.1029735   0.001433922   5.235749E-4      27.87868     0.3965363   0.001154035   2.683912E-4      28.11445     0.2525684   0.001154035   2.683912E-4      28.11445     0.2525684      27.74669     0.4287308        17      1643.061      528.7198      338.2418061793986     -60.57097254081268      1.316102132200497    0.03642806533082985      3.001173202421201    0.08234953502632061     -0.690377995643697   -0.01873786137972482      1.802193     0.2983705      1.034107     0.1724895      8.165372   0     0.6882222      6.655327
  0.003179863   2.274901E-4      27.01398    0.07769336   0.004841705   3.174127E-4       26.5575    0.07119603   0.005483618   5.876853E-4      26.42233     0.1163878   0.006240592   6.840498E-4      26.28193     0.1190397   0.006240592   6.840498E-4      26.28193     0.1190397      26.29033     0.2002876        61         1665.      486.4955      338.2413036887043      -60.5714379338335      4.604701667523526    0.02553706758425986      16.25945849625649    0.08522433898215815     -1.237625311599842   -0.00471328354758565      4.048387     0.2925649      2.115355     0.1586416      17.55467   0    0.00329687      8.892841
  0.002236412   1.351904E-4      27.39612    0.06564838   0.003344597   2.122787E-4      26.95914    0.06892748   0.005218269   4.129646E-4      26.47618    0.08594413   0.006110168   4.329890E-4      26.30487    0.07695797   0.006110168   4.329890E-4      26.30487    0.07695797      26.34418     0.1842699        44      1676.161       1188.49      338.2411878496035     -60.56366492866251      5.588112596809367    0.03518258949905731      6.351438823314332    0.04170834488416696      2.938418950808714    0.01858528782242069      2.988792     0.2394055      1.733976      0.139914      13.64897   0   0.002912109      7.367416
  0.001075146   9.704389E-5      28.19133    0.09802354   0.001685608   1.568917E-4      27.70311     0.1010818   0.003150851   4.250850E-4      27.02393     0.1465135   0.002941562   3.605006E-4      27.09855     0.1330938   0.002941562   3.605006E-4      27.09855     0.1330938      26.89193     0.2191694        17      1719.727      1999.732      338.2403633662216     -60.55467933752579      3.303608913438053    0.05926458227895623      3.231712073408337    0.05604231099882843      1.683694435124858    0.03042142966116378       2.22525     0.2968459      1.258405      0.164892      10.02154   0     0.6992913      5.674159
  0.003138507   2.058303E-4      27.02819    0.07122232    0.00434108   2.714580E-4      26.67601    0.06791014   0.004080681   5.639178E-4      26.74317     0.1500766   0.004561425   5.238254E-4      26.62225     0.1247142   0.004561425   5.238254E-4      26.62225     0.1247142      26.61117     0.2215671        60      1733.995      485.9153      338.2397489248836     -60.57143779975339      4.394592937016356    0.02197985412062624      13.35295213334634    0.07406720216727704     -1.857566243119812  -0.009093903833333028      3.704437     0.2749714      2.006163     0.1429609      16.35124   0    0.00343431      8.849485
  0.003073852   1.531723E-4      27.05079    0.05411616   0.004309532   2.279368E-4      26.68393    0.05743998   0.005769836   4.249002E-4      26.36709    0.07997482   0.006450563   4.783174E-4      26.24601    0.08052827   0.006450563   4.783174E-4      26.24601    0.08052827      26.23509     0.1815626        62      1734.015      1962.851      338.2400344587863     -60.55508630182037      3.862080946236229    0.01834161893776327      11.11269557798689    0.05228798076740633      1.462063099297453   0.007124613919037686      3.375858     0.2317815      1.891656     0.1300267      15.14938   0   0.002876466      8.534184
    0.1487765   0.001041604      22.83867   0.007603229     0.1643462   0.001142747       22.7306   0.007551274    0.09165172   5.721304E-4      23.36465    0.00677929     0.1516911   0.001440391       22.8176    0.01031217     0.1516911   0.001440391       22.8176    0.01031217       22.7306   0.007551274      1568      1748.623      2267.043      338.2397643609992      -60.5517171354012      93.65682541184616   0.004008492284967142      124.6775494253738   0.005661058722018317       7.51591754252081   3.525704842349460E-4      11.24289    0.07571747      9.588104    0.06274086      40.25084   0   7.701444E-4      80.89494
  0.002302705   1.340234E-4       27.3644    0.06320798   0.003200085   1.964971E-4       27.0071    0.06668445   0.004196788   4.346028E-4      26.71271     0.1124619    0.00252594   1.865941E-4      27.26394     0.0802241    0.00252594   1.865941E-4      27.26394     0.0802241      26.58071      0.198032        29      1772.464      663.7414       338.238916607382     -60.56946538107291       3.12200359469327    0.02680022654375777      4.148961699128971     0.0359364724497452     -1.057501604822175  -0.009260456633832541      2.193412     0.2041917       1.56841     0.1450602      7.452511   0     0.5920353       9.25416
   0.03127907   5.578831E-4      24.53187    0.01936954    0.03643353   6.360464E-4      24.36625    0.01895909    0.03173791   6.051292E-4      24.51605    0.02070616    0.03383026   8.728887E-4      24.44674    0.02802098    0.03383026   8.728887E-4      24.44674    0.02802098      24.38405     0.1643099       452      1807.422      2282.938      338.2384433498934     -60.55153554861043      34.57012140775925   0.007933552392382827       44.8739047901564    0.01099145761897491     -6.240104163957227  -0.001560407878540648       6.91477     0.1079219      5.624054    0.08531052      20.18389   0   0.004899732      31.94991
  0.001190465   1.404242E-4      28.08071     0.1281018   0.001913043   2.039404E-4      27.56569     0.1157733   0.001453592   5.601483E-4      27.86389     0.4184952   0.001632878   3.186486E-4      27.73762     0.2119279   0.001632878   3.186486E-4      27.73762     0.2119279      27.73189     0.4491183        15      1808.586      502.5831      338.2380714203531     -60.57124615523173      1.843170489981149    0.05585451958492414      2.190540080145852    0.06653443138558885     0.2329302973424969   0.006476528461062747      1.519017     0.2637964      1.313887     0.2297834      8.452016   2     0.6740666      6.652341
   0.03881464   2.678272E-4      24.29751   0.007493572    0.04025466   2.891796E-4      24.25796   0.007801559      0.041327   4.233966E-4      24.22942    0.01112611       0.03949   3.066870E-4      24.27878   0.008434087       0.03949   3.066870E-4      24.27878   0.008434087      24.09742     0.1633793       209      1838.299      1843.802      338.2376626803693     -60.55639437754873      9.620454102031857   0.001223217114877019      10.14171510174826    0.00136606136427272     0.1362985685791216   8.298551699720929E-5      3.189859    0.03747169      3.096283    0.03442602       5.32277   0      0.825892      56.14331
  0.001470086   1.134383E-4      27.85164    0.08380055   0.002417239   1.913518E-4       27.3117    0.08596918   0.001831257   4.085349E-4      27.61313     0.2422756   0.002129908   2.127164E-4       27.4491     0.1084601   0.002129908   2.127164E-4       27.4491     0.1084601      27.48113     0.2920042        31      1844.304      1540.367      338.2374684423349     -60.55975320270075       2.75603536504536     0.0309892625238575      8.430442432489815    0.09366837710561437      2.800084956921353    0.03082486259126886      3.095075     0.3260172       1.26767     0.1355376      11.87086   0    0.01321989      5.776392
  0.001872638   1.213546E-4      27.58887    0.07037722    0.00259337   1.769000E-4      27.23534    0.07407868   0.003123988   4.404125E-4      27.03323     0.1531017   0.003310008   3.383655E-4      26.97043     0.1110163   0.003310008   3.383655E-4      26.97043     0.1110163      26.90123     0.2236272        30      1849.339      2054.739      338.2374550463206     -60.55405799383395      3.200609612348197    0.02363971024469769      3.967717164026407    0.02987799627906174     0.1250471645169924   7.495962359068785E-4      1.996894     0.1731092      1.783463      0.153463      7.181414   0     0.7398522      7.441707
  0.002092322   1.791027E-4      27.46843    0.09296156   0.003324614   2.612315E-4      26.96565    0.08533245   0.002745712   5.276504E-4      27.17336     0.2086993   0.002900842   4.705697E-4      27.11369     0.1761691   0.002900842   4.705697E-4      27.11369     0.1761691      27.04136     0.2648101        28      1851.382      542.5208      338.2371148763877     -60.57079990669739      3.658714850439983    0.04986685770184008      2.315455377874025    0.03126316039331658    -0.7254882370016471  -0.009596988638772916      1.993923     0.2322286      1.413662     0.1649239       10.0547   0     0.6288531      8.570928
  0.001852237   1.105054E-4      27.60076    0.06479134    0.00241835   1.554670E-4       27.3112    0.06981503   0.003145014   4.001024E-4      27.02594     0.1381587   0.002929165   2.797238E-4      27.10314     0.1037088    0.00241835   1.554670E-4       27.3112    0.06981503       27.3112    0.06981503        31      1864.357      828.8638      338.2368782786686     -60.56762849755237      3.420298115499403    0.02420965918985929      3.199408218971808    0.02435178705837808     -0.360758215534533  -0.002739982458711012      1.920192     0.1643826      1.712474     0.1467645      5.916106   3     0.5070771      7.247494
  0.002087399   1.267171E-4      27.47099    0.06592643   0.002975367   1.917752E-4      27.08615    0.06999738   0.004119636   4.058958E-4      26.73285     0.1070004   0.004052298   3.648412E-4      26.75075    0.09777601   0.004052298   3.648412E-4      26.75075    0.09777601      26.60085     0.1949823        41      1872.349      827.0328      338.2366978503698     -60.56764800486207      6.323989369905298    0.04897790346295844      4.186029691783698    0.03197768869117078      -1.51731381504105   -0.00972735850576506      2.666659     0.2310752      1.843624     0.1660116      13.29287   2   0.001730081      7.123456
  0.001262715   1.512952E-4      28.01674     0.1301217   0.001880208   2.039525E-4      27.58449     0.1178021   0.001402486   6.260679E-4      27.90275     0.4847889   0.001557007   2.622963E-4      27.78927     0.1829496   0.001557007   2.622963E-4      27.78927     0.1829496      27.77075      0.511458        24      1879.025      473.3751      338.2364785525151     -60.57156278987687      5.557736100131794    0.08806158475009407      1.967356834563306    0.03131256659103563      0.436864921604176   0.007069849271481216      2.368571     0.2982098      1.383823     0.1744851      10.84614   0     0.6279562       5.62892
  0.001828779   1.160062E-4       27.6146    0.06888897   0.002604411   1.771933E-4      27.23073    0.07388694   0.001895993   4.129246E-4      27.57541     0.2365178   0.002443653   1.960703E-4       27.2999    0.08713686   0.002443653   1.960703E-4       27.2999    0.08713686      27.44341     0.2872449        38      1892.479       1481.97      338.2363719520435     -60.56039511675236       3.65836589984326    0.03008857579393711      4.251076778299249    0.03575784727690054     0.6858216504970293   0.005691127025713456      2.168371     0.1981949       1.79098     0.1629884      11.80994   0   0.001097743      6.488732
  0.001278915   1.034383E-4       28.0029    0.08783538   0.001962215   1.656557E-4      27.53813    0.09168316   0.003706518   4.196967E-4      26.84758       0.12297    0.00294816   3.480192E-4      27.09612     0.1281983    0.00294816   3.480192E-4      27.09612     0.1281983      26.71558     0.2041828        25      1907.937      1725.162      338.2360711521505     -60.55770120938356      3.036310623066676    0.03850181089693492       2.97518033030131     0.0384926845342983      0.195232350740671   0.003333045616100589      1.789792     0.2045246      1.675749     0.1875212      7.070005   0     0.2591456      5.588726
  0.002983937   1.486038E-4      27.08302    0.05408414    0.00420522   2.240095E-4      26.71053    0.05785055   0.003564063   4.164613E-4      26.89014     0.1268993   0.003921699   2.384677E-4      26.78631    0.06603666   0.003921699   2.384677E-4      26.78631    0.06603666      26.75814     0.2065731        53      1926.915       1500.75      338.2355999367132     -60.56018390016017      6.595882996596337    0.02851108075041177      6.299977976877748    0.02653610107429456     -2.463354949689699   -0.01073819887748518      2.985921      0.195722      1.995028     0.1293835      13.15073   0   0.003384933      8.939894
  0.001926065   1.165752E-4      27.55832    0.06573024   0.002515897   1.618207E-4      27.26827    0.06985075   0.003702669   4.384160E-4      26.84871     0.1285883   0.002390267   1.856858E-4      27.32388    0.08436497   0.002390267   1.856858E-4      27.32388    0.08436497      26.71671     0.2076149        31      1943.503      779.9373      338.2350855569464     -60.56816259046194      3.738583585352672    0.02869817572997677      3.003250499994995    0.02267921645110226   -0.07740379067753799  -8.904838013915540E-4      1.935625     0.1697856      1.730662     0.1501674      6.201936   0     0.7678599      7.530295
  0.001393092   1.829973E-4      27.91005     0.1426575   0.002793995   2.893334E-4      27.15444     0.1124612   0.002461665   6.227373E-4      27.29193     0.2747298   0.001676134   3.419310E-4      27.70923     0.2215437   0.001676134   3.419310E-4      27.70923     0.2215437      27.15993     0.3194455        23      1967.948      2261.497      338.2348242827887     -60.55175756710488      3.887714562436786    0.05475080340621637      3.072127123224519     0.0428699833570517     -0.502837534084918  -0.005913599556666753      2.031584     0.2391495      1.683006      0.201068      11.07874   0    0.00838256      6.326559
  0.003139554   2.799476E-4      27.02783     0.0968364    0.00456815   3.561580E-4      26.62065    0.08467052   0.003957698   7.177260E-4      26.77639     0.1969454   0.004103463   6.142542E-4      26.73712     0.1625652   0.004103463   6.142542E-4      26.73712     0.1625652      26.64439     0.2556491        52      1996.779      2288.321      338.2341802670986     -60.55145781961424       5.20957777707348    0.03226671299320214      7.719307587351849    0.04679619979439469      1.049190049022009   0.006260415895284583      2.846073     0.2216337      2.197442     0.1730358      14.99726   0     0.0037087      9.483012
   0.05747441   6.672926E-4      23.87131    0.01260874    0.06751345   7.904210E-4      23.69652    0.01271446    0.04366313   5.277383E-4      24.16971    0.01312604    0.06418578   9.311943E-4       23.7514    0.01575547    0.06418578   9.311943E-4       23.7514    0.01575547      23.69652    0.01271446       744      2002.876       557.265      338.2337042539922     -60.57062214004579       50.1247901925222   0.008668697992832136      88.95304352440007    0.01633190037515118      31.15553017148284   0.005524349262392986      10.30768     0.1386483       5.72971    0.07600812      31.29362   0   9.555789E-4      45.63507
  0.001106897   3.435073E-4      28.15973     0.3370222    0.00139278   3.685634E-4      27.91029     0.2873819  -9.441705E-4   0.001607899           99.           99.    0.00102166   6.416827E-4      28.24673     0.6820935    0.00139278   3.685634E-4      27.91029     0.2873819      27.91029     0.2873819        19      2033.974      2389.461      338.2333624960409     -60.55033450032456      3.217079316838415    0.07752475135156262      1.883334094047924    0.04461753268710843   -0.03553393613095768  -0.001153280287334978      1.793886     0.2785051      1.372002      0.211133      9.392063   3     0.8130635      5.535062
   0.03360834   5.040517E-4      24.45388    0.01628763    0.04648084   7.399389E-4      24.10181    0.01728828    0.02554293   4.251832E-4      24.75182    0.01807737    0.04026598   8.993183E-4      24.25765    0.02425521    0.04026598   8.993183E-4      24.25765    0.02425521      24.61982     0.1639994       610      2034.788      3412.818      338.2335444448246     -60.53900461200596      62.58311672269792    0.02148921584241142       95.9971868924797    0.03343488846358095      35.67364145682177    0.01368314063509689      10.89414     0.2058932      6.316494     0.1119469      49.79694   2   3.073715E-4      29.69208
  0.001072825   1.784909E-4      28.19368     0.1806828   0.001833564   2.494042E-4      27.61176     0.1477194   0.001566794   8.051377E-4      27.78247     0.5580693   0.001751902   5.338061E-4      27.66123     0.3309052   0.001833564   2.494042E-4      27.61176     0.1477194      27.61176     0.1477194        22      2035.369       2177.35      338.2332895465801     -60.55268269712611      2.066113021737558    0.02994407025524792       4.77634185922998    0.07185333468988376     0.8262925317384688    0.01151280591000391      2.237944       0.27351      1.354275     0.1642854      10.42786   3     0.7481115      5.001649
  0.001141273   3.623305E-4      28.12653     0.3447824   0.001418472   3.858667E-4      27.89045     0.2954245  -9.744425E-4   0.001605847           99.           99.   0.001321451   5.990029E-4      27.96737     0.4922748   0.001418472   3.858667E-4      27.89045     0.2954245      27.89045     0.2954245        15         2036.      2333.213      338.2333058653231     -60.55095703550056      2.480147438666595    0.04097332332352188      1.417081696087573    0.02241389074904962    0.03722712618695834   6.629007085873200E-8      1.575262     0.2024187      1.189865     0.1497127       8.18893   3     0.7472621      6.384462
  0.004060898   6.828521E-4      26.74845     0.1826141   0.005174402   7.364202E-4      26.48535     0.1545594   5.372684E-4   0.001544326      28.94452      3.121602   7.895362E-4   0.001285686      28.52657       1.76845   0.005174402   7.364202E-4      26.48535     0.1545594      28.81252      3.125855        50      2036.153      2299.476      338.2332957968361     -60.55133053052158      8.630809539544912    0.05707883067642283      15.43763657129819    0.09085436712299781      2.494273588397633    0.01739465632688084      4.031597     0.3133857      2.795473     0.2229857      20.14238   1     0.5123984      12.42142
  0.003787896   2.192967E-4      26.82401    0.06287294   0.006250318   3.413726E-4      26.28024    0.05931389   0.005866943   4.877050E-4      26.34897    0.09027659   0.006329137   6.278142E-4      26.26664      0.107725   0.006329137   6.278142E-4      26.26664      0.107725      26.21697       0.18633        63      2038.008      4120.511      338.2336104162146     -60.53116927130473      14.33312459959998    0.06576912396769653      6.055368583958848    0.02639132610587993      1.471246863079174   0.007808809261086278      3.819272     0.2593475      2.408662     0.1577952      18.19544   0   0.003868115      10.39548
  0.002668606   3.175331E-4      27.20429     0.1292214   0.003777149   3.816504E-4      26.82709     0.1097315   0.001603034   0.001082651      27.75764     0.7334588   0.002130037   6.005539E-4      27.44903     0.3061925   0.003777149   3.816504E-4      26.82709     0.1097315      27.62564     0.7513527        40      2040.849      2193.815       338.233169370643     -60.55249987572093      3.090507964213402    0.02603581512039454      17.08986925567925     0.1403032395305476      3.965378703560454    0.03245630136323023      4.258526     0.3858478       1.43015     0.1321383      14.79918   1    0.07524358      9.170723
  9.520808E-4   3.452096E-4      28.32331     0.3937666   0.001350856   3.941460E-4      27.94348     0.3168676  -0.002282769   0.001452236           99.           99.    0.00115078   5.372955E-4      28.11752     0.5070501   0.001350856   3.941460E-4      27.94348     0.3168676      27.94348     0.3168676        16      2043.235      2276.331      338.2331317981347     -60.55158609159528      1.891979160582185    0.03159203978657377       2.32689578152495    0.04063139793015069     0.6497032325880969    0.01173101791118324      1.671696     0.2206429      1.193444      0.153428      8.450436   3     0.7352012      5.185875
  0.001827565   2.620801E-4      27.61532     0.1557367   0.002571697   3.138389E-4      27.24445     0.1325308   9.523298E-4   0.001074204      28.32303      1.224981   0.002264958   6.296445E-4      27.38235     0.3019014   0.002264958   6.296445E-4      27.38235     0.3019014      28.19103      1.235778        34      2043.562      2164.679      338.2331025499604     -60.55282218144213      11.40915893203972     0.1265228402503887      3.676311419477994    0.03948936513305041     -1.474261372452418   -0.01422973823046128      3.417703     0.3588736      1.845204     0.1929298      15.05995   0     0.7892708      6.842115
  0.002804796   5.212948E-4      27.15025     0.2018422   0.003707259   5.754739E-4      26.84737     0.1685786   0.002424681   0.001431469      27.30836     0.6411462   0.002740346   8.876831E-4      27.17549     0.3517891   0.003707259   5.754739E-4      26.84737     0.1685786      26.84737     0.1685786        43      2044.639      2254.059      338.2330958020864     -60.55183253759008      8.084211352439183    0.04340425986350565       5.66024858289932    0.02888049315785954     -3.267995619569348   -0.01704570760987102      3.218342     0.2338172      1.840308     0.1327187      14.59367   3     0.9545125      9.301097
   0.06131827   9.015061E-4      23.80103    0.01596646      0.085527   0.001201944      23.43974    0.01526198    0.02682175   5.622132E-4      24.69878    0.02276375    0.06859879   0.001635294      23.67921    0.02588864    0.06859879   0.001635294      23.67921    0.02588864      23.43974    0.01526198      1115      2044.649      4203.346      338.2334771622683     -60.53025155224379      207.6733710838198    0.03788504332175415      190.9792714258342    0.03179280039161354      138.6667286656395    0.02431580546577555      18.39141     0.2436078      7.772296     0.1016517      71.77499   2   3.208930E-4      40.07061
   0.00222607   5.168638E-4      27.40115     0.2521547     0.0031016   5.846941E-4      27.04103     0.2047259   2.232049E-4   0.001674711      29.89824      8.148283   0.003063462   9.153686E-4      27.05447      0.324499     0.0031016   5.846941E-4      27.04103     0.2047259      27.04103     0.2047259        35      2046.001      2320.283       338.233078105299     -60.55109922332919      5.878854327893918    0.03964719674472244      6.370464939090524    0.03988351054137861     0.5805952142702253    0.00429862177365914      2.599066     0.2099181      2.343966     0.1883218      14.80136   3     0.9202542      8.186731
  0.001527931   3.926738E-4      27.80974     0.2790988   0.002119729   4.451093E-4       27.4543     0.2280427   4.758494E-4   0.001556898      29.07633      3.553207   0.001803211   6.315735E-4      27.62988     0.3803707   0.002119729   4.451093E-4       27.4543     0.2280427       27.4543     0.2280427        25      2046.631      2326.204      338.2330650766565     -60.55103361570731      4.605538871500506    0.04443667188252225      3.194063937523943    0.02756401566683443      1.558403127577787     0.0140948584550109      2.368661     0.2289695      1.479542     0.1399058      5.558408   3     0.7022189      6.654335
  0.001101913   1.793758E-4      28.16463     0.1767855     0.0015455   2.186000E-4      27.79733      0.153607   0.001603396   9.034231E-4       27.7574     0.6118996   0.001095438   4.506007E-4      28.17103     0.4467182     0.0015455   2.186000E-4      27.79733      0.153607       27.6254     0.6332378        22      2047.617      2101.344      338.2329988188383     -60.55352299610293       2.31983756160248    0.03452996297254112      2.497703851307058    0.03797570210235679     0.7018321279132546    0.01039123944639482       1.76528     0.2163005      1.304349     0.1603737      7.147954   1     0.7568601       5.13494
  0.001577022   2.564179E-4      27.77541     0.1765795   0.002269516   3.095949E-4      27.38017     0.1481462   0.002340449   0.001024283      27.34675     0.4752811   0.002335384   6.571976E-4       27.3491     0.3056099   0.002335384   6.571976E-4       27.3491     0.3056099      27.21475     0.5024551        32      2048.242      2111.874      338.2329868155193     -60.55340635428078      3.619284348841377    0.04637750832585857      5.121012876840371    0.06623562782611278     -1.598889603276646   -0.02072764956366607       2.47721     0.2815842      1.613607     0.1825472      11.98224   0     0.7107332      6.095113
  0.001564458   1.234198E-4      27.78409    0.08567431   0.002833576   2.187822E-4      27.13916    0.08385076   0.003510621   4.184187E-4      26.90654     0.1294365   0.003457183   3.880151E-4      26.92319     0.1218866   0.003457183   3.880151E-4      26.92319     0.1218866      26.77454     0.2081413        15      2048.789      3384.577      338.2332237530574     -60.53931592019059      3.353533258477821    0.06155202218736067      2.848664314139942    0.05179734101603728    -0.5520321986558514   -0.01073825627001646      1.925645     0.2616652      1.579268     0.2118506      10.44567   2      0.725805      8.670194
  0.002898942   4.864644E-4       27.1144      0.182239   0.003611629   5.220761E-4      26.87574     0.1569858  -2.478419E-4   0.001454209           99.           99.   0.001373971   6.261806E-4      27.92506     0.4949393   0.003611629   5.220761E-4      26.87574     0.1569858      26.87574     0.1569858        27      2048.815      2269.122      338.2330047150572     -60.55166537290286      5.496078452542946    0.07213291603068637      2.266728246780289    0.03010823788852574     -2.112924530368915   -0.02820507593455163      2.557471     0.2937554      1.105509     0.1262891      10.07005   3     0.8517776      11.96272
  0.003358384   5.641241E-4      26.95467     0.1824207    0.00431687   6.135817E-4      26.68208     0.1543595  -6.100424E-4   0.001521886           99.           99.   0.003266366   9.249064E-4      26.98484     0.3075125    0.00431687   6.135817E-4      26.68208     0.1543595      26.68208     0.1543595        54      2051.602      2294.617      338.2329469568178     -60.55138284471973       16.4883774298542    0.07404891272553592      3.045738207746556    0.01446700902552952      2.419818664100951    0.01106652449356218      4.112262     0.2757498      1.619695     0.1117048      15.47806   3     0.2665336      9.948242
  0.001133895   1.291404E-4      28.13357     0.1236857   0.002040164   2.079968E-4      27.49584     0.1107188   0.004278161   4.903958E-4      26.69186     0.1244857   0.003420636   3.999977E-4      26.93473     0.1269932   0.003420636   3.999977E-4      26.93473     0.1269932      26.55986     0.2050992        13      2053.041      1655.598      338.2327893043742     -60.55845741934744      3.154823145631093     0.0795389879961677      2.105310485660095    0.05315074646163511     0.5198734335220116    0.01277169297121515      1.835413     0.2910462       1.37528     0.2190476      9.512164   0     0.4659442      6.788372
   0.00280415   3.642269E-4       27.1505     0.1410589   0.003706855   4.124100E-4      26.84749     0.1208241   9.421541E-4   0.001093805       28.3347      1.260805   0.002513385   7.010648E-4      27.26935     0.3029206   0.003706855   4.124100E-4      26.84749     0.1208241       28.2027      1.271297        51      2053.655      2091.388      338.2328608993288     -60.55363263228143      10.71421870330699    0.06776244145590442      4.855707099624834    0.03042949950867412      -2.61275132374092   -0.01648924812929081      3.422008     0.2720339      1.964634     0.1555297      15.55052   1     0.5591332      8.568233
  9.073391E-4   2.926880E-4      28.37558     0.3503202   0.001184577   3.211003E-4      28.08609     0.2943792   0.001459082   0.001423283       27.8598      1.059355   9.876672E-4   6.337358E-4      28.28347     0.6968309   0.001184577   3.211003E-4      28.08609     0.2943792       27.7278      1.071822        14      2057.482      2257.886      338.2328073365753     -60.55178893134031      1.661393677054017    0.04730212169726845        3.3703291477536    0.09580820375313162      1.319259270068738    0.03663064174732842      2.021797     0.3398339     0.9716274     0.1662024      8.384834   1     0.7576804      5.273926
  0.009887445   3.666366E-4      25.78229    0.04026999    0.01287111   4.550725E-4      25.49596    0.03839676    0.01064164   4.573741E-4      25.70248    0.04667589     0.0144155   8.040821E-4      25.37292    0.06057599    0.01287111   4.550725E-4      25.49596    0.03839676      25.49596    0.03839676       156      2057.521      4229.979      338.2331926996741     -60.52995545731798      14.66866294445879    0.01339633484857252      22.56531157220979    0.02290915585649853     -4.233272714978199  -0.003632041114646547      4.940218     0.1553619       3.58165     0.1103094       25.2439   3   1.824093E-4      17.22503
   0.02927519   9.564648E-4      24.60375    0.03548126    0.03707299   0.001075345      24.34736    0.03150068    0.02298319   8.770130E-4      24.86647    0.04144056    0.02553472   0.001509698      24.75217    0.06420794    0.02553472   0.001509698      24.75217    0.06420794      24.34736     0.1681854       393      2058.403      1974.062      338.2327309745798     -60.55493112427511      41.38448294748457    0.01893418546793867      52.48567626999852    0.02218784019269138     0.4337377085246317   0.001635861298879973      7.245868      0.151222      6.431762     0.1351071      39.00604   0   4.376012E-4      32.24418
  0.003086203   5.111282E-4      27.04644     0.1798602    0.00394334   5.556006E-4      26.78034      0.153013   0.001241645    0.00135948      28.03501      1.189064   0.001898448   8.700828E-4        27.574     0.4977275    0.00394334   5.556006E-4      26.78034      0.153013      26.78034      0.153013        49      2059.825      2303.213      338.2327634659934     -60.55128688007899      3.485607099115988    0.02136111892974623      19.49962477990059      0.113625658617623     -5.032993267053928   -0.02936500011279783      4.577123     0.3495408      1.426595     0.1131725      15.32488   3     0.2358164      9.594515
  0.001049278   1.210159E-4      28.21777     0.1252512   0.001685276   1.810440E-4      27.70332     0.1166656   0.005265994   5.080316E-4       26.4663     0.1047708    0.00281919   3.443747E-4      27.14469      0.132659    0.00281919   3.443747E-4      27.14469      0.132659       26.3343     0.1937677        13      2060.624      1645.328      338.2326164950825     -60.55857038970739      1.047435329329736    0.03831991878743576      2.336251230550063    0.08425018319993505     -0.157765651212296  -0.005995023002447159      1.534693     0.2915815      1.014103      0.193779      7.456308   0     0.6971681      6.295443
  0.001075784   1.215807E-4      28.19069     0.1227353   0.001889766   1.952015E-4      27.57898     0.1121773   0.004168012   4.865289E-4      26.72018      0.126768    0.00245331   3.578860E-4      27.29562     0.1584244   0.001889766   1.952015E-4      27.57898     0.1121773      26.58818     0.2064924        21      2064.039      1559.097      338.2325226688265     -60.55952474687035      1.769163084525201    0.02743494971173425      5.210745524396475    0.08266765548256273    -0.5786178843963076  -0.009037922934289095       2.30335     0.2900154       1.29402     0.1612255      10.34072   1    0.06719676      5.129157
  0.002447011   4.308930E-4      27.29841     0.1912332   0.003153278   4.719658E-4      27.02309     0.1625467   0.001148206   0.001406058      28.11995      1.329882   0.001937609   8.241863E-4      27.55183     0.4619438   0.001937609   8.241863E-4      27.55183     0.4619438      27.98795      1.339834        39      2066.665      2226.802      338.2325944602389      -60.5521321839716      3.996258210531473    0.02689822185770121       5.31417945965164    0.03169990926480251      0.200491554944449   0.001929237223501473       2.31171     0.1799417      1.991591     0.1619232      12.86246   0     0.8470761      8.527768
  0.001364604   4.032509E-4      27.93248     0.3209213   0.001887444   4.543687E-4      27.58031     0.2614352   6.876779E-5   0.001391475      31.17654      21.97456   0.001039166   6.970161E-4      28.22829     0.7284298   0.001887444   4.543687E-4      27.58031     0.2614352      31.04454      21.97516        25       2067.05      2179.995      338.2325766216871     -60.55265035580717      2.803553189587212    0.04152489667198575      5.727852828008572    0.08444479017909367     -2.004315422183688   -0.02909136550998471      2.597434     0.3148572      1.335943     0.1638128      10.27962   1     0.7804881      5.956219
  0.003228891   5.800157E-4      26.99737     0.1950816   0.004333895   6.446787E-4       26.6778     0.1615455   0.001962628   0.001380025       27.5379     0.7636225   0.001634112   0.001126233       27.7368     0.7484734   0.004333895   6.446787E-4       26.6778     0.1615455       26.6778     0.7808254        39      2068.399      2114.651      338.2325334121722     -60.55337367006085      7.656410757479463    0.05643515972475334      5.845005739397706    0.04081007311784094     -0.391148332357794  -0.003335952874642243      2.781594     0.2389928      2.400865     0.2003189      15.49856   1     0.9022312      11.26665
   0.01019538   9.213410E-4      25.74899    0.09814014    0.01319741   0.001009179      25.46878    0.08304422   0.007528225   0.001415812      26.07827     0.2042409   0.007081698   0.001408524      26.14466     0.2160014    0.01319741   0.001009179      25.46878    0.08304422      25.94627     0.2613108       122      2069.206      2099.285      338.2325122358524     -60.55354371215808       19.5219887144851    0.03811526482947675      19.18651038129878    0.03621387518040534     -7.384210548478961   -0.01462080533309547      5.171109     0.2276318      3.459499      0.150043      25.38295   1    0.09844779       19.9488
  0.001162395   2.564087E-4      28.10662      0.239557   0.001396983   2.723497E-4      27.90702     0.2117219   9.778477E-5   0.001268525      30.79432      14.08827   0.001505294   4.470397E-4      27.82595     0.3225184   0.001396983   2.723497E-4      27.90702     0.2117219      30.66232      14.08921        21      2070.864      2190.276      338.2324927499871     -60.55253616155508      2.069277427423569    0.05253618855336917      4.804440060422433     0.1207841083735809     -2.379592087329645   -0.05942625979094779      2.486251     0.3939378      0.832031     0.1346601      8.605886   1     0.7771649      5.534327
  0.001400843   2.588045E-4      27.90403     0.2006375   0.002032236   3.113720E-4      27.50006      0.166393   0.001334336    0.00101437      27.95684     0.8255836   0.001409174   4.999589E-4      27.89759     0.3853003   0.002032236   3.113720E-4      27.50006      0.166393      27.82484     0.8415208        24      2074.215      1890.343      338.2323584402461     -60.55585646485534      4.129466227715962    0.05877454736573525       8.22613879951751     0.1147887046514232     -4.230068815344502    -0.0596960520192513      3.298138     0.3907955      1.215686     0.1443681      12.00066   1     0.7568005      6.232461
  0.001307605   2.461966E-4      27.97881     0.2044727   0.001717389   2.778642E-4      27.68283     0.1757089   0.001358315   9.346098E-4       27.9375     0.7472389   0.001727551   5.986025E-4      27.67642     0.3763027   0.001717389   2.778642E-4      27.68283     0.1757089       27.8055     0.7648104        13      2076.282       1852.15      338.2323043978156     -60.55627910685592       2.16996552423072    0.07670822690291014      1.640364327402774    0.05810012773513752       1.09045778600539    0.03835298302887415      1.739918     0.3269091     0.8848821      0.167149      5.053134   1     0.6174285      7.793752
  0.004310722   5.526522E-4      26.68362     0.1392297   0.005378708   5.956249E-4      26.44331      0.120261   0.001644309   0.001177388      27.73004     0.7776173   0.002237437   7.393630E-4      27.39562     0.3588697   0.005378708   5.956249E-4      26.44331      0.120261      26.44331      0.120261        48      2078.763      1920.512       338.232261925948     -60.55552202218466      3.846066903837283    0.02106229367941294      8.402047341201551    0.04703356973554245        1.3773141930143   0.009165125936592477      2.964128     0.2234774      1.860661     0.1347357      14.08146   3     0.3046479      13.41902
  0.001411814   3.470005E-4      27.89556     0.2669209    0.00200304   4.006359E-4      27.51578     0.2172152   6.358423E-4   0.001052922      28.76163      1.798361   8.933422E-4   6.772118E-4      28.39246      0.823259    0.00200304   4.006359E-4      27.51578     0.2172152      27.51578     0.2172152        28      2078.905      1899.466      338.2322546062421     -60.55575501177836      6.838612799976132    0.09833438288059081      2.508561979170679    0.03609583493500642    -0.8734060941573407    -0.0148908792280671      2.647291     0.3189257      1.529388     0.1808773      12.05944   3     0.8380326       5.83107
  0.001987887   2.805797E-4      27.52402     0.1532831   0.002868757   3.406374E-4      27.12576     0.1289521   8.897196E-4   9.931754E-4      28.39687      1.212279   0.002110346   6.347480E-4      27.45912      0.326646   0.002868757   3.406374E-4      27.12576     0.1289521      28.26487      1.223188        22      2080.116      1821.168       338.232211977819     -60.55662174743636      5.602517245793148    0.08707606532465959      1.551111872364221    0.02433011646980112     -1.019003833083536   -0.01644111571695481      2.417515      0.301866      1.144225     0.1424188      9.960061   1      0.742953      9.138863
  0.004153043   5.732006E-4      26.72408     0.1498891   0.005813214   6.582286E-4      26.35896     0.1229675   0.003013745   0.001126242      27.07223     0.4058402   0.003425477   0.001455566       26.9332      0.461467   0.003425477   0.001455566       26.9332      0.461467      26.94023     0.4373503        69      2081.507      1909.122      338.2321978935671     -60.55564785944033      28.15486603780108     0.1245060970545477      12.16404086956524    0.05079246788960013     -8.405910346609594   -0.03359449681850052      5.635652     0.3708359      2.925463      0.194369      24.36681   2     0.1639487      10.89054
  0.002739551   2.463954E-4       27.1758    0.09767492   0.004619925   3.543424E-4      26.60841    0.08329483   0.006251321   6.411357E-4      26.28007     0.1113802    0.00745139   9.028248E-4      26.08941     0.1315819   0.004619925   3.543424E-4      26.60841    0.08329483      26.14807     0.1974197        52      2083.862      1581.641      338.2320805990501     -60.55927324225029      12.97483566143346    0.07550393360127918      6.906044595372708    0.04173416732400457     -1.514871640057067  -0.007027318561127025      3.651295     0.2773228      2.559086     0.2008238      18.33815   1    0.02354781      8.296457
  0.001148035   1.503032E-4      28.12011     0.1421815    0.00197304   2.228990E-4      27.53216      0.122688   0.004056329   6.193682E-4      26.74967     0.1658233   0.001739059   4.145147E-4      27.66921     0.2588543   0.001739059   4.145147E-4      27.66921     0.2588543      26.61767     0.2325217        16      2085.514      1540.245      338.2320352497517     -60.55973139141068      1.478605831440426    0.04147884052239753      4.102719319925871     0.1157266856029861      1.160047745296028     0.0325340787880799      2.131198     0.3577223       1.01947      0.170998      8.821095   0     0.6770092      6.227407
  0.005301563   2.354625E-4      26.45899    0.04823337    0.01017919   4.268871E-4      25.75072    0.04554382   0.007102614   4.277915E-4      26.14145    0.06540994   0.009427276   7.417369E-4      25.83403    0.08544635   0.009427276   7.417369E-4      25.83403    0.08544635      25.75072     0.1756344        97      2086.399      3584.352      338.2324163102967     -60.53710054414727      16.85216534079376    0.05513094215024918      32.23202459474141     0.1025710302345611      12.05659575569571    0.03947244513071568      6.232361      0.353415      3.200292     0.1811071      26.80291   0   0.002937501      11.81051
  0.002479716   3.279031E-4      27.28399     0.1436062   0.003131252   3.618801E-4       27.0307     0.1255095   5.603916E-4   0.001070661      28.89877      2.074866   0.001641366   5.640475E-4      27.73199     0.3731987   0.001641366   5.640475E-4      27.73199     0.3731987      28.76677      2.081259        31      2087.746      1774.924      338.2320310398778     -60.55713299637326      5.877052892941662    0.08848784396589497      3.378430326968943    0.04702361933407236     -1.040754571804765   -0.01284817523348782      2.500753      0.303556      1.732547     0.2082432      12.47654   2     0.7982745      9.636813
  9.901464E-4   1.781899E-4      28.28075       0.19544   0.001696856   2.472674E-4      27.69589     0.1582529   0.002898527   7.768720E-4      27.11456     0.2910731   0.002254972   5.078971E-4      27.38715     0.2446045   0.001696856   2.472674E-4      27.69589     0.1582529      26.98256     0.3336053        18      2095.588      1536.099      338.2318075294358     -60.55977632276042      4.150151167315901    0.07163564005995386      3.224416519666208     0.0543240231420204       2.45526670739766     0.0419006641168796      2.487127     0.3252156      1.090306     0.1421072      9.594659   1     0.7321456      5.092542
    0.0037384   3.231254E-4      26.83829     0.0938675   0.006012564   4.366926E-4      26.32235     0.0788762    0.00481235   8.316516E-4      26.56411     0.1876783   0.005009703   9.363328E-4      26.52047     0.2029776   0.006012564   4.366926E-4      26.32235     0.0788762      26.32235     0.0788762        40      2096.058       1563.09      338.2318022456884     -60.55947744823675      7.639864059445585    0.06220258272825555       9.51617603893014    0.07344790357363342     -5.148916031690653   -0.04198500033762175       3.71641     0.3319414      1.828752     0.1595789      15.63536   3     0.1256282       12.7327
  0.002071925   2.908312E-4      27.47906     0.1524393   0.003038324   3.561820E-4      27.06342     0.1273115   4.881560E-5   0.001003822       31.5486      22.33202   0.001428957   4.331177E-4      27.88245     0.3291671   0.001428957   4.331177E-4      27.88245     0.3291671       31.4166      22.33261        23      2096.276      1650.909      338.2318145860567     -60.55850516872766      6.293179166853594     0.1182908237132783      2.161731041087584    0.04131462769622315      1.762909472903336    0.03217274968620547      2.634988     0.3605089      1.229532     0.1721592      10.78302   0     0.5484906      9.316685
  0.002012699   3.167376E-4      27.51055     0.1709033   0.002672272   3.587646E-4       27.2028     0.1458004  -1.282589E-4   0.001033206           99.           99.   0.001490077   4.655777E-4      27.83698     0.3393229   0.002672272   3.587646E-4       27.2028     0.1458004       27.2028     0.1458004        27      2098.139      1687.721      338.2317798489186     -60.55809743073715      1.789853673348604    0.02393471739494095      6.798620882895178    0.09354530500405191     -1.438594949664028   -0.02000693334062703          2.68     0.3144611      1.185779     0.1363606      10.67905   3     0.4708709      8.396568
  0.001117677   2.013812E-4      28.14921     0.1956737   0.001776163   2.628400E-4      27.64629     0.1607084   0.003116948   8.293762E-4      27.03568     0.2889694   0.002431368   6.644379E-4      27.30537     0.2967793   0.002431368   6.644379E-4      27.30537     0.2967793      26.90368     0.3317715        15      2101.294      1512.654      338.2316743930693     -60.56003533377749      2.827799901161409    0.08222716760850186      1.613879243616603    0.04554234051760214     -0.191958383451432  -0.005698409909399508      1.690394     0.2882567      1.258669     0.2113707       8.72858   2     0.7347869      6.255762
  0.001478763   2.893696E-4      27.84525     0.2125124    0.00190389   3.198033E-4       27.5709     0.1824194   6.234227E-4   0.001028472      28.78304      1.791594   0.001197253   4.647111E-4      28.07454     0.4215286    0.00190389   3.198033E-4       27.5709     0.1824194       27.5709     0.1824194        22      2101.658       1676.65      338.2316984100264     -60.55821966073553      2.007060359872938    0.02635104277897262      6.857253757510214    0.09059709712157605     -2.284439200403305   -0.02994612541294809      2.786357     0.3199853       1.04906     0.1206547      10.23997   3       0.84539       6.85114
  0.001342371   2.073639E-4      27.95032     0.1677607    0.00184638   2.472062E-4       27.6042     0.1454012   0.001667442   8.801151E-4      27.71487     0.5732164   0.001772395   4.031486E-4       27.6486     0.2470213   0.001772395   4.031486E-4       27.6486     0.2470213      27.58287     0.5959413        24      2109.917      1458.353      338.2314695023076     -60.56063567511213      5.703447657272437    0.07684440264353991      1.363606159164212    0.01866946635415362     0.2635202108959351   0.002188975242746068      2.391525     0.2773565      1.160889     0.1363349      6.354487   0     0.7663711      5.977258
  9.917924E-4   2.135762E-4      28.27895     0.2338632   0.001204132   2.295438E-4      28.06832     0.2070244   1.421148E-4   0.001034532       30.3884      7.905592   0.001138672   3.670098E-4        28.129      0.350033   0.001138672   3.670098E-4        28.129      0.350033       30.2564      7.907272        17      2111.214      1546.446      338.2314575885069     -60.55966025468277      2.439528314252492     0.0646361815115381      3.592674926770503    0.09382292785367297      2.350815599243772    0.06169341226311852       2.33165     0.3776579     0.7717589     0.1258317      7.739718   0     0.6598785      5.242954
  0.007963943   2.737167E-4      26.01718    0.03732527   0.009268149   3.134710E-4      25.85252    0.03673112    0.01059191   5.768146E-4      25.70757    0.05914143    0.01020609   4.882536E-4      25.74785    0.05195362    0.01020609   4.882536E-4      25.74785    0.05195362      25.57557     0.1733976        86      2115.714      978.3444      338.2312445577568     -60.56594939829526      6.284284346788417   0.007255048948986113      8.396370288607698   0.009931113446139384    -0.4911996248151241  -9.341726031997589E-4      2.916336     0.1011185      2.485083    0.08343386      6.712549   0      0.220968      18.50406
   0.00102071   1.440315E-4      28.24774     0.1532445    0.00155314   1.944519E-4      27.79197     0.1359663   0.003814299   6.296635E-4      26.81646     0.1792766   0.001915676   3.665760E-4      27.56419     0.2078125    0.00155314   1.944519E-4      27.79197     0.1359663      26.68446     0.2422996        13      2117.188      1116.798       338.231238581083     -60.56441640499834      1.450269903506461    0.04454590364113311       1.59956525323801    0.04911104668508929    -0.0499474479629023  -0.001909793601085633      1.270722     0.2231695      1.197957     0.2094095      4.100883   1     0.4960508      6.128546
  0.001557554   2.195387E-4      27.78889     0.1530727    0.00250524   2.934018E-4      27.27288     0.1271871   0.004409504   7.653806E-4      26.65903     0.1885027   0.003032456   7.113146E-4      27.06551     0.2547399   0.003032456   7.113146E-4      27.06551     0.2547399      26.52703     0.2492032        26      2120.499      1253.211      338.2311908129747     -60.56290582406866      5.673867265036069    0.05815696754606074      3.704909178444819    0.03924453095443647       1.87067523464259    0.01860849958848871      2.608314      0.263769      1.604829     0.1668155       12.2627   0     0.5401114      6.654352
  0.001130712   2.258112E-4      28.13662     0.2168818   0.001410492   2.468944E-4      27.89657     0.1900949   6.251509E-5   9.639360E-4      31.28004      16.74531   0.001285023   3.545423E-4      27.99772     0.2996312   0.001285023   3.545423E-4      27.99772     0.2996312      31.14804       16.7461        22      2123.304      1426.846      338.2311617538187      -60.5609832075598      2.009045151719376    0.03359779926223327      2.054275891244298    0.03413249206035282     0.7732200597985006    0.01264575052269631      1.674876     0.2156704      1.121655     0.1456591      8.198353   0      0.776585      5.266795
  0.007332333   2.957424E-4       26.1069    0.04380274   0.009858541   3.864833E-4      25.78547    0.04257434   0.008697517   5.449265E-4      25.92151    0.06804127   0.008706152   6.328750E-4      25.92043    0.07894444   0.008706152   6.328750E-4      25.92043    0.07894444      25.78951     0.1766313       111      2124.802      719.2484      338.2309888641883     -60.56881702885484      13.14148131657081    0.02293703301725579      11.56109220639937    0.02076318651876566     0.9192916073380246   0.003214732461397611      3.682868     0.1588824      3.337522     0.1358551      18.46966   0   1.351605E-4      15.12956
  0.001449748   2.469552E-4      27.86677     0.1849931   0.002421171   3.284216E-4      27.30994     0.1473113   0.001420634   9.019048E-4      27.88879     0.6894588   0.001410939   5.091474E-4      27.89623     0.3918909   0.001410939   5.091474E-4      27.89623     0.3918909      27.75679     0.7084649        21      2126.964      1290.988      338.2310525996717     -60.56248696839122      2.034272323492317    0.04236367445908523      6.947814761134676     0.1457051598452857    -0.3838329426925888  -0.007437639807773428      2.641518     0.3824104      1.415793     0.2045266      11.58864   0     0.7719015      6.870561
   0.02431256   4.379178E-4      24.80542    0.01956103    0.03334305   6.307791E-4      24.46249     0.0205448    0.02014345   4.362530E-4      25.00966    0.02351984    0.02985727   7.374200E-4      24.58237    0.02682221    0.02985727   7.374200E-4      24.58237    0.02682221      24.46249     0.1646881       412      2130.404      3488.749      338.2314070392947     -60.53815473975165      24.58861217031844    0.01201662159620091       116.330489423562    0.06048843153664769      7.985189342942305   0.005800181369249997      10.81759     0.2473314      4.888637     0.1064529      40.76479   0   2.879593E-4      26.25242
  0.002994983   3.773695E-4      27.07901     0.1368366   0.004308168   4.516398E-4      26.68427      0.113849   7.968338E-4   9.383343E-4      28.51658       1.27885   0.001975659   4.573013E-4      27.53072      0.251374   0.001975659   4.573013E-4      27.53072      0.251374      28.38458      1.289196        26      2131.185      1327.127      338.2309646241843      -60.5620864557861      4.378878464030606    0.06082110814602563       3.96244154235189    0.05487255375864201     -2.299562378758868   -0.03312616886611187      2.545512     0.3018381      1.364438     0.1568037      11.16627   2      0.621717      12.56223
  0.001470042   2.470141E-4      27.85168     0.1824827   0.002199067   3.062352E-4       27.4144     0.1512329   0.002595251   8.936154E-4      27.23455     0.3739393   0.002451602   7.178885E-4      27.29638     0.3180071   0.002199067   3.062352E-4       27.4144     0.1512329      27.10255     0.4079211        27      2137.687      1194.444      338.2307920589013     -60.56355478359069      1.810285219044067    0.02343182409713203      9.816557625799489     0.1259327040883653      1.826750032861383    0.02314052897397601      3.195882     0.3618214      1.188773       0.13583      11.68055   1     0.4858851      6.174508
  0.001208338   1.385065E-4      28.06453     0.1244834   0.001828708   1.930435E-4      27.61464     0.1146412   0.003505948   5.784759E-4      26.90799     0.1791883   0.002516312   5.303285E-4      27.26809     0.2288813   0.002516312   5.303285E-4      27.26809     0.2288813      26.77599     0.2422342        26      2138.732      4256.516      338.2313703649455     -60.52965382821906      1.738522127885228    0.02917270500262309      6.072165519082766     0.0997815507423857      1.042952842588244    0.01710760412694363      2.511992     0.3220375      1.224983     0.1588903      10.50766   0     0.2583424      5.186058
  0.001075418   2.176824E-4      28.19106     0.2198244   0.001730929   2.817877E-4       27.6743      0.176796   0.002686668   8.799912E-4      27.19696     0.3557084   0.002291786   6.452528E-4      27.36956     0.3057635   0.002291786   6.452528E-4      27.36956     0.3057635      27.06496     0.3912767        20      2139.842      1144.085      338.2307335907062     -60.56411211195234      4.034127567984059    0.05935387186634968      2.459125284390588    0.03803422936301438      1.017933718203912    0.01457799920023754      2.129229     0.2583673       1.39987     0.1750269      10.34083   0     0.7761138      5.249483
  0.002972324   3.366707E-4      27.08726     0.1230096   0.004299585   4.105370E-4      26.68643     0.1036945    0.00299125   8.942022E-4      27.08037     0.3246481   0.003127167   9.288120E-4      27.03212     0.3225571   0.003127167   9.288120E-4      27.03212     0.3225571      26.94837     0.3632704        31       2139.99      1174.416      338.2307362163706     -60.56377629739762       3.10318393156065    0.03678763046896563      7.380035099635001    0.08621331524472054     0.8643236796156443    0.00664970103142818      2.747381     0.2951141      1.713218     0.1894957      10.68276   2      0.179248      11.49032
  9.954693E-4   1.751190E-4      28.27493     0.1910448   0.001343044   2.064313E-4      27.94977     0.1669227   0.002630709   8.817196E-4      27.21982     0.3639883   0.001840722   3.994583E-4      27.60753     0.2356747   0.001840722   3.994583E-4      27.60753     0.2356747      27.08782     0.3988189        17      2146.313      537.4645      338.2304683989754     -60.57082751731968      2.048133995596939    0.04062829222663594      2.177512030662671    0.04506612164942922     0.7058146026703857    0.01447900597866213      1.679761     0.2397817      1.184926     0.1679261       7.53231   0     0.7397318      5.262005
  0.001166696   1.432308E-4      28.10261     0.1333241   0.001638237   1.845088E-4      27.73406     0.1223123   0.002160053   6.171595E-4      27.43384     0.3102865   0.001646533   3.372394E-4      27.72857     0.2224322   0.001646533   3.372394E-4      27.72857     0.2224322      27.30184      0.350495        22      2147.964      4266.783      338.2311646145736     -60.52953926631671      4.442222512382969    0.07376557108756744      2.277406871786764    0.03848987124047442     0.8747344829336398    0.01666687111043684      2.179792     0.2835393      1.402903     0.1784962      10.47484   0      0.804413      5.431377
  0.001213619   1.743117E-4      28.05979     0.1559818   0.001756496   2.207935E-4      27.65838     0.1365114   0.002494463   7.079499E-4      27.27756     0.3082161   0.002026277   5.578414E-4      27.50325     0.2989797   0.001756496   2.207935E-4      27.65838     0.1365114      27.14556     0.3486634        26      2148.602       875.119      338.2304833015391     -60.56708904972134      3.466807303808572    0.05397720269389614      2.382807434469329    0.03717823590905152     0.5531863825038758   0.009081856180894952      1.923346     0.2407245      1.466408     0.1822282       10.0577   1    0.04101448      5.208362
  0.001122512   1.934920E-4      28.14452     0.1871983   0.001732957   2.495974E-4      27.67303     0.1564164   0.002675602   7.867470E-4      27.20145     0.3193327   0.003277542   8.874841E-4      26.98113     0.2940642   0.003277542   8.874841E-4      26.98113     0.2940642      27.06945      0.358528        21      2155.712      886.0972      338.2303252857389     -60.56696682058632      10.35990755004674     0.2252714817347396       1.74735521771491    0.03814649157245614    -0.5730137126834939   -0.01375909504697887      3.224572     0.4756866       1.30744      0.192718      12.30676   0     0.7520918      5.347891
   0.01664572   6.933940E-4      25.21674    0.04523842    0.02374777   8.566607E-4      24.83094    0.03917561    0.01503295   8.220648E-4      25.32739    0.05938703    0.01251452   0.001288913      25.52646     0.1118509    0.01251452   0.001288913      25.52646     0.1118509      25.19539     0.1734815       294      2163.622      722.9872      338.2301149323279     -60.56877188005866      38.29814403916953    0.02613108356162101      36.80356589022642    0.02887377232024786       9.58044545795613   0.006638807392830124      6.867343     0.1851524      5.285954     0.1439565      34.77614   0   2.515357E-4      21.17204
   0.00152999   2.417899E-4      27.80828     0.1716245   0.002612399   3.288276E-4       27.2274     0.1366969   0.001302831   8.261984E-4      27.98278     0.6886938     0.0022755   4.409142E-4      27.37731     0.2104297     0.0022755   4.409142E-4      27.37731     0.2104297      27.85078     0.7077204        19      2165.396      836.4166      338.2300973255992     -60.56751590754824      2.398401895038836    0.04117687241099568      8.732683431025535     0.1468200052846062      2.998253489028505    0.05098950174852793      3.150678     0.4091642      1.097413     0.1434625      11.14107   0     0.7267026      7.593577
   0.01398967   6.633654E-4      25.40548     0.0514962    0.02067336   8.343649E-4      24.98147    0.04383034    0.01263776   8.157324E-4      25.51583     0.0700983    0.01226775   0.001084383      25.54809    0.09599476    0.01226775   0.001084383      25.54809    0.09599476      24.98147     0.1774338       243      2166.427      654.1389      338.2300381823266     -60.56953384340843      21.17755138319653     0.0203728023739757      56.21308096393192    0.05395033410084017     -11.18962948177031   -0.01020661415209482      7.712448     0.2383472      4.231877     0.1323394      34.29117   0   2.151875E-4      19.67636
   0.00160139   3.476424E-4      27.75876     0.2357574   0.002216725   3.972254E-4      27.40572     0.1946054   3.532897E-4   0.001279515      29.39967      3.933183   0.001833492   6.302249E-4       27.6118     0.3732901   0.002216725   3.972254E-4      27.40572     0.1946054      27.40572     0.1946054        23      2169.527      543.7299      338.2299465708987     -60.57075590481939      6.452789288748739    0.07821395564693403      7.043280114529579    0.08314667932882635      5.255898454245119    0.06111016196306559      3.465865     0.3766168      1.218134     0.1397154      12.31548   3     0.8457918      7.250305
  0.001341819   3.505322E-4      27.95077     0.2837029   0.001941556   4.084625E-4      27.54963     0.2284715  -1.523955E-4   0.001279332           99.           99.   0.001323894   4.775207E-4      27.96537     0.3917138   0.001941556   4.084625E-4      27.54963     0.2284715      27.54963     0.2284715        17      2178.786      542.6024      338.2297377187711     -60.57076749112719      3.327212728384027    0.07301548645535995      1.912073599199663    0.04134684748507266     -1.578691376385885    -0.0345555934091334      2.085581     0.3085318     0.9432057     0.1384574      8.390634   3     0.8150869       7.04427
  0.001914936   3.194299E-4      27.56461     0.1811553   0.002587349   3.647636E-4      27.23786     0.1531039   0.001814193   0.001235893      27.62329      0.739822   0.002143863   8.869090E-4      27.44201     0.4492747   0.002143863   8.869090E-4      27.44201     0.4492747      27.49129     0.7575656        18      2184.633      569.2777        338.22961123384     -60.57047159686752      1.579663292222075    0.02894388581106976      6.348841108713173     0.1107770451126331    -0.2743157780763319  -0.005612295587639963       2.52281     0.3334069      1.250575     0.1689993      10.64028   0     0.8439611      9.681227
   0.00139083   3.336365E-4      27.91182      0.260513   0.002186501   4.105733E-4      27.42063     0.2039251   0.001251405   0.001246491      28.02651      1.081735   0.001823579   5.984931E-4      27.61769      0.356422   0.002186501   4.105733E-4      27.42063     0.2039251      27.42063     0.2039251        31      2186.962       542.589      338.2295534841346     -60.57076684718994      2.462953428025131    0.03078182531737194      5.705930325118785    0.06777586794821401     0.6228023145982426   0.007533401021923648      2.412763     0.2631561      1.532142     0.1711916      11.52135   3     0.7169138      5.469755
  0.003432356   2.058645E-4      26.93102    0.06513568   0.006293443   3.482612E-4      26.27278    0.06009613   0.004806332   4.710130E-4      26.56547     0.1064263   0.004899567   4.551869E-4      26.54461     0.1008932   0.004899567   4.551869E-4      26.54461     0.1008932      26.43347     0.1946678        70      2212.076       1777.66      338.2292313183079     -60.55709068064237       17.5159847804692    0.07586205219298283      6.992239795447282    0.03074584114622004     -3.271584730416528   -0.01389364324763318      4.295361     0.2824843      2.461321     0.1637392      19.50792   0   0.002940325      8.970134
  0.001394357   1.090961E-4      27.90907    0.08496986    0.00193243   1.564460E-4      27.55474    0.08792055   0.003365486   4.503221E-4      26.95238     0.1453132   0.002416851   2.955677E-4      27.31187     0.1328118   0.002416851   2.955677E-4      27.31187     0.1328118      26.82038     0.2183688        25      2220.657       4002.25      338.2294766450931     -60.53246092467535      2.968807994111601    0.03397979748793695      2.648823534046477    0.03026512027871347   -0.02725258375347828  -8.507287529554794E-4      1.723691     0.1848387      1.626813     0.1734346      7.876262   0     0.2417942      6.083624
    0.0018868   1.520901E-4      27.58068    0.08753968   0.002571597   2.006678E-4      27.24449    0.08474313   0.001636784   5.468204E-4      27.73502     0.3628133   0.002053089   2.649035E-4      27.48898     0.1401231   0.002053089   2.649035E-4      27.48898     0.1401231      27.60302     0.3977468        33       2222.17      4248.527      338.2294911197086     -60.52973420213438      2.481666829935609    0.02055851405582087      8.134221920649189    0.07155402341602748      1.712001477084865     0.0136869843014746      2.934673     0.2738527       1.41548     0.1308328      12.21569   0     0.2165759      7.161769
  0.001724065   1.446473E-4      27.67862    0.09111427   0.003243177   2.498873E-4      26.99257    0.08367647      0.002431   4.646395E-4      27.30554     0.2075683   0.002614218   2.550831E-4      27.22665     0.1059668   0.002614218   2.550831E-4      27.22665     0.1059668      27.17354     0.2639197        34      2245.882      1820.791      338.2284784374717     -60.55660988597056      2.859368002728783    0.02773167007692527      11.23159414213579     0.1036477419914437    -0.6953577342522851  -0.007711417262686688      3.359904     0.3231457       1.67392     0.1641837      14.22024   0   0.007847862      6.461329
  0.003031808   1.837805E-4      27.06575    0.06583058   0.004290446   2.559251E-4      26.68874     0.0647799   0.004951583   5.155835E-4      26.53314     0.1130797   0.005692662   5.589896E-4      26.38171     0.1066395   0.005692662   5.589896E-4      26.38171     0.1066395      26.40114     0.1983835        63      2253.549      2554.408      338.2284506614366     -60.54848710916842      3.854989162430605    0.01929595890655156      13.88411949204269    0.07544374220263194     -2.987477193361762   -0.01607896973181283      3.834916     0.2823513      1.741415     0.1225458       15.4985   0   0.002943724       8.35453
  0.002793743   2.368886E-4      27.15453    0.09208472   0.004248634   3.201829E-4      26.69938    0.08184244   0.004415088   6.239152E-4      26.65765     0.1534674   0.004317835   5.925158E-4      26.68184     0.1490266   0.004317835   5.925158E-4      26.68184     0.1490266      26.52565     0.2238777        28      2256.221      4284.751      338.2287319802157     -60.52932985074573      7.779737837101954     0.0865272266429608      3.750096015170694    0.04134776357793511     -3.402699572353704   -0.03718856261206612      3.117594     0.3277947      1.345527     0.1429182      12.27578   2     0.6763948      11.34919
  0.002917934   1.503808E-4      27.10731     0.0559689   0.004080572   2.223818E-4       26.7432    0.05918451   0.004047169   4.272019E-4      26.75212     0.1146335    0.00388425   4.009882E-4      26.79673     0.1121126    0.00388425   4.009882E-4      26.79673     0.1121126      26.62012     0.1992733        55      2267.851      3328.424      338.2282815034657     -60.53991642035785      4.270829970154876    0.01972101066922899      8.732527666609254    0.03978183142332212     0.8930081481463219   0.003876429053705111      2.984062     0.2012581      2.024533     0.1378333      11.19474   0    0.01884074      8.591212
     0.006254   2.336290E-4      26.27961    0.04056942    0.01006674   3.871427E-4      25.76278    0.04176495   0.009792386   4.190812E-4      25.79278    0.04647716    0.01503277   8.234555E-4       25.3274    0.05948822    0.01503277   8.234555E-4       25.3274    0.05948822      25.66078     0.1694967       124      2268.741      3202.067      338.2282365067958     -60.54131525748865      21.32697725502711    0.05131197229527452      25.33905368710772    0.06158145850882812      11.54556522801025    0.03004699695677163      5.920436     0.2948377      3.408001     0.1611339      26.95811   0   0.002658087      12.27425
     0.039871   4.868363E-4      24.26836    0.01326037    0.04693853   6.001139E-4      24.09118    0.01388462    0.02955697   4.519179E-4      24.59335    0.01660464    0.04647255   8.291230E-4      24.10201    0.01937547    0.04647255   8.291230E-4      24.10201    0.01937547      24.46135     0.1638436       572      2274.484      1580.284       338.227786695368      -60.5592698123967      57.77999337624754    0.01252259344706549      132.8993727495992    0.02940000111783134     -75.62653474634771   -0.01626738056493906      13.40819       0.19821      3.301476    0.05133591      39.93771   0   5.198687E-4      36.19683
  0.001772029   1.201567E-4      27.64882    0.07363888   0.002695305   1.920198E-4      27.19348    0.07736918   0.003709086   4.229551E-4      26.84683     0.1238389    0.00381386   4.217353E-4      26.81659     0.1200895    0.00381386   4.217353E-4      26.81659     0.1200895      26.71483     0.2047073        28      2282.222      3172.999      338.2279272917219     -60.54163577169635      2.276132243548124    0.03137677893031658      5.149629207737142    0.06796215987751285     -1.101680484001754    -0.0138850904760198      2.350189     0.2695089      1.379265     0.1634132      10.78591   0    0.06185304      7.286916
  0.001481615   1.760289E-4      27.84316     0.1290263   0.002098002   2.235520E-4      27.46548     0.1157184   0.003619362   6.892777E-4      26.87342     0.2068198   0.003074677   6.000284E-4       27.0505     0.2119347   0.003074677   6.000284E-4       27.0505     0.2119347      26.74142     0.2633314        29      2291.978      559.3369      338.2271905521265     -60.57057123048965       5.30402603063014    0.07219904331348431      2.670681517297521    0.03853351878955477    -0.4817170875885726  -0.006925986107679916      2.321504     0.2712347      1.607895     0.1927805      11.57758   0     0.7367307       6.01156
  0.003100481   1.840126E-4      27.04143    0.06445376   0.004667404   2.730061E-4      26.59731    0.06352238   0.004728236   4.703595E-4      26.58325      0.108034   0.004512792   4.171847E-4      26.63389     0.1003952   0.004512792   4.171847E-4      26.63389     0.1003952      26.45125     0.1955514        57      2301.939      1801.312      338.2272120320423     -60.55682008693478      10.62394300032158    0.04934968269101413      6.652632447456852     0.0308846653236046      1.164341148897328    0.00328337029781295      3.307588     0.2234192      2.517228     0.1741212      13.58071   0     0.2128777      8.963008
    0.0030242   1.417282E-4      27.06847    0.05089507   0.003948418   1.990758E-4      26.77894    0.05475517   0.004391087   4.190926E-4      26.66357     0.1036496   0.004123586   2.519998E-4      26.73181    0.06636742   0.004123586   2.519998E-4      26.73181    0.06636742      26.53157     0.1931638        50      2323.015      3361.878        338.22704632029     -60.53954068307834      5.139273231611007    0.02018307826542694      5.046423048503989    0.01897312596463482    -0.6718994941784366  -0.002421061155148971      2.401322     0.1485719      2.102224     0.1307004      8.984741   0    0.04474279      9.315145
  0.002080248   1.655090E-4      27.47471     0.0864045   0.002939842   2.236759E-4      27.09919    0.08262756   0.002288935   5.507655E-4      27.37092     0.2613142   0.002606654   5.702570E-4      27.22979      0.237584   0.002606654   5.702570E-4      27.22979      0.237584      27.23892     0.3079839        27      2324.328       4237.25      338.2271899492159     -60.52984912359735      4.753720956030382    0.06618220693089138      10.14849030234951     0.1416994437782803     -3.881882200710377   -0.05599664937267356       3.48972     0.4140996      1.650475     0.1907961      14.39091   0     0.7194487      8.671088
  0.009221386   3.025209E-4      25.85801     0.0356278    0.01360425   4.489556E-4      25.43581    0.03583923     0.0117982   4.680761E-4      25.59046    0.04308545      0.017079   8.615964E-4      25.18884     0.0547862      0.017079   8.615964E-4      25.18884     0.0547862      25.45846     0.1685982       174      2337.611      1895.021      338.2264271949084     -60.55577914599873      32.78822708436434    0.04499514958124883      22.65734145140016    0.02942334705231553      15.94684738397024     0.0203632865790579      6.667444     0.2429202      3.315231       0.12413      28.21709   0   1.259346E-4      15.26477
  0.001423863   1.627533E-4      27.88633     0.1241342   0.002040982   2.118271E-4       27.4954     0.1127125   0.002876598   6.154387E-4       27.1228     0.2323461    0.00139082   2.351229E-4      27.91182      0.183592    0.00139082   2.351229E-4      27.91182      0.183592       26.9908     0.2838199        19      2338.326      4294.454      338.2268862666615     -60.52921444757672      3.990519287296598    0.08558327814626935      2.275544615153928    0.05077471947016308      1.929189015952762    0.04240155200517147      2.290023     0.3376588       1.01087     0.1494808      9.107021   0     0.5526458      7.080085
  0.001901708   1.918962E-4      27.57214     0.1095853   0.002700657   2.465554E-4      27.19133    0.09914595   0.003205687   6.148518E-4       27.0052     0.2082952   0.002012277   3.711035E-4      27.51078     0.2002798   0.002700657   2.465554E-4      27.19133    0.09914595      27.19133    0.09914595        28      2338.646      4303.727      338.2268809030782      -60.5291117618924      3.066504210869379    0.03368934059610852      4.176754378955859    0.04485989245648881     -1.261541935200594   -0.01406210138533636      2.236047     0.2332495      1.497782     0.1553831      10.96419   3     0.7306269      7.807962
  0.002926089   1.738597E-4      27.10428    0.06452696   0.003912422   2.311976E-4      26.78889    0.06417523   0.002814766   5.147252E-4      27.14639     0.1985926   0.003568463   2.735308E-4       26.8888    0.08324436   0.003568463   2.735308E-4       26.8888    0.08324436      27.01439     0.2569202        49      2339.518      4195.824      338.2268399206722      -60.5303062881987      4.666171844171575    0.01890781849518957      5.776293823239495    0.02374897088929564    -0.4256234140890883   -0.00174788248021809      2.433248     0.1559297      2.126446     0.1354353      10.00578   0    0.07745154      9.106817
  0.003368889   1.696103E-4      26.95128    0.05467582    0.00503954   2.636943E-4      26.51402    0.05682503   0.007052264   4.283023E-4      26.14918    0.06595561   0.008634255   5.498023E-4      25.92944    0.06915308   0.008634255   5.498023E-4      25.92944    0.06915308      26.01718     0.1758384        65      2339.633      3535.274      338.2267065763971     -60.53761936519846      7.263433385526766     0.0312963816357981       12.1810427807798    0.05410416411246115      4.204835498475795    0.02041218089709263      3.820106     0.2570642      2.202559     0.1389911      17.40024   0   0.002821715      9.127913
  0.001387471   1.209430E-4      27.91444    0.09466443   0.002186339   1.883601E-4      27.42071    0.09356236   0.003944003   4.721865E-4      26.78016     0.1300188   0.003714489   4.563922E-4      26.84525     0.1334347   0.003714489   4.563922E-4      26.84525     0.1334347      26.64816      0.208504        28      2350.414       1229.84      338.2260069120667      -60.5631422593688      6.830276436572997    0.08913121838537218       2.12968848511418    0.02643828691292767      0.476726853458354   0.005512665601519682       2.62262     0.2993531      1.442854     0.1611125       11.6572   0     0.1171758      5.732228
  0.002615079   1.724593E-4      27.22629    0.07161955    0.00455454   2.864090E-4      26.62389    0.06829233   0.006070232   4.382531E-4      26.31199    0.07840605    0.00618766   5.815904E-4      26.29118     0.1020753    0.00455454   2.864090E-4      26.62389    0.06829233      26.17999     0.1808771        49      2354.051      1909.163      338.2260597440336     -60.55562097832247       7.74434143272591    0.04719941729974109       13.4678087520492     0.0818759079051064     -4.125394159328614   -0.02414737067105703      3.953084     0.3070259      2.363319     0.1865754      18.33659   1   0.001932596      8.156436
  0.001178183   1.255633E-4      28.09197     0.1157391   0.001613848   1.642644E-4      27.75034     0.1105378   9.124198E-4   5.586657E-4      28.36951     0.6649472   0.002115881   3.765383E-4      27.45627     0.1932625   0.002115881   3.765383E-4      27.45627     0.1932625      28.23751      0.684634        22      2356.854      2476.048      338.2261090068803     -60.54934459877122      2.564252815225032    0.04243988982261315       3.09301051841633    0.05030318249181124       -1.4378808198293   -0.02307521356772439       2.07138     0.2641577      1.169037      0.151538      9.315588   0      0.725667      5.483876
  0.002867621   1.864044E-4       27.1262    0.07059343   0.004157662   2.617791E-4      26.72288    0.06837787   0.004181864   5.319157E-4      26.71658     0.1381347   0.004068249   4.381422E-4      26.74648       0.11696   0.004068249   4.381422E-4      26.74648       0.11696      26.58458      0.213659        45      2376.461      2370.408      338.2256465498639     -60.55051224570249      7.737485985839761    0.04534626799636011      3.381057854876133     0.0198527214935908     -1.185146858561812  -0.006452911213944013      2.835318      0.216533      1.754855     0.1353234      9.971886   0    0.03611077      9.300433
  0.001773442   1.278664E-4      27.64796    0.07830135    0.00302423   2.194626E-4      27.06846    0.07880894   0.003697746   4.111596E-4      26.85016     0.1207545    0.00343834   3.900923E-4      26.92913     0.1232107    0.00343834   3.900923E-4      26.92913     0.1232107      26.71816     0.2028562        24      2377.562       3788.46      338.2259030258433     -60.53481258529016      2.574513870674326    0.03622244021040735      6.072965460115227    0.08085295490342319      1.784414068407287    0.02357416968367859      2.611996     0.3016598      1.350909      0.161483      11.25529   2     0.3810978      7.848942
    0.0474072   3.880956E-4      24.08039    0.00889046    0.05012223   4.222608E-4      24.01992   0.009149139     0.0490465   4.725540E-4      24.04348    0.01046341    0.05022952   5.421650E-4       24.0176    0.01172201    0.05022952   5.421650E-4       24.0176    0.01172201      23.91148     0.1633355       357      2398.413      2625.387      338.2252028686075     -60.54768717559686      20.74162259160201   0.002463601260648626      17.31284069136678   0.002480789893934857    -0.4926269507581083  -3.718115922753624E-4      4.561907    0.05333016      4.152525    0.04582886      9.970443   0    0.02737415      53.35632
  0.001516389   1.368133E-4      27.81797    0.09798229   0.002874922   2.366673E-4      27.12343     0.0894009     0.0041997   4.582737E-4      26.71195     0.1185049   0.003472577   4.383710E-4      26.91837     0.1370944   0.003472577   4.383710E-4      26.91837     0.1370944      26.57995     0.2015252        21      2398.819       1371.38       338.224944623621     -60.56157051685375      7.567836406465957     0.1480318331912077      2.314193218494215    0.04464798059771096      2.305027119451742    0.04439525152166669       2.90444     0.4055606      1.202604     0.1679297      11.19802   2   0.006925782      7.178711
  0.002117784   1.462861E-4       27.4553    0.07501553   0.003416581   2.346960E-4      26.93602    0.07460084   0.003804668   4.513717E-4      26.81921      0.128839   0.004128681   4.074242E-4      26.73047      0.107168   0.004128681   4.074242E-4      26.73047      0.107168      26.68721     0.2077703        39      2398.959      1592.301       338.224985375148     -60.55912464323535      6.781768497006797    0.04921935352175329      5.474160084720217    0.03833629110110751     -2.257596734237293   -0.01515173795238882      2.911757     0.2446979      1.943605     0.1663688      14.26464   0    0.01187138      7.401592
  0.003508064   2.140288E-4      26.90733    0.06625743   0.005117704   2.983712E-4      26.49731    0.06331573   0.006274566   5.357421E-4      26.27604    0.09272609   0.006671074   5.654302E-4      26.20951    0.09204772   0.006671074   5.654302E-4      26.20951    0.09204772      26.14404      0.187529        71      2400.641      2278.404      338.2250837854541     -60.55152848205564       7.46220562913588     0.0300624500951317       11.9043031885635    0.04935753869296258     -1.673937172041974  -0.007748096703377517      3.530505     0.2282185      2.627174      0.165337      18.27048   0   0.003296117      9.102031
  8.698266E-4   1.487793E-4      28.42142     0.1857546   0.001911674   2.445620E-4      27.56647     0.1389329   0.002165379   6.162703E-4      27.43117     0.3090774    0.00186934   4.688934E-4      27.59078     0.2724053    0.00186934   4.688934E-4      27.59078     0.2724053      27.29917      0.349425        14      2409.677      608.4612      338.2245483010628     -60.57001588674914      3.954147492100935    0.06971173911067846      2.202768046061165    0.03862342063912689     0.7851060016733786    0.01371118623959221      2.062659     0.2736691      1.379258     0.1828671      9.494534   0     0.7163236      5.060467
  0.002748325   1.885817E-4      27.17233    0.07451802   0.005100458   3.183758E-4      26.50098    0.06778923    0.00365788   4.838208E-4      26.86193     0.1436431   0.004013012   3.513687E-4      26.76132    0.09508728   0.004013012   3.513687E-4      26.76132    0.09508728      26.50098      0.217261        52      2410.273      858.6583      338.2245846578195     -60.56724584483466      20.90290860319523     0.1128911773627125      5.674797127819626    0.03276796308147357      4.748339510086154    0.02532114295149058      4.718281     0.3467312      2.077385     0.1594886      18.78257   0   0.001776834      8.365833
  0.004051092   1.830393E-4      26.75107    0.04906843   0.005439706   2.547201E-4      26.43106    0.05085313   0.006474726   4.630877E-4      26.24195    0.07767328   0.006293909   4.568517E-4       26.2727    0.07882875   0.006293909   4.568517E-4       26.2727    0.07882875      26.10995     0.1805606        74      2411.279      1253.625      338.2246405375425      -60.5628729880973      8.259845276254935    0.02590679940233889      6.835707075665396    0.02138354637887394     0.6449396662037756   0.001978933358048559      2.916933     0.1632494      2.566525     0.1436662      13.29809   0   0.001086955      10.27701
  0.007877361   2.838018E-4      26.02905    0.03912589    0.01388441   4.873301E-4      25.41368    0.03811761    0.01071614   4.357055E-4       25.6949    0.04415545     0.0199134   0.001208472      25.02214    0.06590542     0.0199134   0.001208472      25.02214    0.06590542      25.41368     0.1688748       152      2412.986      3977.744      338.2251432993622     -60.53271353282346      33.41776807863135    0.06767081484774704      39.44490850110526    0.08182202104576397       6.95661184840938     0.0144803303653245      6.634202     0.3014349      5.371223      0.242136      35.83096   0   1.125981E-4       14.0285
  0.001375279   1.249649E-4      27.92402    0.09867952   0.002584153   2.190171E-4       27.2392    0.09204278   0.002387814   4.526238E-4        27.325     0.2058575   0.002206164   2.412506E-4      27.41091     0.1187574   0.002206164   2.412506E-4      27.41091     0.1187574        27.193     0.2625763        30      2413.951        2747.7      338.2248773095249     -60.54633150480574      9.825401613321826     0.1210862284433536      3.484340505289866    0.04245037005603139      2.669814651631114     0.0309028768275452        3.2863     0.3630113       1.58429     0.1782117      13.68056   0   0.003644638      5.496163
  0.004327291   2.163289E-4      26.67946    0.05429105   0.006876937   3.375548E-4      26.17651    0.05330637   0.008151607   4.667360E-4      25.99189    0.06218103   0.009542287   7.592801E-4      25.82087    0.08641305   0.009542287   7.592801E-4      25.82087    0.08641305      25.85989     0.1744577        89      2417.181      2077.901      338.2246714859652     -60.55374667585357      17.96625644023847    0.06321277106444204       10.0778465701425     0.0362250409859941    -0.8665435124513294  -0.001475476213781871      4.249744     0.2515814      3.159712     0.1901174      21.98835   0     0.0034638      10.03086
  0.002302391   1.482579E-4      27.36455    0.06993084    0.00378546   2.448927E-4       26.8247    0.07025658    0.00611436   4.290028E-4      26.30412    0.07619718    0.00488382   4.706261E-4       26.5481     0.1046517    0.00378546   2.448927E-4       26.8247    0.07025658      26.17212     0.1799306        44       2426.92      3960.288      338.2248262320033     -60.53290543061892      5.676083485788932     0.0413615900973351      16.82621625442225     0.1265732381325516      6.451975546208192    0.04843279759582356      4.447261     0.3853222      1.650506     0.1395051      16.25011   1   0.007257447      7.580895
  0.006062936   2.916037E-4      26.31329    0.05223238   0.009655023   4.328761E-4      25.80812    0.04869004   0.007301009   5.351844E-4      26.11154    0.07960684   0.007794028   8.100075E-4       26.0406     0.1128644   0.007794028   8.100075E-4       26.0406     0.1128644      25.97954     0.1814008       121      2436.735      2525.835      338.2243202010259     -60.54878560013452      46.89133247762703     0.1066869131396456      10.14661067885042    0.02326284363673649     -5.095477267693198   -0.01137839631167692      6.898177     0.3289544      3.074589     0.1474407      27.63953   0   0.003684601      12.04722
  0.004919163   1.949440E-4      26.54027    0.04303765    0.00625551   2.568527E-4      26.27934     0.0445914   0.005628772   4.630575E-4      26.39397    0.08934107   0.005381534   3.130337E-4      26.44274    0.06317057   0.005381534   3.130337E-4      26.44274    0.06317057      26.26197     0.1858785        96      2441.608      1144.737      338.2239356323884     -60.56407553870359      6.713308823673887    0.01653705080018283      12.13738209753404    0.02860113279476351      -3.20428539697857  -0.007483611872769424      3.690972     0.1793908      2.286355     0.1138294      17.42598   0   3.780840E-4      10.96943
   0.04535912   6.433608E-4      24.12834    0.01540351    0.06602295   9.587864E-4      23.72076    0.01577091    0.02690975   4.515676E-4      24.69523    0.01822397    0.06511551   0.001192147      23.73579    0.01988269    0.06511551   0.001192147      23.73579    0.01988269      23.72076    0.01577091       825      2443.711      1471.344      338.2239532818128     -60.56045939811044      118.2696440729663    0.03137753682103475      104.8188595811757    0.02813384121178079     -26.54345169425574  -0.005593054257964925      11.78671     0.1886244      9.173987     0.1547005      57.89801   2   3.159890E-4      34.45983
   0.01337382   2.896122E-4      25.45436    0.02351751    0.01720303   4.034399E-4      25.18099    0.02546853    0.01516635   4.154883E-4       25.3178    0.02975141    0.01826233   6.381725E-4      25.11611       0.03795    0.01826233   6.381725E-4      25.11611       0.03795       25.1858     0.1656929       212      2444.891      3592.639      338.2243487028213     -60.53697399556888      21.46923480719758    0.01801317559132592      19.37561339235893    0.01698240619366721       3.88513191507846   0.003377917576426177      4.944301     0.1446195      4.049535     0.1186625      20.26291   0   1.751692E-4        19.988
  0.002674154   1.989595E-4      27.20203    0.08079939   0.004191296   2.887659E-4      26.71413    0.07482167   0.004568728   5.408744E-4      26.62051     0.1285674   0.005183142   5.662747E-4      26.48352     0.1186489   0.005183142   5.662747E-4      26.48352     0.1186489      26.48851      0.207602        41        2446.6      2452.806      338.2240835474049      -60.5495931537232      7.007052661915512    0.05444399395621529      4.675403690114966    0.03572495147542009      1.000630934181487   0.006311275591632346      2.716172     0.2374302      2.074817     0.1838365      14.23461   0   0.003103763      9.081599
  0.001908941   1.502853E-4      27.56802    0.08549759   0.002881454   2.200338E-4      27.12097    0.08292923   0.002555389   4.956704E-4      27.25136     0.2106521   0.003007431   4.040014E-4      27.07451     0.1458872   0.003007431   4.040014E-4      27.07451     0.1458872      27.11936     0.2663518        40      2450.746      827.7798      338.2236666438513     -60.56758374855395      5.099957693940144    0.03759432714286569       3.74020882951127    0.02751097054421473    0.04196731152162414  -2.689703886622777E-4      2.258595     0.1939111      1.933627     0.1658427      9.689077   0     0.0094667      6.602562
  0.004104364   2.161806E-4      26.73689    0.05720061   0.007632142   3.760022E-4      26.06338    0.05350247   0.006543286   4.103598E-4      26.23051     0.0681081   0.006954228   6.039177E-4      26.16438    0.09431019   0.007632142   3.760022E-4      26.06338    0.05350247      26.06338    0.05350247        84      2455.654       1443.37      338.2236786965419     -60.56076794488898      11.95824187998306    0.03550218821151236      11.75262390847357    0.03701986601759162   -0.08172585580307156  -2.569348546384325E-4      3.462191     0.1925154      3.424047     0.1883079       16.9204   3   9.819736E-4      9.792363
   0.00100135   1.077703E-4      28.26854     0.1168808   0.001810842   1.831057E-4       27.6253     0.1098123   0.002281771   4.657070E-4      27.37432     0.2216515   0.002347877   3.310165E-4      27.34331     0.1531102   0.002347877   3.310165E-4      27.34331     0.1531102      27.24232     0.2751334        16      2461.473      1036.064      338.2234664847611     -60.56527674538854      6.167725096211366     0.1093068426200315      1.485443125050031    0.02688333162400366     0.8811853065175512    0.01566975094697582      2.515565     0.3349408      1.151129      0.154935      10.19179   0      0.743955      5.448551
  0.001409899   1.141895E-4      27.89703    0.08795647   0.002433939   1.977449E-4      27.30423    0.08823185   0.003794801   4.081900E-4      26.82203     0.1168162    0.00319856   3.351325E-4      27.00761     0.1137868    0.00319856   3.351325E-4      27.00761     0.1137868      26.69003     0.2005368        29      2466.693      3764.601      338.2238921891951     -60.53506803036976      2.632160944907264    0.03054172761728825      5.886147095475486    0.06805073660366111     0.6780670410050912   0.008435781767678349      2.453933     0.2643116      1.580038     0.1695047      11.80048   0   0.008863774       5.72541
  0.004656015   2.266197E-4      26.59996    0.05285827   0.008272829   3.845835E-4      25.97586    0.05048548   0.006486204   4.194271E-4      26.24002    0.07022564   0.005665333   5.242683E-4      26.38694     0.1004981   0.008272829   3.845835E-4      25.97586    0.05048548      25.97586    0.05048548        92      2471.367      1453.102      338.2233266993088     -60.56065865945771      8.235677126342039    0.02259935240834674      23.27101364011037    0.06347700144340818     -5.432855057700734   -0.01429328097765794      5.002864     0.2607278        2.5452     0.1345265      21.41143   3   1.341592E-4      10.60822
    0.0584635   6.192416E-4      23.85279    0.01150284    0.07617002   8.696537E-4      23.56554    0.01239915    0.03298095   4.181513E-4      24.47434    0.01376893    0.06432237   9.571248E-4      23.74909    0.01615981    0.06432237   9.571248E-4      23.74909    0.01615981      23.56554    0.01239915       985      2478.909      3018.261      338.2234686465271     -60.54332971917082      227.0936629116079    0.04204372259332449       42.8355398548263    0.00734408470126976     -19.41582309939361  -0.004608828919578361      15.13662     0.2065077      6.388416    0.08211194       59.0326   0   3.265651E-4      40.58796
  8.639670E-4   1.183152E-4      28.42876     0.1487213   0.001185405   1.509148E-4      28.08533     0.1382595   0.002096531   6.174927E-4      27.46625     0.3198603   0.001382684   3.195779E-4      27.91819     0.2510057   0.001185405   1.509148E-4      28.08533     0.1382595      28.08533     0.1382595        14      2490.545      4323.626      338.2234666225631     -60.52887661322659      1.054103604979297    0.02238810685944713      3.316388637312066    0.07743275937845604    0.05652037814046462   1.614431560544411E-4      1.821483     0.2782683      1.026008      0.149625      5.700019   3     0.7165185       5.02709
  0.001807993   1.912344E-4      27.62701      0.114868   0.002742141   2.576892E-4      27.17478     0.1020555   0.002862011   6.337853E-4      27.12832     0.2404921   0.002240594   4.891063E-4      27.39409     0.2370664   0.002240594   4.891063E-4      27.39409     0.2370664      26.99632     0.2905262        25      2496.013      4318.982      338.2233426524625     -60.52892749520395       4.74045169045337    0.06467572481373807      3.483670476114572    0.04661901983881956      2.460037798540789    0.03241184383891295       2.57897     0.2988196      1.254206     0.1483293      10.77426   2     0.7666546      7.844335
  0.007812921   2.252097E-4      26.03797    0.03130426    0.01004111   3.111203E-4      25.76554    0.03364932      0.010255   4.198594E-4      25.74266     0.0444629    0.01006118   4.459942E-4      25.76338    0.04814043    0.01006118   4.459942E-4      25.76338    0.04814043      25.61066     0.1689555       138      2503.435      3116.535      338.2229360852788     -60.54223930484484      8.170898295579355    0.01146101245034923      28.77097135545694    0.03910137307805239     -8.431487843207008   -0.01114305336893357       5.63754     0.2074466      2.271565     0.0867658      21.47258   0   1.341679E-4      14.50468
  0.004080147   1.997455E-4      26.74331    0.05316564    0.00528031   2.583816E-4      26.46335    0.05314127   0.006846929   5.024253E-4      26.18126    0.07969031    0.00739813   5.891362E-4      26.09719    0.08648157    0.00739813   5.891362E-4      26.09719    0.08648157      26.04926     0.1814374        68       2517.35      793.0972      338.2221591270235     -60.56796119839578      5.282200844505958    0.01582507517954497      9.399426844740034     0.0280685004816912      1.817223335190974   0.005813964057484994      3.175965     0.1743255      2.143566     0.1162075      12.03941   0     0.1986106      10.77845
  0.005100715   2.375616E-4      26.50092    0.05057955   0.005905725   2.664451E-4      26.34182    0.04899642   0.007362152   6.494998E-4      26.10249    0.09580851    0.00658873   4.896755E-4        26.223    0.08071169    0.00658873   4.896755E-4        26.223    0.08071169      25.97049     0.1890721        62      2529.758      574.3763      338.2218358586117     -60.57038148395179      5.356677651739097    0.01020305101413658      5.491816767417642    0.01019446866891091    -0.3752878649489695  -6.986786549253743E-4      2.409475     0.1043909      2.245646    0.09746829      7.170487   0     0.7281582      14.00609
  0.001319248   1.641145E-4      27.96918     0.1350985   0.001750261   1.978800E-4      27.66224     0.1227804   0.001423672   7.425648E-4      27.88647     0.5664404   0.001018811   2.176068E-4      28.24977     0.2319577   0.001018811   2.176068E-4      28.24977     0.2319577      27.75447     0.5894266        17      2534.525       531.614      338.2217199080225     -60.57085444628325      2.391484599369705    0.06489419604267033      1.076224145569944    0.02832331504595972    0.02118417308341414  -1.379903156469256E-5      1.546553     0.2547434      1.037248     0.1682953      7.571009   0     0.6876303      6.928852
  0.001096349   1.628973E-4      28.17013     0.1613596   0.002146437   2.538520E-4       27.4407     0.1284376    0.00207292   6.332829E-4      27.47854     0.3317761   0.001481616   4.274960E-4      27.84316     0.3133474   0.001481616   4.274960E-4      27.84316     0.3133474      27.34654     0.3696544        17      2534.607      4323.141      338.2224749973507     -60.52887767370515      2.462486915459622    0.03752575237327544      5.761321984088649    0.08483859381096005     0.6259713317806738    0.01029398094401478      2.424069     0.2949258       1.53222      0.188104      11.54871   0     0.7430983      5.783619
  0.007262376   2.221843E-4       26.1173    0.03322497   0.009382618   3.062651E-4      25.83919    0.03544894    0.01044315   4.247254E-4      25.72292    0.04416786    0.01434284   6.658929E-4      25.37841    0.05041955    0.01434284   6.658929E-4      25.37841    0.05041955      25.59092     0.1688781       119      2535.735       2929.23      338.2221715394697     -60.54430982910242      21.39032629341054    0.03609040120858917      8.289940054398023    0.01280543636508703      -3.71421872417126  -0.006480755394828757      4.729704     0.1943518      2.703731     0.1054667      15.43844   0   0.003619339      14.49737
  9.911697E-4   1.477900E-4      28.27963     0.1619298   0.001594244   2.057381E-4      27.76361     0.1401489   0.003025777   5.969360E-4      27.06791     0.2142499   9.491089E-4   1.952038E-4      28.32671     0.2233582   9.491089E-4   1.952038E-4      28.32671     0.2233582      26.93591     0.2692063        13      2539.679      4305.402      338.2223573271135      -60.5290735582468      2.200275372122427    0.07971964721266864        1.0690094501792    0.03770288709189232     0.5208309183642505     0.0188496306303078      1.550336     0.2948499     0.9304534     0.1746027      4.869732   0      0.561461       5.95571
  0.001316584   1.111360E-4      27.97138    0.09167188   0.002050773   1.757827E-4      27.49021    0.09308685   0.002761022   4.393330E-4      27.16733      0.172804   0.002273537   2.720443E-4      27.37824     0.1299474   0.002273537   2.720443E-4      27.37824     0.1299474      27.03533     0.2375505        28      2559.215      3932.327      338.2218432450408     -60.53320203375569      3.101981373908925    0.04282650284152378      5.963520167291029    0.08025430368826947     -2.299847919768018   -0.03021301273774747      2.690972      0.311576      1.350619     0.1612488      11.42361   0   0.008220378      5.444073
  0.001268263   1.050239E-4      28.01198     0.0899308   0.001920041   1.645282E-4      27.56172    0.09305926   0.002885093   4.317105E-4       27.1196     0.1625035   0.001848039   2.041618E-4      27.60322     0.1199757   0.001848039   2.041618E-4      27.60322     0.1199757       26.9876      0.230166        25       2571.02      4033.615      338.2215977740411     -60.53207949298728      4.954297698494742    0.07160707579112437       2.41819099117016    0.03443060429196614     -1.108076476289197   -0.01609437735807651      2.317375     0.2785794      1.415013     0.1686156      10.84853   0     0.4079089      5.542984
  0.007099361   2.466104E-4      26.14195    0.03772437    0.01066574   3.847685E-4      25.70002    0.03917766   0.009699696   4.274151E-4       25.8031    0.04785437    0.01215471   6.748072E-4      25.55814    0.06029275    0.01215471   6.748072E-4      25.55814    0.06029275       25.6711     0.1698795       141      2578.447      2941.495      338.2212123838934     -60.54416984390441        30.718156458951    0.05972198999393338      20.97092208622868    0.04164501969944777     -18.67515959697265   -0.03727811745663473      6.719014     0.2983986       2.55811     0.1110193      24.87992   0   1.221560E-4      13.06683
   0.01325963   2.548297E-4      25.46367    0.02087124    0.01504472   3.037911E-4      25.32654    0.02192909    0.01631399   4.515612E-4       25.2386    0.03005981    0.01633718   4.890494E-4      25.23706    0.03250913    0.01633718   4.890494E-4      25.23706    0.03250913       25.1066     0.1657486       154      2578.703      1697.834      338.2209578937253     -60.55793864617738      9.706653459911855   0.006451181352765887      14.72966519034549    0.01091294835029256      2.056508127604374   0.002069306710938481      3.932457     0.1082816      2.995347    0.07509477      7.509646   0     0.1962272      23.07267
  0.001287826   1.151040E-4      27.99536    0.09706511   0.002384799   2.044817E-4      27.32637    0.09311776   0.003710375   4.138963E-4      26.84645     0.1211445   0.003244125   3.306467E-4      26.99226      0.110687   0.002384799   2.044817E-4      27.32637    0.09311776      27.32637    0.09311776        14      2579.473      3501.636      338.2213012537188     -60.53796830475085      3.429130115243077    0.09964318867272945      2.941627720330415    0.08364784201641382     -2.162674092166774   -0.06329026313500712      2.315544     0.3942576      1.004496      0.166889       9.12884   3     0.5961097      7.417714
  0.002648633   1.549055E-4      27.21245    0.06351481   0.004282501   2.553935E-4      26.69076    0.06476527    0.00405652   4.246532E-4      26.74962      0.113687   0.004067886   3.526964E-4      26.74658    0.09415907   0.004067886   3.526964E-4      26.74658    0.09415907      26.61762     0.1987303        51      2586.377      3130.562      338.2210716555709     -60.54207587190637      6.330345063028193    0.03457923302181443      7.729025359382717    0.04546062887048397     -1.392725808589802  -0.007791842484792159      2.930552     0.2225383      2.339067     0.1746899      15.70249   0   0.001148343      8.101448
  0.001755593   1.837641E-4      27.65894     0.1136755   0.002508129   2.374894E-4      27.27163      0.102831   8.336822E-5   6.578455E-4       30.9675      8.569455    0.00129892   2.172726E-4      27.98604     0.1816571    0.00129892   2.172726E-4      27.98604     0.1816571       30.8355      8.571005        14      2605.829      4348.801      338.2208774016836     -60.52858658624968      2.923623061087663    0.07753516583618152      2.417739856543658    0.06391188444093942     -1.710690204551744   -0.04674007672963798      2.097611     0.3434492     0.9702538     0.1532635      8.535609   0     0.7968143      10.00173
  0.004779798   2.202665E-4      26.57148    0.05004594    0.00850762   3.816448E-4      25.94548    0.04871707   0.007010328   4.310279E-4      26.15565    0.06677239    0.01120646   7.218980E-4      25.64633    0.06995797    0.01120646   7.218980E-4      25.64633    0.06995797      26.02365     0.1761464        46      2608.676      3477.406       338.220639066743     -60.53823369202145      15.16585327296306     0.1066607205845581      6.621338990172517     0.0491136891940758     -3.842165255884645   -0.02976495557953591      4.079144     0.3453782      2.268872     0.1910192      18.25055   0   0.001532925      15.12853
  0.003891791   1.532909E-4      26.79463    0.04277565   0.004835594   2.046995E-4      26.55888    0.04597236   0.007292894   4.217914E-4      26.11275    0.06280983    0.00803872   4.614212E-4      26.00703    0.06233621    0.00803872   4.614212E-4      26.00703    0.06233621      25.98075     0.1746828        67      2613.766      3958.322      338.2206207105431     -60.53290887933826       6.14869943856393    0.01892151489376042      5.764003660929784    0.01841146205712702       1.24232247073547    0.00495309860910847      2.685791      0.153708       2.16777     0.1170762      9.677094   0    0.09519181      10.36404
  0.002793023   1.787453E-4      27.15481    0.06950082   0.004658935   2.868045E-4      26.59928    0.06685427   0.005408331   4.654380E-4      26.43734    0.09346055   0.006988656   6.951330E-4      26.15902       0.10802   0.006988656   6.951330E-4      26.15902       0.10802      26.30534     0.1878933        59      2650.933      959.2383      338.2191828191013     -60.56610867197954      7.519330725262726    0.04227644338606374      15.00675547005909    0.08530782749523734      2.463761390630786    0.01587472555923298      3.967963     0.3008826      2.604104      0.192494      19.28561   0   0.002558476      7.955283
  0.003311563   1.610672E-4      26.96992    0.05282068   0.004358452   2.211002E-4      26.67167    0.05509178   0.005672467   4.552855E-4      26.38557     0.0871649   0.005124303   3.900703E-4      26.49591    0.08266808   0.005124303   3.900703E-4      26.49591    0.08266808      26.25357     0.1848424        62      2651.285       1898.68      338.2193633980637      -60.5557078939408       5.77289061819091    0.02181181391892212       6.00272437049589    0.02199797302557178     -1.419968073934015  -0.005995656683190279      2.704148     0.1670367      2.112628      0.126129      9.295259   0    0.02785391      9.182152
   0.06672552   6.412762E-4      23.70927    0.01043717    0.08499961   8.843474E-4      23.44646    0.01129889    0.02671059   4.175988E-4      24.70329    0.01697874    0.08429964   0.001274541      23.45543    0.01641943    0.08429964   0.001274541      23.45543    0.01641943      23.44646    0.01129889      1068      2653.278      3738.518      338.2196874146452     -60.53533848381173      229.1431689016489    0.03122788374921508      153.9113498185219    0.01951797455937765      138.6188832092291    0.01639822764101213      18.30736     0.2068455       6.92064     0.0892233      67.57315   0   3.427959E-4      44.71214
   0.01024002   2.874821E-4      25.74425    0.03048877    0.01389807   4.071300E-4      25.41261    0.03181328    0.01010138   4.392698E-4      25.75905    0.04722594    0.01136284   5.414186E-4      25.63128    0.05174593    0.01136284   5.414186E-4      25.63128    0.05174593      25.62705     0.1697035       149      2656.074      4093.354      338.2196955694428     -60.53140974957411      27.27274829102106    0.03876046644159736      26.10413736428728    0.03529168756781968     -21.79855386685617   -0.03054643186062107      6.963823     0.2600417      2.209538    0.08019006      23.53915   2   1.553451E-4      18.22059
  0.004244257   1.737815E-4       26.7005    0.04446639   0.005266771   2.248082E-4      26.46614    0.04635511   0.005594378   4.629352E-4      26.40062    0.08986658   0.005047354   3.041104E-4      26.51234    0.06543308   0.005047354   3.041104E-4      26.51234    0.06543308      26.26862     0.1861317        71      2666.827      2004.344      338.2190345795311     -60.55453652574575       6.91123363076965    0.01698694297342116      5.487686778764022    0.01423620452871263    -0.3377841262034771  -4.391507810549283E-4      2.643353     0.1305961      2.326285     0.1190286      8.364635   0     0.1365389      10.97338
  0.001695761   1.330583E-4      27.69659    0.08521324   0.003617595   2.572110E-4      26.87395    0.07721461   0.005745631   4.114709E-4      26.37166    0.07777341   0.007313837   5.072588E-4      26.10964    0.07532066   0.007313837   5.072588E-4      26.10964    0.07532066      26.23966     0.1806037        32      2672.266      3715.983      338.2192555135712     -60.53558609880942      3.713677394846556    0.03509489565561457      9.528491297321146    0.08888432785595203    -0.5196863365535868  -0.005116884692143298       3.09428     0.2989427      1.915097     0.1860442       14.5975   0   0.006957978      6.545743
  0.002068842   2.120777E-4      27.48068     0.1113263   0.003422568   3.017772E-4      26.93412    0.09575558   0.003047412   6.528983E-4      27.06017      0.232672   0.003072762   5.377601E-4      27.05118     0.1900595   0.003072762   5.377601E-4      27.05118     0.1900595      26.92817     0.2840867        43      2678.047      587.4023      338.2184972320502      -60.5702226665589      6.909989576771515    0.05538028886755991      14.07548198027514     0.1108996524436446     -7.820320912585106   -0.06120223887571077      4.369746     0.3877415       1.37506     0.1262396      14.69939   0   0.002708023      6.900577
  0.004814992   2.095176E-4      26.56351    0.04725576   0.007937666   3.506962E-4      26.02077    0.04798086   0.006583931   4.136550E-4      26.22379    0.06823117   0.006166043   4.429071E-4      26.29498    0.07800741   0.006166043   4.429071E-4      26.29498    0.07800741      26.09179     0.1767045        59      2680.589      3681.024      338.2190611645568       -60.535972309198      24.57316606533331     0.1147377001763302      7.928798686962394    0.03692469680539382      -6.06933021085004   -0.02936975946000158      5.152791     0.3529568      2.439409     0.1645719      21.27335   2   0.002137176      13.55648
  0.001486868   1.327387E-4      27.83932    0.09695163   0.002572902   2.174124E-4      27.24394     0.0917679   0.004566308   4.573350E-4      26.62109     0.1087675   0.003531556   3.915541E-4      26.90009     0.1204081   0.003531556   3.915541E-4      26.90009     0.1204081      26.48909     0.1959576        17      2682.958      2197.296      338.2187100457575     -60.55239873076416       3.34483518180175    0.05791261011768887      2.666751142966272    0.04664943191080123    -0.5815281880899636   -0.01006391669570787      1.918056     0.2526133      1.527301     0.2018628      10.25122   0     0.7318683      7.783549
   0.01166269   2.660530E-4        25.603    0.02477417    0.01311981   3.046325E-4      25.47518    0.02521614     0.0120244   5.128873E-4      25.56984    0.04632214    0.01253589   4.187989E-4      25.52461    0.03628109    0.01253589   4.187989E-4      25.52461    0.03628109      25.43784     0.1694542       139      2686.556      4238.241      338.2190386499779     -60.52980265985494      14.36903263670403    0.01144432230910194      7.836449136379982    0.00557756478243352     -1.167934925045245  -0.001290569506819204      3.817272      0.108239      2.762954    0.07284378      13.14481   0    0.01261561      21.37648
   0.00370713   1.822182E-4      26.84741    0.05338064   0.005875121   2.959419E-4      26.34746    0.05470404    0.00608766   4.262293E-4      26.30887    0.07603662   0.005846267   5.062213E-4       26.3528    0.09403545   0.005846267   5.062213E-4       26.3528    0.09403545      26.17687     0.1798626        72      2690.659      2965.864      338.2186909554696     -60.54388899550511      15.34185844892212    0.06080392393673863      16.45958810196062    0.06397384538549735      12.28491531661733    0.04693817271002373      5.310211     0.3306869      1.898184     0.1241932       19.0475   0    0.09858614      9.544727
   0.00128221   1.268147E-4       28.0001     0.1074089   0.001786029   1.703522E-4      27.64028     0.1035831   0.001351344   5.406658E-4      27.94308      0.434503   0.001047448   2.270715E-4      28.21967     0.2354289   0.001047448   2.270715E-4      28.21967     0.2354289      27.81108      0.464071        16      2696.501      4304.744      338.2188281782015      -60.5290654146407      1.836939416532594    0.05566499121230963      2.019640510747067    0.06000612454802698    0.02575100794789797   0.001638698383507437      1.422393     0.2460798      1.354023     0.2347677      7.272325   2     0.7126948      6.935696
   0.02831825   3.139780E-4      24.63983      0.012041    0.03041241   3.502915E-4      24.56237    0.01250859    0.02985596   4.532695E-4      24.58242    0.01648752    0.03024396   4.724890E-4       24.5684    0.01696613    0.03024396   4.724890E-4       24.5684    0.01696613      24.45042     0.1638317       246      2704.281      1583.051      338.2181063932053     -60.55919704574655      13.16778008571104   0.002939466272024393      16.54666529739483   0.003572556314092523     -3.073606436642578  -4.346214874769310E-4      4.285387    0.06159293      3.368962    0.05213765      9.486036   0    0.02104413      38.61613
   0.05576253   7.223851E-4      23.90414    0.01406877    0.08012667   0.001056783      23.51056    0.01432316    0.01778935   4.606396E-4       25.1446    0.02812103    0.07802379    0.00163341      23.53943    0.02273516    0.07802379    0.00163341      23.53943    0.02273516      23.51056    0.01432316      1030      2714.159      2193.851      338.2180067158436     -60.55243378451152       153.113824197435    0.02853229810662271      330.9822444871838    0.06189265159261467     -68.48239385186741   -0.01307514299472046       18.8227     0.2576946      11.39308     0.1549788      87.91427   0   3.173244E-4      38.12673
  0.002135544   1.820825E-4      27.44623     0.0925954   0.003984233   2.972305E-4      26.76914    0.08101741   0.004279001   5.111357E-4      26.69164      0.129725   0.003613094   6.060858E-4       26.8753     0.1821733   0.003613094   6.060858E-4       26.8753     0.1821733      26.55964     0.2083208        25      2715.239      2590.652      338.2180621781407     -60.54804061259776      9.313638373393338     0.1420137319483574      2.462019568514144    0.03576066234967365     0.1614248346506386   0.004245328659611461      3.052448     0.3770717      1.567871     0.1886566      13.11479   0     0.6880796      9.224939
    0.0210762   3.566488E-4      24.96052    0.01837716    0.02400379   4.165052E-4       24.8193    0.01884389    0.02296215   4.929366E-4      24.86747    0.02331355    0.02425264   6.452131E-4       24.8081    0.02889176    0.02425264   6.452131E-4       24.8081    0.02889176      24.73547     0.1646588       273      2718.059      838.2159      338.2176461790943     -60.56744190494765       13.0803705623195   0.005014468459388206      27.42919792902723     0.0118156456557846      1.235210279960412   3.114204376559821E-4      5.247357     0.1087652      3.602057    0.07071237      12.03313   0    0.01613101      27.62668
   0.01964834   4.029392E-4      25.03669    0.02227119    0.02638154   5.607838E-4      24.71675    0.02308475    0.02060009   4.573083E-4      24.98533    0.02410848    0.02453344   7.196655E-4       24.7956     0.0318568    0.02453344   7.196655E-4       24.7956     0.0318568      24.85333     0.1647732       372      2725.767       1924.69      338.2176911697385     -60.55541257581051      49.31619720868469    0.02361961687913302      38.92822750313081    0.02142684058077852      10.42437313147735   0.005043653686407912      7.467857     0.1663871      5.698731     0.1317641      36.39519   0   2.714032E-4      22.24588
   0.02105747   4.801567E-4      24.96148     0.0247632      0.033072   7.396738E-4      24.47135      0.024289     0.0154723   4.726563E-4      25.29611    0.03317573    0.03484446   0.001173301      24.41467    0.03656837    0.03484446   0.001173301      24.41467    0.03656837      24.47135     0.1663419       423       2728.81      924.2022       338.217421272454     -60.56648886991137      65.30191599763515    0.03926473282365683       137.327978063616    0.07821368943676271     -71.53225198153881   -0.04117577309447141      13.46852     0.3229367      4.607465     0.1148492      47.28839   0   2.219124E-4      22.49088
  9.517904E-4   1.256593E-4      28.32365     0.1433782   0.001503028   1.799912E-4      27.82758     0.1300511   0.001242724   5.694121E-4      28.03406     0.4976015   0.001594283   2.347673E-4      27.76359     0.1599197   0.001594283   2.347673E-4      27.76359     0.1599197      27.90206     0.5236185        16       2733.49       4308.74      338.2179966218664     -60.52901752238872      2.811766325090305    0.05583342054622574      2.217784550748871    0.04262467756427874     0.1879085929291095   0.004442094315218779      1.692991     0.2391408      1.470827     0.2031497      9.447322   0     0.7033259      5.184325
   0.02325741   3.837320E-4       24.8536    0.01791829    0.02798314   4.842578E-4      24.65276     0.0187936    0.02469908   4.559187E-4       24.7883    0.02004641     0.0321219   8.295581E-4        24.503    0.02804629     0.0321219   8.295581E-4        24.503    0.02804629       24.6563     0.1642281       335       2741.08      1811.461      338.2173235085462     -60.55666463979708      27.16899822871483    0.01127086259491348      33.04789604378087     0.0145152606124151    -0.8784323407696774  -0.002153549798610491      5.759891     0.1248568      5.200053     0.1009797      24.06695   0   3.538352E-4      27.59251
  0.005161582   2.032126E-4      26.48804    0.04275605   0.007221422   2.985794E-4      26.12344    0.04490213   0.008462012   4.362492E-4      25.95132    0.05598747    0.01041633   6.126420E-4      25.72571    0.06387369    0.01041633   6.126420E-4      25.72571    0.06387369      25.81932     0.1723473        86      2746.924      4097.066      338.2176517535799     -60.53135967493336      10.81559687506616    0.02843612585644603      13.76311043922024    0.03481261727207247     -5.312709222199835   -0.01507606688582637      4.219323     0.2168729      2.603079     0.1273376      18.65074   0   5.794126E-4      12.12457
  0.003768253   2.366907E-4      26.82965     0.0682136    0.01020442   4.705861E-4      25.74803    0.05008186   0.005380114   4.640023E-4      26.44302    0.09366094   0.007551853   8.867433E-4      26.07487     0.1275188    0.01020442   4.705861E-4      25.74803    0.05008186      25.74803      0.187993        88      2752.864      895.6575       338.216873581777     -60.56680251256755      9.534627108133484    0.03460810479722824      40.68184332341838     0.1480251842211952     -11.20951537138333   -0.04048461555760641      6.655563     0.4012399      2.433094     0.1471047      24.14892   1   0.002886421      8.839216
  0.002018999   1.507289E-4      27.50716    0.08107559   0.002985641   2.186402E-4      27.08241    0.07952842   0.004701573   4.892242E-4      26.58939     0.1130042   0.004519491   5.042151E-4      26.63228     0.1211591   0.004519491   5.042151E-4      26.63228     0.1211591      26.45739     0.1983405        41         2756.      762.9738      338.2167761793222     -60.56827117004712       6.07492897825908    0.04313401478963631      3.637043116177864    0.02761429783005433    -0.5901702751222401   -0.00377767600967274      2.492044      0.209773       1.87128     0.1635347      12.94532   0   0.008876613       6.89396
  0.001697914   1.370278E-4      27.69521    0.08764409    0.00264331   2.090303E-4      27.21463     0.0858798    0.00179857   4.771616E-4      27.63268     0.2881164   0.001931689   2.681555E-4      27.55516     0.1507576   0.001931689   2.681555E-4      27.55516     0.1507576      27.50068     0.3310288        24      2756.377       806.577      338.2167764786364     -60.56778839193479      2.406826165584198    0.03329998421423971      3.106669603093572    0.04430302994073499    -0.1691673849359763  -0.003481833589391885      1.773532     0.2128668      1.538857     0.1796963      9.892941   0     0.5164099      7.522623
  0.002206726   1.445980E-4      27.41063    0.07116125   0.003756234   2.461690E-4      26.83312    0.07117223   0.005954837   4.230777E-4      26.33282    0.07715783   0.007496961   5.183488E-4      26.08279    0.07508732   0.003756234   2.461690E-4      26.83312    0.07117223      26.83312     0.1803395        40      2764.246      3551.327      338.2171521033426     -60.53739994518982      7.075524910253673    0.05132541706815425      9.267568009779637    0.06535089669891386      4.580424511431837    0.03205796023901758      3.589049     0.3019175      1.860596     0.1597565      15.49803   1   0.009129778      7.654459
   0.00114172   9.944553E-5       28.1261    0.09459221     0.0017774   1.601495E-4      27.64554    0.09785212   0.002127191   4.164318E-4      27.45048     0.2126019   0.002310881   2.718816E-4      27.36056      0.127771   0.002310881   2.718816E-4      27.36056      0.127771      27.31848     0.2678966        24      2772.676      3800.897       338.217012605324     -60.53463607224908      4.186675643407335    0.06318575524418413      1.969619726004748    0.02981734594512694    -0.5849167539285708  -0.008548844040954527      2.081232     0.2554377       1.35084     0.1665973      9.675178   0    0.08901832      5.098315
  0.002393428   2.088850E-4      27.32245       0.09478   0.003501157   2.772743E-4      26.90947    0.08600583   0.004414383   6.242227E-4      26.65783     0.1535675   0.003221463   4.848102E-4      26.99987     0.1634363   0.003501157   2.772743E-4      26.90947    0.08600583      26.52583     0.2239464        48      2773.166      4355.273      338.2171131384821     -60.52849841541169      14.41478464868329    0.09650014090178647      4.808674851823568    0.03271271301217107      -6.01538885479524   -0.03978154534131419      4.160458     0.3399919      1.383493     0.1166978      14.38624   1     0.0235297      7.551486
  0.001044173   1.029295E-4      28.22307     0.1070525   0.001846552   1.775079E-4       27.6041     0.1043965    0.00255809   4.236917E-4      27.25021     0.1798722   0.002367251   3.135777E-4      27.33439     0.1438569   0.002367251   3.135777E-4      27.33439     0.1438569       27.6041     0.2427406        19      2773.904      3521.391       338.216928688872     -60.53773042054397      4.542327160614451     0.0760469582315208      2.110631263534398    0.03425206310446847     0.9285016920288828    0.01570369386164289      2.203705     0.2851135      1.340389     0.1703212      10.29397   0     0.7158548      5.255504
  0.002738173   1.412968E-4      27.17635    0.05604038   0.003666566   2.010586E-4      26.85935    0.05955154   0.002788125   4.321081E-4      27.15672       0.16831   0.003247049   2.371864E-4      26.99128     0.0793288   0.003247049   2.371864E-4      26.99128     0.0793288      27.02472     0.2343017        46      2783.287      4070.727      338.2168281067252     -60.53164768136703      8.248767521050396    0.04459327996310381      3.622209360683281    0.01666458346713471     0.2106557307063603   0.001535712625704597      2.873733     0.2113705      1.900694     0.1287649      10.65423   0     0.1738439      8.796041
  0.001401718   1.139537E-4      27.90335    0.08828722   0.002437495   1.983759E-4      27.30264    0.08838429   0.003908748   4.169349E-4      26.78991     0.1158405   0.002965322   3.529837E-4      27.08982     0.1292744   0.002965322   3.529837E-4      27.08982     0.1292744      26.65791     0.1999701        25      2784.721      3816.229      338.2167445913695     -60.53446513366091      6.194748274494589    0.07148136931861409      3.247758869088518    0.03709903224495256      1.552966364125659    0.01757963210998514      2.619546      0.280853      1.606389     0.1723427      12.29515   0     0.2305131      6.115126
    0.0091821   3.091688E-4      25.86264     0.0365665    0.01619283   5.288507E-4      25.24669    0.03546828    0.01106271   4.368511E-4      25.66035    0.04288464    0.02351799   0.001096394       24.8415    0.05062865    0.02351799   0.001096394       24.8415    0.05062865      25.24669      0.168547       175      2786.498       3540.18       338.216648987669     -60.53752114751097      69.65637476617149     0.1087492959472165      16.55283642129156      0.026426705308455      2.662406822852489   0.004576719178145148      8.354012      0.330156      4.052121     0.1617808      34.92302   0   5.335731E-4      15.23725
  0.005900045   3.417814E-4      26.34286    0.06291047    0.00880138   4.558648E-4      25.90862    0.05624903   0.006622816   6.242549E-4      26.21739     0.1023644    0.01019663   0.001444347      25.74886     0.1538313    0.00880138   4.558648E-4      25.90862    0.05624903      25.90862     0.1924772        84      2797.245      4352.054      338.2165706389732     -60.52853167692698      17.65740148315602    0.07084584833483186      54.59669474645394     0.2092595175820687      14.40351769074393     0.0539196330371803      7.716802      0.477268      3.564417      0.228737       31.4786   1   2.266300E-4       14.0706
   0.00398749   2.408042E-4      26.76825    0.06558345   0.005708341   3.242169E-4      26.37873     0.0616816   0.003128118   5.526555E-4      27.03179     0.1918674   0.003818997   3.375537E-4      26.81513    0.09598944   0.003818997   3.375537E-4      26.81513    0.09598944      26.89979      0.251758        63       2800.76      4314.525      338.2164839943433     -60.52894680984723       4.70078669220323    0.01936067000919141      10.32778692064441    0.04291015695898018      1.873938579082811   0.008308665326868968      3.300717     0.2134162      2.033184     0.1293227      14.50168   0     0.2633866      10.93152
   0.00101181   1.117367E-4      28.25725     0.1199296   0.001594211   1.684609E-4      27.76364     0.1147581   0.001776439   4.827722E-4      27.64612     0.2951358    0.00158575   2.964362E-4      27.76941     0.2030142    0.00158575   2.964362E-4      27.76941     0.2030142      27.51412      0.337156        19       2810.89      2642.527      338.2159189221035     -60.54745682691029       2.69912721570868    0.04914145076493111      2.446711843251075    0.04320921324496832   -0.04567585364528881  -2.392993843943625E-5      1.645338     0.2216789      1.561634      0.207868      9.597438   0       0.71996      5.068193
  0.003465306   1.789992E-4      26.92065    0.05609695   0.005421795   2.852204E-4      26.43464     0.0571304    0.00591179   4.293476E-4       26.3407    0.07887146   0.004981068   4.050434E-4      26.52669    0.08830979   0.004981068   4.050434E-4      26.52669    0.08830979       26.2087     0.1810793        68      2815.711      2892.795      338.2158608618976     -60.54468558063293      5.494447190386591    0.02343836241416489      16.91508889817442    0.07242520343547528      2.791990499179818    0.01114219994445148      4.190597     0.2735698      2.201916     0.1449935      18.22316   0   0.002344836      9.182422
  0.006454059   2.390794E-4      26.24542    0.04022899   0.009106293   3.470120E-4      25.87164    0.04138402   0.007943796   4.560473E-4      26.01993    0.06234644   0.008280224   4.148604E-4       25.9749    0.05441138   0.008280224   4.148604E-4       25.9749    0.05441138      25.87164     0.1745167       126      2823.013      2043.949      338.2155251107967     -60.55408259175749      25.54257954577811    0.04729160311501375      17.01186885555831    0.03204773964179334      14.25227366403605     0.0261610713212612      6.012825      0.258686      2.529897     0.1114491      23.40478   0   1.097249E-4      12.62596
  0.001359983   1.344300E-4      27.93617     0.1073476   0.002140855   1.996649E-4      27.44353     0.1012848   0.002081058   5.043236E-4      27.47429     0.2631813   0.001030217   1.722641E-4      28.23768     0.1815917   0.001030217   1.722641E-4      28.23768     0.1815917      27.34229     0.3095697        13      2841.478      4232.737       338.215551199828      -60.5298482672432       1.52337998115547    0.04829705990166225      2.271477357427889      0.070483889825089    -0.5108226733516607   -0.01515415856506554      1.590773      0.279591      1.124411     0.2015188       7.99818   2     0.6794758      8.095192
  0.001276241   1.371277E-4      28.00517      0.116687   0.002149472   2.106585E-4      27.43917     0.1064332   0.002901906   5.209941E-4      27.11329     0.1949752   0.002531765   3.845883E-4      27.26144      0.164969   0.002531765   3.845883E-4      27.26144      0.164969      26.98129     0.2541344        14      2847.288      4256.006      338.2154251531039     -60.52959007502779      4.687225549034011     0.1267495934666037      1.168417404536893    0.03297237502559313    0.04250796457752682   5.788279596326280E-4      2.165119     0.3560241      1.080696     0.1815731      9.156201   2     0.7194685      7.353003
   0.01427524   2.933272E-4      25.38354     0.0223151      0.017627   3.882057E-4      25.15455    0.02391737     0.0154298   4.270092E-4       25.2991    0.03005431    0.01553448   4.590096E-4      25.29176    0.03208889    0.01553448   4.590096E-4      25.29176    0.03208889       25.1671     0.1657476       215      2851.582      3601.932      338.2151964870487      -60.5368310251649      20.81959877862053    0.01380212435539971      16.67738141337641    0.01276513189610668     -2.119219543060538  -0.001057032001275429      4.659581     0.1202538       3.97307     0.1100285      15.85315   0   2.318743E-4      21.16216
  0.008468351   2.724194E-4       25.9505    0.03493567     0.0121491   4.033941E-4      25.55864    0.03605913    0.01159648   4.484882E-4      25.60918    0.04200052    0.01574972   7.530602E-4      25.27682    0.05192623    0.01574972   7.530602E-4      25.27682    0.05192623      25.47718     0.1683242       165      2856.853      1464.196      338.2146457739937     -60.56049779590088      16.87577684563274    0.02631906885756196      26.80749470183059    0.03765726477884726      10.54828332137312    0.01543114776360233       5.78795      0.220063      3.191066     0.1246941      24.27009   0   2.768583E-4      14.40367
  0.001170704   1.138192E-4      28.09888      0.105584    0.00221273   2.014754E-4      27.40768    0.09888343   0.004371356   4.381123E-4      26.66846     0.1088426   0.005117386   4.663164E-4      26.49738     0.0989606   0.005117386   4.663164E-4      26.49738     0.0989606      26.53646     0.1959993        15      2859.864       3913.98      338.2150730792739     -60.53337546576288      2.986671227961992    0.07152857168949556      4.979741510127803     0.1188358390406896      1.200076193844286    0.03042116032692542      2.354379     0.3656735        1.5567     0.2380069      11.47176   0     0.6710149      6.544801
   0.00225407   1.718674E-4      27.38758    0.08280489   0.004297285   2.944877E-4      26.68701    0.07442224   0.005863639   4.617835E-4      26.34958    0.08552656   0.006119858   6.439924E-4      26.30315     0.1142797   0.006119858   6.439924E-4      26.30315     0.1142797      26.21758     0.1840755        45      2869.997      877.5778      338.2142309735353     -60.56699104968126      3.317680631761352    0.02369973457448383      19.05666930981443     0.1395991321896705    -0.9776408041719193  -0.005781511646139517      4.372318     0.3740145      1.804768       0.15301      16.84987   0   0.001358297      7.344465
  0.001043819   1.049538E-4      28.22344      0.109195   0.001426267   1.423416E-4       27.8845     0.1083829   0.002003253   5.065061E-4      27.51566     0.2745862   0.001025538   1.322167E-4      28.24262     0.1400117   0.001025538   1.322167E-4      28.24262     0.1400117      27.38366      0.319322        14      2875.353      4240.506      338.2147904611527     -60.52975889306747      1.845731332014245    0.07251140281923076     0.9142926788210395    0.03476510435433807     0.3315610879431752    0.01246303297694031      1.397033     0.2761433     0.8990684     0.1761289      6.691241   0     0.6499605      6.047334
  0.002689904   1.993319E-4      27.19566    0.08047663   0.006843287   3.869029E-4      26.18184    0.06139981   0.004759301   4.638009E-4      26.57614     0.1058323   0.004966174   6.041880E-4      26.52995     0.1321235   0.004966174   6.041880E-4      26.52995     0.1321235      26.44414     0.1943437        41      2890.704      871.7824       338.213763288228     -60.56705315127919      5.010800396992614    0.04003227800215581      9.453590544740578    0.07449452140703957      -1.71199239403337   -0.01380292990233192      3.168083     0.2816758      2.104197     0.1875781      15.48465   2   0.006965999      9.133902
  0.002650536   1.803456E-4      27.21167     0.0738927   0.004431856   2.856428E-4      26.65354    0.06999508   0.007245989   4.807989E-4      26.11976    0.07206023   0.007861924   7.072241E-4      26.03118    0.09769177   0.007861924   7.072241E-4      26.03118    0.09769177      25.98776     0.1782181        51      2897.593       2643.98      338.2139670056287     -60.54743212884991      6.649665180476379    0.03827971720648235      10.48672273092753    0.06223954071220056    0.04933625154120591   0.001633342145157032      3.238419     0.2497006      2.578572     0.1953686      17.33434   0   0.001933236      8.107166
   0.00135203   1.620803E-4      27.94254     0.1301889   0.002055832   2.200474E-4      27.48753     0.1162407   0.002898735   6.438003E-4      27.11448     0.2411973    0.00215937   4.637729E-4      27.43418     0.2332428    0.00215937   4.637729E-4      27.43418     0.2332428      26.98248     0.2911102        27       2907.53      604.6625      338.2133300521081     -60.57000881112912      3.349540835672539    0.04167457087787383      4.271953146241215    0.05229505138635617      1.848078063161877    0.02172491622849099      2.390712     0.2633426      1.380576     0.1569086      10.88409   0     0.4649314      5.687293
  0.001368822   1.384974E-4      27.92913     0.1098815   0.002233493   2.096444E-4      27.39754     0.1019362   0.004396491   5.139106E-4      26.66224     0.1269437   0.004194715   4.800766E-4      26.71324     0.1242905   0.004194715   4.800766E-4      26.71324     0.1242905      26.53024     0.2066004        19      2909.517      2465.383      338.2136623628824     -60.54940821842902      2.585381261663283    0.05519368479660949      2.805415896584247     0.0605948172386753      0.312134017142867   0.005091335342757536      1.739642     0.2523043      1.537675     0.2283222      9.793695   0     0.3641384      6.813023
  0.001666231   1.299513E-4      27.71566    0.08469839   0.003156996   2.353421E-4      27.02181     0.0809572   0.004780974   4.203774E-4      26.57121    0.09548889   0.004959909   5.059514E-4      26.53131     0.1107809   0.004959909   5.059514E-4      26.53131     0.1107809      26.43921     0.1889104        21      2925.046      3909.247      338.2136051325967      -60.5334213800002      7.937092045701703     0.1258119153712894      4.328723774221182    0.06989445364395301     -3.280073591760705   -0.05206940418768728      3.142679     0.3961743      1.545764     0.1968561      13.21335   0     0.7620168      7.869222
   0.00761128   2.164355E-4      26.06636    0.03088165   0.009398054   2.853114E-4       25.8374     0.0329694   0.008471756   4.320251E-4      25.95007    0.05538159   0.008630848   3.784719E-4      25.92987    0.04762226   0.008630848   3.784719E-4      25.92987    0.04762226      25.81807     0.1721514       109       2929.74      4054.033      338.2135288090389     -60.53181795462664      6.531698863221258   0.009336296392634558      11.43905980986884     0.0164378497904335        1.0199193624047   0.001601283230648717      3.412124     0.1295462      2.515585     0.0948258      10.67362   0    0.02684037      15.82843
  0.004126033   2.411074E-4      26.73117     0.0634611   0.007233074   3.846154E-4      26.12169    0.05774755    0.00537964   5.153476E-4      26.44312     0.1040344   0.005240099   5.062819E-4      26.47165     0.1049259   0.005240099   5.062819E-4      26.47165     0.1049259      26.12169     0.1933705        80      2930.605      2378.702      338.2131699250291     -60.55036577982903      9.819502237563867    0.03453589399613971      31.87397231248588      0.117646362855512      1.822802202710477   0.007652396265287542      5.658941     0.3440132       3.10964     0.1839488      25.17465   0   0.003153909        10.129
  0.002208101   1.326449E-4      27.40995    0.06523815   0.003299373   2.093426E-4      26.97392    0.06890585   0.004557585   4.157924E-4      26.62316    0.09907672   0.005251687   4.414999E-4      26.46925    0.09129808   0.005251687   4.414999E-4      26.46925    0.09129808      26.49116      0.190749        44      2935.751       3848.43      338.2133518805902     -60.53409363472759      6.500205438762975    0.04637830611195334      6.758974594234139    0.04667436067526312     -3.930427778759846   -0.02699418492338042      3.249946     0.2711474      1.642265      0.139756      13.85182   0   0.002679572      7.275749
   0.02271294   4.138336E-4      24.87932     0.0197871    0.02739557   5.100782E-4       24.6758    0.02022024    0.02361789   4.927085E-4       24.8369    0.02265577    0.03494251   8.737193E-4      24.41162    0.02715486    0.03494251   8.737193E-4      24.41162    0.02715486       24.7049      0.164567       322      2951.903       778.092      338.2123654683249     -60.56808431534275      22.29529661012356    0.01013477092623748      38.79790154518185    0.02046202179679334     -4.370204032288057  -0.002593551867761932       6.31536     0.1451784       4.60537    0.09757064      22.21606   0   0.003881473      27.47484
  0.006494616   2.674327E-4      26.23862    0.04471887    0.01077262   4.307333E-4       25.6892     0.0434227   0.008604853   4.597309E-4      25.93314    0.05802165    0.01176762   6.544247E-4      25.59328    0.06039501    0.01176762   6.544247E-4      25.59328    0.06039501      25.80114     0.1730188       122      2962.081      2057.346      338.2123959348066     -60.55392044009755       26.4085589784012    0.05888941398147929      34.77931413181594    0.07121879595941309     -23.16975678667319   -0.04868880491099639      7.357899     0.3378337      2.655031     0.1263985      26.52586   0   8.111109E-4      12.83829
  0.001045069   1.271200E-4      28.22214     0.1320987   0.002333533   2.300459E-4      27.34997     0.1070608   0.003315129   4.826272E-4      26.96875     0.1581034   0.002998957   4.196417E-4      27.07757     0.1519631   0.002998957   4.196417E-4      27.07757     0.1519631      26.83675     0.2270808        16      2963.254      877.7228      338.2121299640217     -60.56698015087168      2.759682597802293    0.06695807870402198      2.571984809514018    0.06301715762946718    -0.4936042633606715   -0.01224255896388007      1.779966     0.2781865      1.470846     0.2293196      9.688339   0      0.705128      5.681188
  0.002895168   1.704757E-4      27.11582    0.06394676   0.004645794   2.726575E-4      26.60235    0.06373636   0.006311387   4.375979E-4      26.26969    0.07529745   0.009076149   6.535981E-4      25.87525    0.07820579   0.004645794   2.726575E-4      26.60235    0.06373636      26.60235     0.1795514        53      2981.265      2839.909      338.2121228172532     -60.54525461285527      8.093713253528935    0.04186519563379242      16.09461140132501    0.08564809016072826     -6.325272576659916   -0.03307869920286204       4.42474     0.3215948      2.147091     0.1552098      18.49115   1   0.008012292      8.725488
  0.001072544   1.148418E-4      28.19396     0.1162826   0.002180523   2.076034E-4       27.4236      0.103396   0.002747563   4.614020E-4      27.17263     0.1823734   0.002873111   3.716046E-4      27.12412     0.1404619   0.002873111   3.716046E-4      27.12412     0.1404619      27.04063     0.2445998        16      2982.401      1187.656      338.2117615931074      -60.5635469079144      7.178915653692932     0.1536028408692822       1.80944872077966    0.03918200705005025      1.594647173880056    0.03491533622877979      2.759854      0.404247      1.171141     0.1713744      10.77027   2     0.7066698      5.827166
  0.002978871   1.597477E-4      27.08487    0.05823882   0.004052789   2.241679E-4      26.75061    0.06006885   0.002820927   4.657649E-4      27.14402     0.1793101   0.003264499   2.820163E-4      26.98546    0.09381829   0.003264499   2.820163E-4      26.98546    0.09381829      27.01202     0.2423244        53      2987.994      925.8616      338.2115823671052     -60.56644472686533      5.856065107934689    0.02389517820462426      5.265816965796808    0.02046534910747991    -0.5745947714734214  -0.002166313642464915      2.491364     0.1579342      2.216977      0.139346      10.17345   0    0.02953082      8.925005
  0.008741042   2.542025E-4      25.91609    0.03158249    0.01174213   3.620945E-4      25.59563    0.03348921    0.01141016   4.319850E-4      25.62677    0.04111562    0.01498946   7.158258E-4      25.33053    0.05186222    0.01498946   7.158258E-4      25.33053    0.05186222      25.59563     0.1681056       161      2997.356      2852.727      338.2117631470707     -60.54511109867698      22.18718638473679    0.02781334010868982      38.07120221598913    0.04696400334231458     -22.78279671174346   -0.02778371142863589      7.365907     0.2584108      2.449857    0.08944961      25.49344   0   1.192909E-4       15.1161
  0.004221262   2.071830E-4      26.70639    0.05330177   0.005423781   2.641761E-4      26.43424     0.0528958   0.005012243   5.279570E-4      26.51992     0.1143922   0.004705761   3.216360E-4      26.58842    0.07422747   0.004705761   3.216360E-4      26.58842    0.07422747      26.38792     0.1991345        71      3001.794      4269.682      338.2119509764808      -60.5294232796499      7.455313259991271    0.02127946829734907      6.121758422316148     0.0162217341508144     0.1964568717103745   9.250454862857491E-4      2.735626     0.1464355      2.468485     0.1267196      9.164913   0     0.3981327      10.91513
    0.0166942   3.218919E-4      25.21359    0.02093988    0.02018883   4.107004E-4      25.00722    0.02209244    0.01836701   4.482988E-4       25.1099    0.02650691    0.02021286   5.767670E-4      25.00593    0.03098864    0.02021286   5.767670E-4      25.00593    0.03098864      25.00722     0.1651412       255      3006.857      1756.479      338.2113263812319     -60.55724691826867      29.95745589293287    0.01589465211051548      30.83247036805258    0.01448830237241086      16.74052765154769   0.007529166832517892      6.865945     0.1508423      3.694417    0.08734727      21.66294   0     0.2642812      22.87691
   0.01119331   2.353216E-4       25.6476    0.02283144    0.01299512   2.916937E-4      25.48555    0.02437679      0.013035   4.292791E-4      25.48222    0.03576501    0.01400864   4.935131E-4      25.40401    0.03825891    0.01400864   4.935131E-4      25.40401    0.03825891      25.35022     0.1668776       153      3010.465      3924.527      338.2116857650972     -60.53324368945585      8.360841395045945   0.006643345321669587      17.81051892168969    0.01471143325163601      3.383625609646174   0.002938028345048121      4.347084     0.1251716      2.697077    0.07541118      11.18193   0    0.01475198      19.62545
  0.008004888   3.489090E-4      26.01161    0.04733548    0.01071412   4.385387E-4      25.69511    0.04445095   0.008523539   6.164996E-4      25.94345    0.07854938   0.009833751   7.659466E-4       25.7882    0.08458807   0.009833751   7.659466E-4       25.7882    0.08458807      25.81145     0.1809392       135      3014.075      4381.685      338.2116973698836     -60.52818205030588      38.26156966511635    0.06539368567852346      15.52288580541099    0.02834586472012481      1.217741935537333   7.715118156389105E-4      6.190848     0.2557533      3.931648     0.1683146      29.61083   0   1.726330E-4      15.01162
  0.001977343   1.652084E-4      27.52979    0.09073607     0.0040233   2.912330E-4      26.75854    0.07861184    0.00632977   4.570581E-4      26.26653    0.07841755   0.007268882   6.829447E-4      26.11633     0.1020347   0.007268882   6.829447E-4      26.11633     0.1020347      26.13453     0.1808821        40      3014.668      801.2429        338.21095605347     -60.56782173651884      4.538673603740427    0.04180584152545424      28.63919597426604     0.2643154565607967      7.767400811642239    0.07299184676092668      5.561083     0.5349041      1.500741     0.1414173       17.3294   2   0.005344557      6.835157
  0.001128373   1.009650E-4      28.13887    0.09717355   0.001733773   1.590417E-4      27.67252    0.09962049   0.002515294   4.358243E-4      27.26853     0.1881709   0.001999238   2.552630E-4      27.51784     0.1386606   0.001999238   2.552630E-4      27.51784     0.1386606      27.13653     0.2489524        20      3017.003      2969.949       338.211344624328     -60.54381134513116      3.065017052094316    0.04905391357429248      3.284599055361007    0.05211517356321851      1.507621578355625    0.02317596508272217      2.164814     0.2716818      1.289649     0.1654028       10.0064   0     0.3354879      5.503018
   0.00433663   1.939843E-4      26.67712    0.04857848   0.005907333   2.719081E-4      26.34152    0.04998739   0.005286224   4.615785E-4      26.46214    0.09482652   0.005550618   4.642729E-4      26.40915    0.09083679   0.005550618   4.642729E-4      26.40915    0.09083679      26.33014     0.1885764        88      3020.478      917.4192      338.2108488166671     -60.56653494563269      11.44519931879901    0.03202608776621573      5.987391767713312    0.01729185942991971   0.009815962586728232  -6.443929137494598E-4      3.383078     0.1790369      2.446911     0.1313915        13.556   0   0.004019507      10.10719
  0.001369072   1.176261E-4      27.92893    0.09330551   0.002099259   1.803890E-4      27.46483    0.09331981   0.002868124   4.618501E-4      27.12601     0.1748771   0.002282821   3.190110E-4      27.37382     0.1517622   0.002282821   3.190110E-4      27.37382     0.1517622      26.99401     0.2390627        27      3020.642      2048.743      338.2110753584304     -60.55400983041938      6.958636749324163    0.08519707283842514       1.77508873365172    0.02168477603833443      0.987153538982131    0.01148045002529541      2.672127      0.295311      1.262323     0.1402615      10.20537   0     0.2070116       5.75774
  0.001342733   1.381292E-4      27.95003     0.1117187   0.003099776   2.587260E-4      27.04167    0.09064409    0.00410467   4.483306E-4       26.7368     0.1186178   0.004003351   4.497010E-4      26.76394     0.1219916   0.003099776   2.587260E-4      27.04167    0.09064409      27.04167    0.09064409        26      3022.465      801.3474      338.2107804203135     -60.56781980053954      3.709472502146923    0.04404855293411376      8.648721179552929    0.09947855900251489      3.032986385445892    0.03569500334008625      3.176534     0.3419867       1.50593       0.16301      13.11176   3   0.009547437      5.752701
  0.001210101   1.567747E-4      28.06295     0.1406968   0.001791005   2.070994E-4      27.63726     0.1255775   0.002906061   6.603829E-4      27.11174     0.2467863   0.001036262   2.951054E-4      28.23133     0.3092697   0.001791005   2.070994E-4      27.63726     0.1255775      27.63726     0.1255775        14      3023.094      583.1683      338.2107218029852     -60.57023523881532      2.068337631476006    0.06750908722737671      2.087663337047036     0.0691906508600967      1.316477792446895    0.04338585936954958      1.842421     0.3342811     0.8726324     0.1579742      5.993605   3     0.7095365      6.982903
  0.001196471   1.171345E-4      28.07524     0.1063194    0.00282694   2.332085E-4      27.14171     0.0895896   0.004867236   4.240074E-4      26.55179    0.09460647   0.003449651   3.433279E-4      26.92556     0.1080846   0.003449651   3.433279E-4      26.92556     0.1080846      26.41979     0.1884659        16      3032.011      3646.464      338.2111443264923     -60.53632002292644      2.360035538984807    0.06178666886085069      2.592194601642685    0.06713346965727772    -0.8475723551056599    -0.0221202387163042      1.825267     0.2945187       1.27304     0.2053749      9.124265   2     0.5498503      6.483546
  0.001201571   1.160942E-4      28.07063     0.1049279   0.002123108   1.954706E-4      27.45257    0.09998599   0.003470218   4.514106E-4      26.91911     0.1412683   0.003532466   4.054785E-4      26.89981     0.1246578   0.003532466   4.054785E-4      26.89981     0.1246578      26.78711     0.2156983        22      3033.546      1354.137      338.2106433344032      -60.5616986499635      2.910081535810216    0.04199121386022365      4.417534085257177    0.06438953883449593    -0.7330729246212515   -0.00917188218205147      2.171459     0.2601269      1.616286     0.1967606      11.22504   0      0.129176      5.590714
  0.001760468   1.411691E-4      27.65593    0.08708464   0.002973974   2.292962E-4      27.08666    0.08373162   0.001567654   4.583674E-4      27.78187     0.3175363   0.003102009   2.400351E-4      27.04089    0.08403524   0.003102009   2.400351E-4      27.04089    0.08403524      27.64987      0.356929        34      3035.279      971.2408      338.2105263126018     -60.56593759487018       4.75421613840804    0.04587760384131382      6.017739107943604     0.0583199931494529     -1.843157800593939   -0.01782563407042319       2.70821     0.2664186      1.854064     0.1822601      13.43431   0   0.009687886      6.595346
   0.01797272   3.699553E-4      25.13346    0.02235452    0.02385906   5.161685E-4      24.82587     0.0234946    0.01931299   4.454157E-4      25.05538    0.02504643    0.02030842   6.102175E-4      25.00081    0.03263161    0.02030842   6.102175E-4      25.00081    0.03263161      24.92338     0.1649131       323      3039.317      1758.078      338.2105956028461      -60.5572259744533      38.69925045807585    0.02164675029700205      30.53019536000954    0.01630065119618078     -4.958514690295203  -0.002391016247396652      6.406162     0.1502001      5.309475     0.1240456       33.5592   0   2.414762E-4      21.81676
   0.00255433   1.403428E-4      27.25181    0.05966822   0.003598436   2.095113E-4      26.87971    0.06323005   0.002294368   4.283860E-4      27.36834     0.2027692   0.003122127   2.426972E-4      27.03387    0.08441974   0.003122127   2.426972E-4      27.03387    0.08441974      27.23634     0.2601622        50      3041.699      3930.182      338.2109839502971     -60.53317796344162      3.338920292350432    0.01943527835790277       10.5455792949335     0.0613011362189423    -0.6957747408359331  -0.003972606995215739      3.257628      0.248344      1.808967      0.138064      14.55682   0   0.001175194      7.893023
  0.001441969   1.406489E-4      27.87261     0.1059279   0.002233932   2.049241E-4      27.39733    0.09962144   0.004169577   5.203891E-4      26.71977     0.1355395   0.002217703   3.766655E-4      27.40524     0.1844516   0.002217703   3.766655E-4      27.40524     0.1844516      26.58777     0.2119905        15      3042.054      2595.179      338.2107043712516     -60.54795798883353      1.142339739876679     0.0353836058645944      3.662827916885093     0.1126471138839678    -0.8909621723559437   -0.02705823221155105      1.986446       0.34811     0.9269313     0.1638601      8.115869   0     0.7066911      8.012922
  0.002020786   1.471909E-4       27.5062    0.07910255   0.003062432   2.205533E-4      27.05483    0.07821263   0.005181763   4.738685E-4      26.48381    0.09931393   0.005404585   4.894043E-4       26.4381    0.09834114   0.005404585   4.894043E-4       26.4381    0.09834114      26.35181     0.1908724        36      3061.201      2050.517      338.2101623010986     -60.55398613320852      4.998102607716647    0.03438707011742038      4.589850085551553    0.03388485158676444    -0.2014923123923076  -3.026318835786974E-4      2.254063     0.1858204      2.123006     0.1836919      13.11417   0   0.004497455      7.346397
  0.001183202   1.636243E-4      28.08735     0.1501824   0.001784082   2.163525E-4      27.64146     0.1316973   0.003275779   7.145827E-4      26.98171     0.2369014   0.002876366   4.136185E-4      27.12289     0.1561657   0.002876366   4.136185E-4      27.12289     0.1561657      26.84971     0.2875609        22      3077.007      579.6226       338.209506321891     -60.57026909356563      4.789161159996479    0.08386990841070883      3.049612407688128    0.05476872539630494     -1.644649561024217   -0.03013065428106643      2.404135     0.3205922       1.43489     0.1893654      11.12824   2     0.7138939      5.506809
  0.001615535   1.296709E-4      27.74921     0.0871678   0.002748179   2.158025E-4      27.17239    0.08527885   0.004560979   4.294280E-4      26.62235     0.1022497   0.004093585   4.920664E-4      26.73974     0.1305418   0.004093585   4.920664E-4      26.73974     0.1305418      26.49035     0.1924162        17      3082.995      3192.999      338.2099043767627     -60.54133532313457      5.306105212726656     0.1237925152241502      6.859666931784563     0.1586294807570843     -4.220042034098089    -0.0985887951373807      3.220842     0.4912501      1.338637     0.2027197      12.44597   2     0.6993018      8.435884
  0.001595265   1.189741E-4      27.76292    0.08099337   0.002310591   1.774704E-4      27.36069    0.08341277   0.002955878   4.482246E-4      27.09328     0.1646793   0.002995781   3.545789E-4      27.07872     0.1285383   0.002995781   3.545789E-4      27.07872     0.1285383      26.96128     0.2317073        31      3085.566      1518.468      338.2095050775489      -60.5598741043008      3.669517821990189    0.03474428425245694      3.059108804553425    0.02902532321519282    -0.2579999522588956  -0.002159142399474534      1.940092     0.1883292      1.721822     0.1682311      7.219319   0     0.5766298      6.259623
  0.003994223   1.922248E-4      26.76642    0.05226451   0.006618011   3.219847E-4      26.21818    0.05283692   0.005984656   4.165749E-4       26.3274    0.07559337   0.005146406   3.768585E-4      26.49124    0.07952507   0.005146406   3.768585E-4      26.49124    0.07952507       26.1954     0.1796757        43      3096.755      3884.821      338.2097356280036     -60.53367464701771      11.01539326238316    0.06929267778988597      5.588138575938906    0.03802064335455385      2.466240652062531    0.01717283261161887      3.459575     0.2772751      2.152875     0.1744473      16.36923   2   0.001930738      13.12336
   0.03027131   3.347825E-4      24.56742    0.01201051    0.03329901   3.900945E-4      24.46392    0.01272238    0.03211103   4.263202E-4      24.50336    0.01441821    0.03262898   4.758640E-4      24.48599    0.01583833    0.03262898   4.758640E-4      24.48599    0.01583833      24.37136     0.1636364       317      3105.095      3831.788       338.209537109016     -60.53426095511371      21.59482883073756   0.006237818816099408      18.34919468622252   0.004775583695335707      2.035301655844449   0.001114826566927504      4.751325    0.08270358      4.167606    0.06460279      10.25489   0    0.01959839       36.5994
  0.003189687   1.669284E-4      27.01063    0.05683448   0.004925168   2.662319E-4      26.53895    0.05870417    0.00541342   4.273012E-4      26.43632      0.085722   0.005490274   4.864429E-4      26.42101    0.09622052   0.005490274   4.864429E-4      26.42101    0.09622052      26.30432     0.1841664        64      3123.958      3792.765      338.2091046054684     -60.53469108982247      12.05225694595366    0.05703201630441414      11.37946607346084    0.05348036518518749      8.025729004943322     0.0375225530086607      4.443944      0.304665      1.919137     0.1330099      17.51846   0   0.002901738      8.715543
   0.02489386   6.085488E-4      24.77977    0.02654807    0.03926207   8.869598E-4      24.28507    0.02453356    0.01628982   5.495282E-4      25.24021    0.03663563    0.03161283   0.001206496      24.52034    0.04144692    0.03161283   0.001206496      24.52034    0.04144692      24.28507     0.1670664       424      3125.874      4273.201      338.2091594842608     -60.52937190782669      78.66637606741614    0.04955035841267632      84.55667879491159    0.05230027589495818     -7.986375182730853  -0.004337831590810863      9.493347     0.2355331      8.549819     0.2153481      54.08328   0   2.836504E-4      26.49893
   0.02283102   4.305699E-4      24.87369    0.02048086    0.03021204   5.908888E-4      24.56955    0.02124005     0.0225281   4.599325E-4      24.88819    0.02217172    0.03082568   9.446296E-4      24.54772    0.03327965    0.03082568   9.446296E-4      24.54772    0.03327965      24.75619      0.164501       407      3133.406      1274.904      338.2083777083062     -60.56256584034908      34.57714859052686     0.0162058426842453      56.79880593669816    0.02453225591531101      14.35649299249911    0.00583092900974015      7.990103     0.1659328      5.247304     0.1149105      38.56254   0   2.880003E-4      24.68533
  0.001247704   1.764842E-4      28.02972     0.1536117   0.001916358   2.338361E-4      27.56381     0.1325149   0.001343256   6.844904E-4       27.9496     0.5533989   0.001844725   2.950018E-4      27.60517     0.1736692   0.001844725   2.950018E-4      27.60517     0.1736692       27.8176      0.576905        25      3134.902      4362.092      338.2089744509195     -60.52838686446659      2.666380465099349    0.03821566573627197      4.740155808043454    0.06682787530947901      -1.68814892753503   -0.02432111992470651      2.384203     0.2841451      1.312292     0.1559009       10.3007   0     0.8055642      5.454658
  0.001020136   1.321614E-4      28.24836     0.1406943    0.00126518   1.527021E-4      28.01462     0.1310758   0.002404309   6.088543E-4      27.31752     0.2750128   9.298456E-4   2.984423E-4      28.34897     0.3485615   9.298456E-4   2.984423E-4      28.34897     0.3485615      27.18552      0.319689        17      3147.577        4305.4      338.2086776561966     -60.52901324478396      1.110627170194223     0.0253671461634223       2.74696756418218    0.06381534468693677   -0.09038705052818674  -0.001926312262305567      1.658899     0.2528075      1.051499     0.1589682      7.897615   0     0.6817215      5.389738
  0.002589884   2.359490E-4       27.2368    0.09893907   0.004341958   3.394271E-4      26.67579    0.08489669   0.002366872   6.429629E-4      27.33456      0.295013   0.003005766   4.646395E-4      27.07511     0.1678768   0.003005766   4.646395E-4      27.07511     0.1678768      27.20256     0.3370484        50      3155.672      4382.728      338.2085112844193     -60.52815632480566      5.819282330304076    0.03817129402763776      15.29250981448175    0.09330971247934339    -0.6794780288010429  -8.493761317662704E-4      3.916759     0.3054878      2.402248     0.1953413      18.40196   0   0.004759902      8.000947
  0.005435456   2.663442E-4      26.43191    0.05321537   0.009784903   4.396639E-4      25.79361    0.04879711   0.007892425   4.625137E-4      26.02697    0.06364202    0.01074045   9.025158E-4      25.69244    0.09125617   0.009784903   4.396639E-4      25.79361    0.04879711      25.79361    0.04879711       108      3157.585      751.8847      338.2077260116444     -60.56835385530241      15.65605680941967     0.0432407463492068      15.66018807449018    0.04428827611295783      1.845842012593685   0.006483298806960878      4.183774     0.2242073      3.716487     0.1930287      23.66294   3   0.001158811       11.4311
    0.0040909   2.262165E-4      26.74045    0.06005308   0.006803309   3.553774E-4       26.1882    0.05672827   0.005708831   4.547320E-4      26.37863    0.08650438   0.006071363   5.911596E-4      26.31178     0.1057422   0.006803309   3.553774E-4       26.1882    0.05672827       26.1882    0.05672827        83      3161.136       767.298      338.2076491623315     -60.56818285511816      10.05633568678756    0.03362081833879384      13.81919605341106    0.04799107296151127      2.567252790396672   0.008007598732889336      3.888524     0.2270783       2.95887     0.1733417      20.35192   3   0.003288383      9.817429
  0.001030798   1.405397E-4      28.23707      0.148066   0.001482484   1.827272E-4      27.84253     0.1338576   0.002247981   6.483352E-4      27.39052     0.3132109   0.001510785   3.175116E-4      27.82199     0.2282374   0.001510785   3.175116E-4      27.82199     0.2282374      27.25852     0.3530865        18      3164.106       602.308      338.2075484498888     -60.57000919089484      4.323328564062165    0.09906844973802751       2.23514357398737    0.05168813064395655      0.933108578973929    0.02191950764878356      2.163222     0.3281059      1.370745     0.2076128      10.31392   0     0.7133574      5.297556
  0.005453625   1.827287E-4      26.42829    0.03638742   0.006496698   2.283694E-4      26.23827    0.03817465   0.006908927   4.523936E-4      26.17147    0.07111081   0.006616554   2.962485E-4      26.21842    0.04862439   0.006616554   2.962485E-4      26.21842    0.04862439      26.03947     0.1778363        80       3211.44      1211.018      338.2066067600691     -60.56326528297299      7.057359576320923    0.01360265574964101      5.730979995104686   0.009925020268745075    -0.2553918502000876  -6.204583215298358E-4       2.66549     0.1170663       2.38401    0.09911187      6.748761   0     0.6623688      13.24574
  0.001709843   1.330288E-4      27.68761     0.0844927   0.002779843   2.136745E-4      27.15995    0.08347613   0.001059644   4.471338E-4       28.2071      0.458255   0.001585338   1.642766E-4       27.7697     0.1125339   0.001585338   1.642766E-4       27.7697     0.1125339       28.0751     0.4863812        18      3223.383      1430.191      338.2063826850426     -60.56083757692291      3.668539791083386    0.09101998616820988      2.257357118058653    0.05530467416294253     -1.602278200873537   -0.03944032525932424      2.171107     0.3412581      1.100995     0.1728224      9.255147   2     0.7244143        8.6769
  0.002082461   1.919584E-4      27.47356      0.100106   0.003523915   2.864898E-4      26.90244    0.08829044   0.004024977   5.568249E-4      26.75809     0.1502398   0.004253997   5.236445E-4      26.69801     0.1336809   0.004253997   5.236445E-4      26.69801     0.1336809      26.62609     0.2216777        26      3223.927      4350.089      338.2069686773597     -60.52851080973946      1.902102703826927    0.02317827423317281       5.91270524304468    0.07859283555841358     0.2387431888764215   0.003135213324096306      2.434516     0.2806593      1.374024     0.1516623      9.732209   2     0.5996851      8.836647
    0.0146497   3.913766E-4      25.35543    0.02901321    0.02327232   6.149553E-4       24.8529    0.02869681    0.01500658   4.581695E-4       25.3293    0.03315693    0.02386471   0.001028601      24.82561    0.04680805    0.02386471   0.001028601      24.82561    0.04680805       24.8529     0.1663382       268      3235.068       2127.59      338.2062625233123     -60.55311536607563      35.81027753734788    0.03640387095553829       50.3132677178373    0.05006671918005207     -8.275193108210146  -0.007279079993594505      7.352866     0.2306902      5.662059     0.1823531      38.73068   0   2.433147E-4      19.63412
  0.002732736   2.017548E-4       27.1785    0.08017814   0.004419209   2.998899E-4      26.65664    0.07369656   0.004209549   5.459933E-4      26.70941      0.140858    0.00476354   7.102175E-4      26.57518     0.1619166    0.00476354   7.102175E-4      26.57518     0.1619166      26.57741     0.2154298        56      3235.422      4293.538      338.2066984352288     -60.52913574022367      10.72470679245162    0.08537581403034154      8.820246226095679    0.07580574016146155     -1.379509361812367   -0.01068251872972675      3.383595     0.3038026      2.845388     0.2624605      18.61483   0    0.00173076      7.985354
    0.0013507   1.143183E-4       27.9436      0.091915   0.001979776   1.694623E-4      27.52846    0.09295799   0.004009407   4.537635E-4       26.7623     0.1229077   0.002644119   3.397436E-4       27.2143     0.1395405   0.002644119   3.397436E-4       27.2143     0.1395405       26.6303     0.2041453        29      3237.814      2103.573      338.2061957722335     -60.55338099475013      3.588753972483529    0.04870306790792381      3.621468060889857    0.05141172256341532     -1.656872757643335   -0.02258802955716256      2.293919     0.2696034      1.395764     0.1656164      10.71927   0   0.009673418      5.488839
  0.002731543   1.518779E-4      27.17898    0.06038325   0.003837295   2.215961E-4      26.80994    0.06271433    0.00466472   4.496513E-4      26.59794      0.104684   0.004311845   3.887130E-4      26.68334    0.09790295   0.004311845   3.887130E-4      26.68334    0.09790295      26.46594     0.1937208        57      3240.924      1310.738      338.2059630625376     -60.56215829758395       9.58364314077972    0.05113550301003996      4.138855455550095    0.02222345618487074      2.604687389209452    0.01381674117231508      3.260212     0.2380682      1.758839     0.1291608      14.35894   0   1.307588E-4      7.913912
  0.001474741   1.895151E-4      27.84821     0.1395591   0.002578446   2.755224E-4       27.2416     0.1160456   0.002495995   6.522031E-4      27.27689     0.2837717    0.00160693   3.891674E-4      27.75501     0.2630082    0.00160693   3.891674E-4      27.75501     0.2630082      27.14489     0.3272543        22      3247.644      625.1029      338.2056708909014     -60.56974840606901      6.019815292574822     0.1029465435712673      1.716409309875749    0.02835820922441181     0.7859991002967223    0.01161838344410781      2.481709     0.3235961      1.255924     0.1630655      10.57551   2     0.7355437      6.832926
  0.004259706   1.854018E-4      26.69655    0.04726768   0.005752118   2.610056E-4      26.37043    0.04927785   0.005385984   4.471060E-4      26.44184    0.09015198    0.00547511   4.519974E-4      26.42402    0.08965466    0.00547511   4.519974E-4      26.42402    0.08965466      26.30984     0.1862696        75      3262.227      1328.394      338.2054868087904     -60.56196066736002       7.42828206901207    0.02145534429809216      9.950782497097335    0.03140984151873634    -0.5296654824621498  -2.164004886754659E-4      3.171354     0.1772415      2.705842     0.1464604      15.19656   0   0.004637513      10.72646
  0.001186276   1.001445E-4      28.08454    0.09167934   0.001784779   1.569501E-4      27.64104    0.09550083   0.002459129   4.239905E-4      27.29305     0.1872426   0.001671683   2.628778E-4      27.71211     0.1707772   0.001671683   2.628778E-4      27.71211     0.1707772      27.16105     0.2482515        25      3264.323      3255.699      338.2058352400948     -60.54062292353497      3.436241048327279    0.04783405018781688      2.326561669244062    0.03235116074092379    -0.3416575592234672  -0.004935724779119794      1.879627     0.2219767      1.493253     0.1758169      10.03321   0    0.07407341      5.190464
  0.001318784   1.389779E-4      27.96957     0.1144464   0.002141714   2.078948E-4       27.4431     0.1054173   0.005527091   5.228220E-4      26.41376     0.1027276   0.006375563   5.931110E-4       26.2587     0.1010293   0.002141714   2.078948E-4       27.4431     0.1054173       27.4431     0.1926706        25      3274.139       2584.68       338.205476513695     -60.54805089780057      4.470588203722422    0.06190850776116008      5.976357390719588    0.08401297411129309      3.370722861859253    0.04683304201762053      2.945718     0.3479659      1.330297     0.1576111      11.86349   1     0.2549445      5.789716
  0.002475166   1.984488E-4      27.28599    0.08707109   0.004160615   3.001912E-4      26.72211    0.07835563   0.006654523   5.413766E-4      26.21221    0.08835118   0.006392695   6.054564E-4      26.25579     0.1028558   0.006392695   6.054564E-4      26.25579     0.1028558      26.08021     0.1854048        40      3276.402      728.9206      338.2050442797619     -60.56859611816504      8.578548886635871     0.0769395383314877      7.047842261940463    0.05917815609617546      1.516902304041924    0.01251327743702545      3.084192     0.2887961      2.472681     0.2295964      16.56424   0   0.001719143      8.519874
  0.003756282   1.900087E-4      26.83311    0.05493448   0.005594478   2.865331E-4       26.4006    0.05562181   0.007518902   4.435916E-4      26.07961     0.0640706    0.00764935   5.517035E-4      26.06094    0.07832691    0.00764935   5.517035E-4      26.06094    0.07832691      25.94761     0.1751401        77      3276.506      1880.557      338.2052786012122     -60.55584612958133      13.30053503961861    0.05001198473472239      9.078230176810102    0.03295435279225105      5.329295713961428     0.0202552659706657      4.113588     0.2519143      2.336057     0.1396622      18.59733   0    0.00304393      9.360643
  0.001342016   1.163552E-4      27.95061    0.09415811   0.002096013   1.815209E-4      27.46651     0.0940508   0.002000708   4.561382E-4      27.51704     0.2475953   0.002168671   3.259552E-4      27.42952     0.1632278   0.002168671   3.259552E-4      27.42952     0.1632278      27.38504     0.2964329        25       3279.24      2016.534      338.2052449706311     -60.55434043364936      2.822809928313292    0.03422972866031315       3.88335970271749    0.04808866803349079    0.02346367018125939   5.008900888509176E-4      1.970756     0.2193325      1.679968     0.1849639      10.90104   0    0.03996617       5.85943
   0.00255068   1.434221E-4      27.25336    0.06106466   0.003843141   2.276134E-4      26.80828    0.06431931   0.003858289   4.181509E-4      26.80401     0.1176977   0.003807911   3.189581E-4      26.81828    0.09096549   0.003807911   3.189581E-4      26.81828    0.09096549      26.67201     0.2010516        51      3289.562      3334.412      338.2052832357222     -60.53974892734093       4.22182203551576    0.02305936170713507      8.087787051890412    0.04371222063826236    -0.7016114153323442  -0.003793941910093763      2.865516     0.2106825      2.024458     0.1496144      14.44269   0   1.105132E-4       7.80695
   0.01297317   4.417096E-4      25.48738    0.03697606    0.02241416   6.886412E-4      24.89369     0.0333657    0.01383933   5.306648E-4      25.41721    0.04164233    0.02372315   0.001216409      24.83207    0.05568484    0.02372315   0.001216409      24.83207    0.05568484      24.89369     0.1682352       245      3294.103      2568.208      338.2050236149957     -60.54823125436302      57.08652425987423    0.06596451471569548      44.55304051950833    0.04926202049541333     -7.865060005920838  -0.006091950517373422      7.802319     0.2606729      6.384621     0.2174309      42.36731   0   1.303641E-4      18.19262
  0.003664974   2.805312E-4      26.85982    0.08312661   0.005655179   3.800273E-4      26.38888    0.07297905   0.004844909   6.625426E-4      26.55679     0.1485108   0.005272032   7.505686E-4      26.46506     0.1546116   0.005272032   7.505686E-4      26.46506     0.1546116      26.42479     0.2205095        63        3297.9      634.5709      338.2045404904902     -60.56963850766619      12.66608229491779    0.06290407720660677       9.25423651178589    0.04607441894451953      3.986539962041029    0.02009880137103867      3.911057     0.2761856      2.573704     0.1808314      19.03439   0   9.223009E-4      10.06479
  0.001115157   1.047143E-4      28.15166     0.1019764   0.001732096   1.634660E-4      27.67357     0.1024909   0.003959019   4.545597E-4      26.77603     0.1246905    0.00303721   3.594125E-4      27.06381     0.1285133    0.00303721   3.594125E-4      27.06381     0.1285133      26.64403     0.2052236        23       3306.45      1035.681      338.2044303952555     -60.56519688542621      6.376012390412078     0.1072704689466529      1.315568024163519    0.02192808775817281     0.7316017710730422    0.01283440589980001      2.545517     0.3303919      1.100873     0.1415618      10.02518   0     0.3884244      5.085213
  0.002311811   1.306674E-4      27.36012    0.06138251   0.003204614   1.933278E-4      27.00556    0.06551615   0.005994877   4.061201E-4      26.32555    0.07357056   0.006685226   4.451410E-4      26.20721    0.07231215   0.006685226   4.451410E-4      26.20721    0.07231215      26.19355     0.1788341        48      3323.665      3307.103      338.2045099393311     -60.54004782748981      4.444611238689252    0.02680524846313483      5.158416265937574    0.03269277140378346      -1.01874565930863  -0.006104668902396436      2.425071     0.1911187      1.929264      0.151564      12.96659   0   0.001793229      7.298215
  0.008232822   2.569154E-4      25.98113    0.03388998    0.01178735   3.870864E-4      25.59146    0.03566331    0.01021651   4.270372E-4      25.74674    0.04539341    0.01293012   7.717998E-4      25.49099    0.06482343    0.01293012   7.717998E-4      25.49099    0.06482343      25.59146     0.1692027       163       3324.98      3764.991      338.2045744721258     -60.53497832976397      32.12384165393044    0.04608724012719799      15.92490105307523    0.02236659959087611       7.03503429860352   0.008800474038275684      5.895127     0.2213496      3.646399     0.1394926      27.82598   0   0.001303065      14.16276
  0.001712815   1.341159E-4      27.68572    0.08503533   0.003494087   2.522669E-4      26.91166    0.07840727   0.003638225   3.978869E-4      26.86778     0.1187681   0.004146755   4.146908E-4      26.72573      0.108604   0.004146755   4.146908E-4      26.72573      0.108604      26.73578     0.2016801        15      3325.951      3295.895      338.2044561632584     -60.54017168039223      5.937262195345951     0.1183534705949696      2.648545385179108    0.05243949547506081     -1.494058973786789   -0.02974985050023359       2.55238     0.3602706      1.439154     0.2024799      11.48464   2     0.6885604      9.461642
  0.003705991   2.088546E-4      26.84774    0.06120256   0.006164184   3.323271E-4      26.29531    0.05854907   0.005654274   4.651808E-4      26.38906    0.08934594   0.006898274   5.098555E-4      26.17315    0.08026691   0.006898274   5.098555E-4      26.17315    0.08026691      26.25706     0.1858809        71      3329.851      2170.671      338.2041368923232     -60.55262884352429      20.78415050754606    0.08389383056269895      5.594581528918155     0.0226985534877613      3.931935124707095    0.01677982476486367       4.66279     0.2969728      2.153398     0.1356448      19.01065   0   0.002265918      9.606433
   0.01523713   2.714444E-4      25.31274    0.01934673    0.01666719   3.039174E-4      25.21534    0.01980264    0.01789552   4.930404E-4      25.13814    0.02992044    0.01682542   4.224916E-4      25.20509     0.0272698    0.01682542   4.224916E-4      25.20509     0.0272698      25.00614     0.1657234       144      3334.155       781.691      338.2037539233893     -60.56800604701352      9.440888385339981   0.004989132898292115      9.445318572097349   0.005025082053220602      1.042645659404869   0.001036486056204878      3.238171    0.07774156      2.898354    0.06301163      5.676743   0     0.4541364      27.24055
  0.002491767   2.269771E-4      27.27873    0.09892464     0.0040084   3.188229E-4      26.76257    0.08637902   0.003042211   6.288213E-4      27.06203     0.2244749   0.002305526   4.889984E-4      27.36308     0.2303389   0.002305526   4.889984E-4      27.36308     0.2303389      26.93003      0.277413        37      3345.827      4407.165      338.2042373256999     -60.52786660896089      2.302016246559249    0.02027865066069329      10.50140029126307    0.08744048653991825     0.2527723247155649   0.001879972555926187      3.241787     0.2957923      1.514672     0.1422184      13.28464   0    0.03348627      8.901502
  0.005206655   2.138112E-4       26.4786    0.04459658   0.007400684   3.133713E-4      26.09682    0.04598511   0.006384191   4.519146E-4      26.25723    0.07687415   0.006505995   4.126664E-4      26.23672     0.0688835   0.006505995   4.126664E-4      26.23672     0.0688835      26.12523     0.1802183        97      3346.903      1542.963      338.2036235900915     -60.55957658538881      7.083812622658761    0.01692372739488256      18.66672930165944    0.04319057986603221      2.757879858711853    0.00557117150859589      4.392022     0.2105312      2.541788      0.125662      20.04675   0   1.171192E-4      11.54094
  0.009937272   2.701962E-4      25.77683    0.02952853    0.01315357   3.783612E-4      25.47239    0.03123868     0.0115646   4.355418E-4      25.61217    0.04090054    0.01276628   4.641690E-4      25.50484    0.03948588    0.01276628   4.641690E-4      25.50484    0.03948588      25.48017     0.1680531       184      3362.397      3508.785      338.2036795663525     -60.53781104871516      12.00667352461689    0.01264692511521621      35.83363218065722    0.04066635915893819      10.44505835343475    0.01104180443674567      6.305877     0.2109375      2.841869    0.09390772      22.80219   0   0.003636961      15.99107
   0.01193466   2.652938E-4      25.57797    0.02414054    0.01457006   3.464989E-4      25.36135    0.02582679    0.01416873   4.286339E-4      25.39167    0.03285379    0.01468855   4.187973E-4      25.35255    0.03096383    0.01468855   4.187973E-4      25.35255    0.03096383      25.25967      0.166278       178      3373.695      3820.631      338.2034894849891     -60.53435740200125      11.63523588909713   0.009865170867259678       22.9065171033462     0.0211030775227184      2.847833265145056   0.003079026855070293      4.856459     0.1479574      3.310069    0.09527256      14.58732   0    0.01412854      19.44018
  8.713359E-4   1.045835E-4      28.41954     0.1303488   0.001161851   1.344739E-4      28.10712     0.1256948   0.004044884   5.448655E-4      26.75274     0.1462895   0.002049237   3.365178E-4      27.49102     0.1783387   0.002049237   3.365178E-4      27.49102     0.1783387      26.62074     0.2190197        14      3377.783      4320.258      338.2035003415553     -60.52882553602048      1.329051336887233    0.03151624654193427      2.465811158308492    0.06402169235386336   0.005960904374877173   4.318199538257944E-4        1.5703     0.2530364      1.152831      0.177512      6.019125   0     0.7249256      5.069063
  0.001571411   1.543679E-4      27.77928     0.1066835   0.002551821   2.294663E-4      27.25287    0.09765591   0.005170264   5.382184E-4      26.48622     0.1130513   0.004698047   5.581523E-4      26.59021     0.1290224   0.004698047   5.581523E-4      26.59021     0.1290224      26.35422     0.1983673        31      3386.569      744.8317       338.202565415158     -60.56840881171558       7.89200681071378     0.0990057219443199      3.945213706141974    0.04779430440346755     -2.273526371022086   -0.02865040046384171      2.988165     0.3344028      1.705313     0.1870155      13.53396   0     0.4393604      6.167638
  0.001356078   1.114668E-4      27.93929     0.0892669   0.002018046   1.697047E-4      27.50767    0.09132564   0.004287421   4.466785E-4      26.68951     0.1131433   0.002877349   3.369430E-4      27.12252     0.1271726   0.002877349   3.369430E-4      27.12252     0.1271726      26.55751     0.1984198        26      3400.837      2984.969      338.2027063015025     -60.54360640797106      2.221628639750206    0.02734444580407787      4.693648715379079    0.05753153878137218    -0.3157126592895061  -0.005189800822406506      2.175622     0.2416586      1.477141     0.1627179      10.48809   0     0.5596342      5.808862
  0.005595816   2.101177E-4      26.40034    0.04077829   0.007431838   2.912584E-4      26.09226    0.04256103   0.007896155   4.544201E-4      26.02646     0.0624988   0.008241963   4.664575E-4      25.97992    0.06146264   0.008241963   4.664575E-4      25.97992    0.06146264      25.89446     0.1745712       103      3405.229      1397.771        338.20227984338     -60.56117810788618      12.46252053137224    0.02566570379789365      7.821932719143951    0.01644123403747923      1.588178786878601   0.003017079105170736      3.599167     0.1629873      2.707481     0.1246679      13.58202   0   4.832452E-4      12.03418
   0.02736525   2.744712E-4        24.677    0.01089249    0.02881902   2.993205E-4       24.6208    0.01127943    0.02974746   4.558269E-4      24.58637    0.01664102    0.02787729   3.416827E-4      24.65687    0.01331074    0.02787729   3.416827E-4      24.65687    0.01331074      24.45437     0.1638473       187      3408.959      2056.572      338.2023318537971     -60.55388403073797      11.67895767650056   0.002335186128058751      10.06264124972785   0.002253058188289244     -2.345914794133407  -3.567200636123406E-4      3.654041     0.0515092      2.896478    0.04398916      7.143799   0    0.02513879      42.37039
   0.00409748   2.035463E-4      26.73871     0.0539481   0.007248219   3.513924E-4      26.11942     0.0526491   0.006541172   4.303372E-4      26.23086    0.07144686   0.006196312   5.150553E-4      26.28967    0.09027144   0.006196312   5.150553E-4      26.28967    0.09027144      26.09886     0.1779709        77      3428.768      3191.966      338.2021202194122     -60.54131187641903      6.221034207204183    0.02274358852676555      32.83591936815802     0.1215435129811544      4.107449966338968    0.01451903975492149      5.784064     0.3516148       2.36676     0.1437155      22.20167   0   0.002922108      10.19549
  9.987267E-4   9.220620E-5      28.27138     0.1002636   0.001436211   1.377407E-4      27.87696     0.1041535    0.00111725   4.439233E-4      28.14962     0.4315067   0.001601313   2.348035E-4      27.75881     0.1592422   0.001601313   2.348035E-4      27.75881     0.1592422      28.01762     0.4612668        13      3435.585      4082.175      338.2021505051159     -60.53145552667375      1.020816081154045    0.03817048909421849      1.526480870770274    0.05861315498875421     0.1755003075677974   0.005941384589871194      1.257546     0.2453864     0.9827893     0.1912306      6.636818   0     0.6991805      5.999949
   0.01013596   2.507807E-4      25.75534    0.02686948    0.01212864   3.148922E-4      25.56047    0.02819548    0.01209409   4.517654E-4      25.56357    0.04056668     0.0116748   3.991348E-4      25.60188    0.03712786     0.0116748   3.991348E-4      25.60188    0.03712786      25.43157     0.1679722       158      3436.107      1588.988       338.201623833491     -60.55905798079875      7.674203754306034   0.007182903956672969      22.34226449479778    0.01947141933476035      3.722052968403808   0.002941579679364615       4.82003     0.1419129      2.604569    0.08071589      16.07817   0   0.001063527      17.54128
  0.001691792   1.486086E-4      27.69913    0.09539524   0.002415737   2.030980E-4      27.31238    0.09130318   0.002395311   5.499458E-4       27.3216     0.2493376   0.001319972   2.983551E-4      27.96859     0.2454702   0.001319972   2.983551E-4      27.96859     0.2454702       27.1896     0.2978897        14        3437.7      4332.986      338.2021546618946     -60.52867854025961      2.140769649975192    0.06323052862863121      1.412015804178442    0.04201116837688504     0.6864726638460245    0.02097934348446552      1.597991     0.2759174     0.9996042     0.1706204      7.554806   0     0.7195985      9.652541
  0.001092561   1.225860E-4      28.17389     0.1218499   0.001777339   1.857709E-4      27.64557     0.1135108   4.681122E-4   5.205580E-4      29.09413      1.207672   0.001837932   2.067499E-4      27.60918     0.1221647   0.001837932   2.067499E-4      27.60918     0.1221647      28.96213      1.218622        20      3438.333      2445.525      338.2017507066915     -60.54957488755933      2.191001937284646    0.03385581282503554      4.256063316313493    0.06989909000041329    -0.9087192300373239   -0.01451107153308827      2.144526     0.2738888      1.359438     0.1695282      10.18189   0     0.2964213      5.331607
  0.004917175   1.983405E-4      26.54071    0.04380518   0.006064567   2.496322E-4        26.313    0.04470237   0.006001534   4.951796E-4      26.32434    0.08960459   0.005708663   2.996803E-4      26.37866    0.05701033   0.005708663   2.996803E-4      26.37866    0.05701033      26.19234     0.1860053        70      3447.691      776.3173      338.2011948229596     -60.56805402077093      6.987840808725295    0.01447729555403223      6.563812827505685    0.01406293046163683      1.706797563967889   0.004255217365611383      2.914746     0.1361263      2.248535     0.1000493      8.624808   0     0.1688374      12.75848
  0.002126263   1.484386E-4      27.45096    0.07581579   0.003513427   2.415913E-4      26.90567    0.07467585   0.002469264   4.490077E-4      27.28858     0.1974768    0.00320778   2.670005E-4      27.00449    0.09039351    0.00320778   2.670005E-4      27.00449    0.09039351      26.90567     0.2560588        39      3459.004      1035.984      338.2009936726931     -60.56517805466236      2.727970607848436    0.01981174060526672      13.06934939901024    0.09047287655972031     -1.295190138620502  -0.008059496405015442      3.637182      0.302292      1.602568     0.1374923      14.47724   0   0.002350155      7.470503
  0.001186312   1.277434E-4       28.0845     0.1169417   0.001711997   1.747954E-4      27.68624     0.1108809   0.001332264   5.418370E-4      27.95852     0.4416806   0.001127244   1.872572E-4      28.13996     0.1804058   0.001127244   1.872572E-4      28.13996     0.1804058      27.82652      0.470798        13       3470.73      4313.004       338.201407247742     -60.52889641277204      1.481916642425429    0.05059184002159396      1.547041549815155    0.05255879605071368     0.3723750297276873    0.01317152958732757      1.374145      0.254526      1.068028     0.1958753      7.238727   0     0.7006882      7.092671
  0.002480078   1.616348E-4      27.28384    0.07077817   0.004719026   2.907888E-4      26.58537    0.06691989   0.005611968   4.292182E-4      26.39721    0.08306017   0.006030433   6.126925E-4      26.31913     0.1103377   0.006030433   6.126925E-4      26.31913     0.1103377      26.26521     0.1829426        47      3478.553      3724.311      338.2011095462623     -60.53541313337841      8.550132072018683    0.05893033324403202      11.37263131001036    0.07562557032348022    -0.2516759689584802  -8.024894636201024E-4      3.375633      0.275071      2.920251     0.2426764      18.83623   0    0.00181636      7.899854
  0.001360485   1.397503E-4      27.93576     0.1115549   0.002019262   1.947211E-4      27.50702      0.104725   0.001645188   5.560251E-4      27.72946      0.367036   0.001902618   2.347508E-4      27.57162      0.133994   0.001902618   2.347508E-4      27.57162      0.133994      27.59746     0.4016023        26      3487.047      4363.296       338.201050473218     -60.52833795937323      2.860754801287889    0.03518837799239595      3.853553804224356    0.04764008276652936    -0.4864972725102064  -0.005512567946440659      2.013008     0.2230019      1.631596     0.1819302      9.656204   0     0.3658091      5.827404
  0.001266831   1.615239E-4       28.0132     0.1384675   0.001810978   2.071075E-4      27.62522     0.1241974   -0.00100255   6.919373E-4           99.           99.   6.944161E-4   2.790128E-4      28.66595     0.4363492   0.001810978   2.071075E-4      27.62522     0.1241974      27.62522     0.1241974        14      3505.514      616.7863      338.1998589622332      -60.5698143303236      2.088453141888888     0.0641062680011645      1.416884684194382    0.04411605446494057    -0.3749102222498015   -0.01169816007948392      1.501988     0.2636244      1.117753     0.1967854      4.586001   3     0.6645719      7.300419
  9.686240E-4   1.017962E-4      28.30461     0.1141317   0.001706555   1.728980E-4       27.6897     0.1100271    0.00426676   4.489522E-4      26.69475     0.1142699   0.003309041   3.886980E-4      26.97075     0.1275675   0.003309041   3.886980E-4      26.97075     0.1275675      26.56275     0.1990643        17      3508.091      4144.836      338.2005317340209     -60.53075442354783      2.687716351475914    0.05431859820634254      7.102389608472115     0.1449251045077885      3.111560868644087    0.06269882256399698      2.951278     0.4206841      1.039261     0.1492266       10.4905   0     0.7016227      5.122847
  0.001216993   1.486509E-4      28.05678     0.1326507   0.001663548   1.863023E-4      27.71741     0.1216222   0.001961495   6.698893E-4      27.53853     0.3708903   0.001149605   3.199309E-4      28.11863     0.3022299   0.001149605   3.199309E-4      28.11863     0.3022299      27.40653     0.4051279        15      3519.022       625.171      338.1995563450072      -60.5697201248466      1.841316679279218    0.04449077803439076      1.331348653346255    0.03217616687800615    0.06408673937305042   0.001928911288724103       1.35987     0.2116267      1.150399     0.1785528      4.663573   0       0.78433      6.796556
  0.002227587   1.194806E-4      27.40041    0.05824951   0.002774802   1.583432E-4      27.16192    0.06197225   0.002393238   4.414163E-4      27.32253     0.2003052   0.002610371   2.802027E-4      27.22824     0.1165735   0.002610371   2.802027E-4      27.22824     0.1165735      27.19053     0.2582463        39      3525.986      3969.657      338.2000927480263     -60.53269204182576      3.227361258057434    0.01948393932912518      3.915809339134507    0.02330861840490427    -0.8580911880162602  -0.005596687596600401      2.120412     0.1652594      1.626968     0.1244263      9.351028   0     0.1004509      7.777903
     0.010017   1.996720E-4      25.76816    0.02164758    0.01106151   2.324043E-4      25.66046    0.02281705    0.01116609   4.347828E-4      25.65025    0.04228643     0.0107596   2.729975E-4      25.69051    0.02755448     0.0107596   2.729975E-4      25.69051    0.02755448      25.51825     0.1683958       100      3537.325      3496.232      338.1997394619706     -60.53793225931267      6.400150180495973   0.004595918226970447      8.110108265050833   0.006423174656014021     0.3552952302964698   5.850645224224935E-4      2.860244    0.08120622      2.515803    0.06651799      5.486733   0     0.6982137      21.52974
   0.01534788   3.974761E-4      25.30488      0.028125    0.02330423   6.017057E-4      24.85141    0.02804008     0.0146988   4.582901E-4       25.3518    0.03386011    0.01857781   0.001010625      25.09751    0.05907797    0.02330423   6.017057E-4      24.85141    0.02804008      24.85141    0.02804008       306      3548.225      1471.063      338.1990740034194     -60.56035213886291      33.51128849922458    0.02361537599997011      82.44957892906199    0.05569144310581752      15.68051625317298    0.01100036869687869       9.32967     0.2431079      5.377558     0.1421456      42.51847   3   2.064173E-4      19.17683
   0.01067089   3.774478E-4       25.6995    0.03841371    0.01625923   5.448605E-4      25.24225    0.03639276    0.01145983   5.252438E-4      25.62206    0.04977513    0.02305218   0.001343216      24.86322    0.06327961    0.02305218   0.001343216      24.86322    0.06327961      25.24225     0.1704305       191      3550.059      2502.223      338.1992466918621     -60.54893579344523      58.40166912043395    0.09321305295376005      25.17673821601995    0.03639346933084582      19.39491370116494    0.03108515349673484      8.205253     0.3269787      4.031406     0.1506369      34.52194   0   1.254948E-4      16.93578
  0.001126365   1.293019E-4       28.1408     0.1246682   0.001925279   2.005261E-4      27.55877     0.1131115   0.004006059   5.296741E-4      26.76321      0.143589   0.002172654   3.802009E-4      27.42752     0.1900433   0.002172654   3.802009E-4      27.42752     0.1900433      27.55877     0.2172253        15      3563.281       2486.08      338.1989456096279      -60.5491131770672      5.016916246803061     0.1363348805185886      1.267518644663631    0.03341680164827201    -0.2032635956047253  -0.004991764491504413      2.242299     0.3695625      1.120951     0.1821408      9.491874   0     0.6978642      6.349185
    0.1244568   9.878050E-4      23.03245   0.008619506      0.160844   0.001325189      22.75399   0.008947522    0.02698238   4.620332E-4       24.6923    0.01859614     0.1426319   0.001812596      22.88446    0.01380112     0.1426319   0.001812596      22.88446    0.01380112      22.75399   0.008947522      2114      3564.379      1509.946      338.1987182145122     -60.55992000930306      345.3149968104076    0.02272323312194677      394.2442160849482    0.02735666793809887      223.1641865059071    0.01596192297461227      24.37787     0.2029018      12.05315    0.09439693      102.9082   0   3.694503E-4      59.32914
    0.0017625   1.753365E-4      27.65468     0.1080371   0.002544508   2.315809E-4      27.25599    0.09883909   0.002433741   6.008287E-4      27.30431     0.2681058   0.001918509   3.887580E-4      27.56259     0.2200621   0.001918509   3.887580E-4      27.56259     0.2200621      27.17231      0.313767        20      3565.857      4355.536      338.1992754233487     -60.52841584860606      1.533247501602516    0.03375334349600011       3.64386235335021    0.08139691843128066    -0.1614753232880712  -0.003619497058818446      1.912105     0.2857802      1.233274     0.1829752      9.192177   2     0.6767921      8.504491
   0.06813608   0.001084762      23.68656    0.01728969    0.09672659   0.001414086      23.30614    0.01587668    0.02395982   6.251900E-4      24.82129    0.02833729    0.09129473   0.002415179      23.36889    0.02872986    0.09129473   0.002415179      23.36889    0.02872986      23.30614    0.01587668      1212      3576.147      677.1414      338.1982800270036     -60.56913892194018      132.8017384831701    0.02189711808718964      208.7174771034931    0.03591362651655845      40.62112179445728   0.004555316103475444      15.04511     0.1930388      10.73145     0.1433414      76.28165   0   3.224834E-4      42.92498
  0.007567517   2.914051E-4      26.07262    0.04181899    0.01281578   4.751536E-4      25.50064    0.04026417    0.01078183   4.618275E-4      25.68827    0.04651758    0.01283253   7.285249E-4      25.49922     0.0616541    0.01281578   4.751536E-4      25.50064    0.04026417      25.50064     0.1695078       157       3576.46      1476.954      338.1984392290776     -60.56028402826941      41.45033037840532    0.07879725675484396      15.70945062452503    0.03219765970622951      6.919240184601662    0.01424237765227246      6.572089     0.2877593      3.737302     0.1678972      29.74542   1    0.00365228       13.2722
  0.001267786   1.201479E-4      28.01238       0.10292   0.002333679   2.075339E-4       27.3499    0.09657788   0.004555776   4.423994E-4      26.62359     0.1054586    0.00403282   4.270516E-4      26.75598     0.1150009    0.00403282   4.270516E-4      26.75598     0.1150009      26.49159     0.1941404        21      3576.505      3882.112      338.1989376176698     -60.53365611467729       1.87377766879171    0.02497508554025932      7.585312659478482      0.102155440918031     0.1870012698417884   0.002494039579145135      2.755255     0.3197436      1.366624     0.1577802      10.36531   0     0.6546128      6.025833
   0.01729954   5.075851E-4      25.17491    0.03186428     0.0273723   7.415769E-4      24.67672    0.02942217    0.01592077   5.499070E-4      25.26509     0.0375107    0.02399896    0.00103772      24.81952    0.04695887    0.02399896    0.00103772      24.81952    0.04695887      25.13309     0.1672604       304      3578.895      2597.199      338.1986171106843     -60.54788136162963      65.39828527689184    0.04950419943369549       23.1008459240973    0.01912428910883087     -1.433975311338827  -0.001131278444253881      8.089922     0.2225899       4.80128     0.1381384      37.40977   0   2.043431E-4       21.6366
  0.001831724   1.811190E-4      27.61285     0.1073826   0.002870161   2.547623E-4      27.12523    0.09639595   0.003273675   6.005569E-4      26.98241     0.1992271   0.003954384   7.377483E-4       26.7773     0.2026092   0.003954384   7.377483E-4       26.7773     0.2026092      26.85041     0.2574111        27       3578.94      4382.975      338.1989867151473      -60.5281107308632      5.062355564829363    0.07944868066716789       11.3361785455493     0.1774217072779519       4.93565701669791    0.07712161377421083      3.747989     0.4688277      1.533333     0.1925382      14.37491   0     0.4630849      7.658825
   0.02657305   4.163446E-4       24.7089    0.01701537    0.03230992   5.310176E-4      24.49666    0.01784855    0.02420567   4.477793E-4      24.81021    0.02008985     0.0347084   7.651015E-4      24.41891    0.02393946    0.03230992   5.310176E-4      24.49666    0.01784855      24.49666    0.01784855       388      3579.577      1535.506      338.1983811993122     -60.55963547521219       77.8742124183675     0.0284061188000552      23.72490922486207   0.009988702838522199       17.0927140459562   0.007099657764071451      9.100454     0.1755711      4.333688    0.08700358      31.12181   3   8.120366E-4       29.3032
   0.00131855   1.293704E-4      27.96976     0.1065536   0.001933496   1.821034E-4      27.55414     0.1022833   7.125270E-4   5.300415E-4        28.638     0.8078643   0.001860811   2.131786E-4      27.59575     0.1244146   0.001860811   2.131786E-4      27.59575     0.1244146        28.506     0.8241442        27      3586.281      2461.559      338.1984226410341     -60.54938229675832      2.894094186657076    0.03702121639481585      3.149214484382942    0.04034335851732401    -0.4400264714736437  -0.005825033206470056      1.865421     0.2115172      1.601097     0.1806241      10.35141   0     0.3295825       5.54881
  0.001414198   1.726298E-4      27.89372     0.1325669   0.002689262   2.701940E-4      27.19592     0.1091119   0.002261311   5.595331E-4       27.3841     0.2687171   0.002075119   5.522149E-4      27.47739      0.288998   0.002689262   2.701940E-4      27.19592     0.1091119      27.19592     0.1091119        33      3591.404      713.0928      338.1979437503552     -60.56873933846778      5.319003024157211    0.05155877438426045      3.448924156120441    0.03249430885292004     0.6128004544526177   0.006051283710863032      2.345617     0.2309054       1.80721     0.1753162      12.34053   3     0.1440372      5.394205
  0.001942373   1.503536E-4      27.54917    0.08406422   0.002852907   2.153262E-4      27.13178    0.08196703   0.003439587   5.101745E-4      26.92873     0.1610803   0.003605961   3.561440E-4      26.87745     0.1072592   0.003605961   3.561440E-4      26.87745     0.1072592      26.79673     0.2291634        35       3595.37      2342.187      338.1981931536188     -60.55070295877248      4.669959320426734    0.03580322476401665      4.446010178104725    0.03284603567567674     -1.107207768556787  -0.008050898213660341      2.381353       0.20618      1.856106     0.1616759      12.60211   0   0.009402512      7.163049
  0.001730064   1.282666E-4      27.67484    0.08051583   0.002464576   1.853590E-4      27.29064     0.0816773   0.002589648   4.656835E-4       27.2369     0.1952899   0.001251548   1.549790E-4      28.02638     0.1344793   0.001251548   1.549790E-4      28.02638     0.1344793       27.1049      0.254376        18       3613.79      3982.263      338.1981192727167     -60.53254352569933      3.129566706284795    0.07650588261572894      1.338103736967789    0.03380966184776669     0.3529913949060797   0.009108386438174015      1.787907     0.2799425      1.127413     0.1787394      7.477647   0     0.7055938      8.776251
  0.008355172   1.983598E-4      25.96511    0.02578268   0.009379153   2.331943E-4      25.83959    0.02700126    0.01109135   4.560950E-4      25.65754    0.04465816    0.01057206   4.201798E-4       25.7096    0.04316236    0.01057206   4.201798E-4       25.7096    0.04316236      25.52554      0.169007        97      3614.244      1351.299      338.1975620003388     -60.56167131609557      7.002528585692942   0.006629191396476076      7.323358233219465   0.007246501823526696    -0.1981981956813286  -3.274969096791586E-4      2.723587    0.08595273        2.6283    0.08054702      6.696796   0    0.08894964      18.31855
  0.006093712   2.332274E-4      26.30779    0.04156496   0.008531408   3.351409E-4      25.94245    0.04266154   0.008342442   4.580505E-4      25.96677    0.05962795    0.01133257   7.160831E-4      25.63418    0.06862221    0.01133257   7.160831E-4      25.63418    0.06862221      25.83477     0.1735641       117      3623.272      2898.326      338.1976805369623     -60.54454299971291       19.4157765415615    0.03533244770347063      11.31678282877493    0.02487350793710211      4.554148926314597   0.008346931745013574      4.632541     0.1998819      3.045017     0.1423136      22.53735   0   1.102127E-4      12.30532
  0.001354671   1.773410E-4      27.94042     0.1421691   0.002768294   2.847726E-4      27.16447     0.1117161   0.002678508   6.100801E-4      27.20027     0.2473568   0.002412644   5.646807E-4      27.31377     0.2541789   0.002412644   5.646807E-4      27.31377     0.2541789      27.06827     0.2962336        20      3632.043      689.6476      338.1970232371449     -60.56899474691146       8.67002045931882     0.1645583600023187      1.760577952031179    0.03321642563219373      1.214235250807054    0.02143143496955588      2.979462     0.4098377      1.246357     0.1726495      11.54756   2     0.6543838      6.581405
  0.001485734   1.332535E-4      27.84015    0.09740189   0.002167071   1.886652E-4      27.43032    0.09454717   0.002040847   5.207490E-4      27.49547     0.2771073   0.002170091   2.876969E-4       27.4288      0.143975   0.002170091   2.876969E-4       27.4288      0.143975      27.36347     0.3214925        32      3635.326      2503.109      338.1973269079622     -60.54891727498509      4.260759964546469    0.06280513044743062      7.484778777946942     0.1115786964648099     -1.320837979655107   -0.01946233822017219       2.82078     0.3440826      1.946468     0.2366242      14.04984   0     0.0213329      5.747888
  0.001457962   1.268706E-4      27.86063    0.09450277   0.002472077   2.078121E-4      27.28735    0.09129324   0.003295409   4.444761E-4      26.97523     0.1464768   0.004393187   4.653119E-4      26.66305     0.1150255   0.004393187   4.653119E-4      26.66305     0.1150255      26.84323     0.2191448        23      3641.633       2897.57      338.1972669892418     -60.54454948982302      1.950339707244476     0.0238632084962873      9.742360832239267     0.1218094792381039    -0.8920205011613973   -0.01188664820145175      3.137383     0.3510433      1.359973     0.1498042      12.38096   0     0.6056356      6.614837
  0.001851482   1.674637E-4       27.6012    0.09822708   0.003475801   2.757775E-4      26.91736    0.08616557   0.002910009   5.009173E-4      27.11026     0.1869397   0.003196806   3.620561E-4      27.00821     0.1229955   0.003196806   3.620561E-4      27.00821     0.1229955      26.97826     0.2480231        19      3643.705       2332.65      338.1971027461525     -60.55080359574025      6.834058578548685     0.1087296059888466      3.037107739907356    0.04719279858018058      2.416330176933052    0.03669968579179477      2.829931     0.3547567      1.364793     0.1734072      11.77749   2     0.7144245      9.137647
  0.003970588   1.863635E-4      26.77286    0.05097251   0.005450928   2.631186E-4      26.42882    0.05242167   0.006375198   4.654301E-4      26.25877    0.07928493   0.005702268   4.004359E-4      26.37988    0.07626324   0.005702268   4.004359E-4      26.37988    0.07626324      26.12677     0.1812598        67      3644.017      980.8707      338.1968141462439     -60.56576934225764      11.93898124651018    0.03715600361496576      4.601420875351788    0.01398201251812304     -0.291313264746563  -1.617407382813185E-4      3.456954     0.1927619      2.142399     0.1182408      14.01042   0    0.04220477      10.56967
  0.001606346   1.518727E-4       27.7554     0.1026764   0.002281474   2.034080E-4      27.37446    0.09682383    0.00112083   5.610731E-4      28.14615     0.5436375   0.001931533   2.578509E-4      27.55524      0.144976   0.001931533   2.578509E-4      27.55524      0.144976      28.01415      0.567548        28      3649.489      2667.224       338.197042169916      -60.5470988857648      8.116750671764012    0.08304257263712251      1.949392388018158    0.02136481513507181     -1.142109088705041   -0.01094937019337173      2.884694     0.2914253      1.320865     0.1395661      11.69768   0     0.5529944      6.618858
  0.005048525   2.206033E-4      26.51209    0.04745449   0.007558105   3.341340E-4      26.07397    0.04801065   0.005415401   4.586148E-4      26.43592    0.09197021   0.006335317   4.023550E-4      26.26558    0.06897169   0.006335317   4.023550E-4      26.26558    0.06897169      26.07397     0.1871564        95      3659.896      1751.082      338.1966169831127     -60.55724058220855      7.783475513428953    0.01989292006646211       46.5240834898161     0.1124038367727102     -12.66598673960002   -0.03021579350176671      7.092079     0.3484227      2.002491     0.1043953      22.61372   0   3.668219E-4       11.3688
   0.00110557   1.095040E-4      28.16103     0.1075656   0.001776391   1.723695E-4      27.64615     0.1053784   0.002179069   4.531395E-4      27.42432     0.2258347   0.002277382   3.340618E-4      27.37641     0.1593018   0.002277382   3.340618E-4      27.37641     0.1593018      27.29232     0.2785144        18      3676.287      3370.853       338.196585402491     -60.53930615328273      3.383790976885045    0.05721313716984667      4.194118088982047    0.06941441818763971     -2.137750570491924   -0.03532997158174262      2.442286     0.3149073      1.270097     0.1657135       10.5501   0     0.7245262      5.673831
  0.004378878   2.445565E-4      26.66659    0.06065214   0.006368611   3.374098E-4      26.25989    0.05753642   0.006213805   5.484534E-4      26.28661    0.09585438    0.00633457   4.369143E-4      26.26571    0.07490467    0.00633457   4.369143E-4      26.26571    0.07490467      26.15461     0.1890954        81       3691.21      2443.163      338.1960560790925     -60.54957522615913      11.04189657357968    0.03730957934535096      9.999340536904924    0.02943996409254061      2.668142050340648   0.009216065085516619      3.638572     0.2083163      2.793212     0.1528197      19.12639   0   2.392986E-4      10.62018
  0.002619059   1.899219E-4      27.22464    0.07875162   0.004495691   2.997446E-4      26.63801     0.0724077   0.005427981   5.011843E-4       26.4334     0.1002742   0.005662884   6.357263E-4      26.38741     0.1219165   0.005662884   6.357263E-4      26.38741     0.1219165       26.3014     0.1913737        46      3697.441      2332.271      338.1958926386459     -60.55080229785251      6.919008445274968    0.05815056623491797      8.803200545165935    0.07679701572802061     -3.600996776266427   -0.02932822119414144      3.403425     0.3134458      2.034431     0.1915707      15.78179   2   0.007203707      8.420798
  9.307298E-4   1.432398E-4      28.34794      0.167136   0.001416114   1.913299E-4      27.89225     0.1467285   0.002153049   6.683791E-4      27.43736     0.3371311   0.001460654   3.767168E-4      27.85863     0.2800899   0.001460654   3.767168E-4      27.85863     0.2800899      27.30536     0.3744681        16      3700.198      675.0499      338.1954846058638     -60.56914937537623      2.656108336072528    0.04954429081177819      1.957548783815531    0.03517820163695022      0.443411182551281   0.008067194254632287      1.694486     0.2305708       1.31999     0.1776502      8.289434   0     0.8118365      5.071874
  0.002959752   2.355670E-4      27.09186    0.08643484   0.005606868   3.750685E-4       26.3982    0.07264741   0.005134135   5.421077E-4      26.49383     0.1146696   0.006333184   7.091706E-4      26.26595      0.121607   0.006333184   7.091706E-4      26.26595      0.121607      26.36183      0.199294        39       3703.03      778.8994      338.1954424885436     -60.56799934997005      15.57487180405806     0.1277542622236934      3.427711166350978    0.02870460267696708     -3.613121223765258   -0.02994324237622473      4.070421     0.3689209       1.56021     0.1426753      15.11293   2     0.4601005      10.26908
  0.001143097   1.181762E-4      28.12479     0.1122734   0.001920095   1.880120E-4      27.56169     0.1063391   0.002700731   4.598781E-4       27.1913     0.1849231   0.002171079   4.727562E-4      27.42831     0.2364784   0.001920095   1.880120E-4      27.56169     0.1063391       27.0593     0.2465067        22      3705.422        921.89      338.1954184502463     -60.56641603128609       9.32681985057269     0.1593769514502995       5.56678036220617    0.09635415536449738     -5.638110496458357   -0.09621829960811403      3.659248     0.4786569      1.226175     0.1631523      12.69732   1     0.7227408      5.323458
  0.001171965   1.462957E-4      28.09771     0.1355647   0.001823068   2.040129E-4      27.61799     0.1215303    0.00324632   5.993957E-4      26.99152     0.2005174   0.003799066   5.565031E-4      26.82081     0.1590818   0.003799066   5.565031E-4      26.82081     0.1590818      26.85952      0.258411        24      3705.927      704.0145      338.1953615722767     -60.56882811546113      2.347214386543229    0.04242974723196007      4.092937450537665    0.06750932610132322     0.2011060298643272   0.004148273533310599      2.028745     0.2611085      1.524581     0.2043561      10.53479   2     0.6297189       5.23112
  0.001694905   1.248453E-4      27.69714    0.07999385   0.002324206   1.743287E-4      27.35431     0.0814562   0.004504757   4.625092E-4      26.63582      0.111501   0.003933426   4.411547E-4      26.78307     0.1218007   0.003933426   4.411547E-4      26.78307     0.1218007      26.50382     0.1974879        36      3707.999      1027.553       338.195382468392     -60.56524595711454      4.638095858573533    0.04344125266236773      2.553822243247027    0.02356306710127381    -0.4974046552680367   -0.00559667181860679      2.179613     0.2119166      1.562435     0.1486461      11.05649   0   0.002313867      6.180727
  0.004318038   2.376356E-4      26.68178     0.0597661   0.007996063   3.997006E-4      26.01281    0.05428608   0.006590503   4.783536E-4       26.2227    0.07882432   0.005562982   6.813830E-4      26.40673     0.1330189   0.005562982   6.813830E-4      26.40673     0.1330189      26.01281     0.1810588        91      3720.114      923.0366      338.1950877064126      -60.5664018290213      11.59760269567761    0.04306587392784731      32.24542019461051     0.1138681563563362       1.28844525111198   0.004663292538983519      5.685553     0.3378964      3.393746      0.206785      26.36221   0   6.198181E-4      9.949133
   0.00125184   1.499615E-4      28.02613      0.130095   0.001683153   1.854606E-4      27.70469     0.1196625   4.286328E-5   6.568723E-4      31.68979      16.64276   0.001247169   2.530488E-4      28.03019     0.2203478   0.001247169   2.530488E-4      28.03019     0.2203478      31.55779      16.64356        18      3723.853      680.1283      338.1949526963396     -60.56909072239776      1.488559671937895    0.04187348460710565      2.791137384447843    0.07870859197360115     0.9130835036698332    0.02641482375729244      1.805937     0.3041262      1.009102     0.1675988      8.073742   0     0.7322238       6.40689
  0.004339019   1.921501E-4      26.67652    0.04809267   0.005852763   2.673270E-4       26.3516    0.04960342   0.006343004   4.670904E-4      26.26426     0.0799716   0.006805289   5.073978E-4      26.18788    0.08097144   0.006805289   5.073978E-4      26.18788    0.08097144      26.13226     0.1815612        78      3767.223      1999.292      338.1942516078487     -60.55448159472371      10.04434147922122    0.02795803519923218      6.431469105202825    0.01725629577408758     0.8183179214099709   0.002664909528738264      3.197037     0.1690708      2.500952     0.1289551      12.58283   0   0.004384712      10.71825
  0.001565616   1.106817E-4      27.78329    0.07677509    0.00201032   1.473233E-4      27.51184    0.07958589    0.00233003   4.645850E-4       27.3516     0.2165377   0.001865747   1.775702E-4      27.59287     0.1033587   0.001865747   1.775702E-4      27.59287     0.1033587       27.2196     0.2710306        32      3769.947      1411.513      338.1940672657561      -60.5609887058065      3.253503425118688    0.03266730077516217      2.221861477675593    0.02159989783252921    -0.1740207463770336  -0.001960219937191167      1.811648     0.1816707      1.480979     0.1458183      7.260499   0     0.1087583      6.051763
  0.002884763   2.314012E-4      27.11972    0.08711347   0.004554648   3.256275E-4      26.62386    0.07764188   0.003693841   5.978827E-4      26.85131     0.1757793   0.002943706   7.281602E-4      27.09776     0.2686349   0.002943706   7.281602E-4      27.09776     0.2686349      26.71931     0.2397235        57      3796.265      746.4647      338.1933350796079     -60.56834885242139      9.915771657632006    0.04951257557303484      5.952238352757781    0.02997950211216488    -0.2777643621511885  -0.002514889062142566      3.152006      0.223229      2.435748     0.1722234      16.61993   0     0.1603346       8.35016
  0.001280585   1.509876E-4      28.00148     0.1280451   0.001700399   1.848513E-4      27.69362     0.1180597   0.001225923   6.752858E-4      28.04884     0.5982106   0.001481895   3.717299E-4      27.84296     0.2724206   0.001481895   3.717299E-4      27.84296     0.2724206      27.91684     0.6200202        13      3805.008      657.8609      338.1931195182254     -60.56932889866688      1.489229509459263     0.0467461031947449      1.358887372412257      0.042235334442152    -0.1167948126765403  -0.003037071746587666      1.248121     0.2197126      1.135919     0.2017617      5.409761   0     0.6938851      7.637943
  0.001175843   1.588841E-4      28.09413     0.1467441   0.002281592   2.509084E-4       27.3744     0.1194283   0.002017783   5.743553E-4      27.50781     0.3091264   0.002173004   5.942024E-4      27.42735     0.2969638   0.002281592   2.509084E-4       27.3744     0.1194283      27.37581     0.3494684        26      3822.012       749.926      338.1927557110165     -60.56830787944518        8.8471472884424     0.1255891720163313      4.873373822370298    0.06887912454336007        5.3009156466765    0.07485766315455587      3.538546     0.4210488      1.095087     0.1310961      11.79698   1     0.3454634      5.048751
  0.002523878   1.732337E-4      27.26483    0.07454076   0.004422293   2.861605E-4      26.65588    0.07027356   0.004974188   4.522725E-4      26.52819    0.09874333   0.005775091   5.609574E-4       26.3661     0.1054875   0.005775091   5.609574E-4       26.3661     0.1054875      26.39619     0.1905761        50      3863.408      1102.133      338.1918970215986     -60.56440426548908      8.753459192813508    0.05679023263020703      9.625549861682813    0.06271722245386852    -0.1518634555959224   5.540723678072730E-5      3.106644     0.2504351       2.95428     0.2383059       18.1742   2   0.003540006      7.800546
   0.02510756   4.459216E-4      24.77049    0.01928786      0.027307   4.772391E-4      24.67932    0.01897981    0.02621755   6.466946E-4      24.72352     0.0267878    0.02602926   6.172118E-4      24.73135    0.02575149    0.02602926   6.172118E-4      24.73135    0.02575149      24.59152     0.1651865       232      3868.589      712.9485      338.1916985235625     -60.56871245666267      13.25305541581908   0.003976049067406471      22.24746698944585   0.007970332565969552     -4.759854832926095  -0.002050120928881666      4.929364    0.09399618      3.346923    0.05577723      11.26054   0    0.02024652      35.33546


==> catalog/captionI_col.dat <==
Byte-by-byte Description of files: Icatalogue_col.dat
-------------------------------------------------------------------------------------------------
   Bytes Format    Units        Label              Explanations
-------------------------------------------------------------------------------------------------
 
    1-14    12g	   count	FLUX_ISO           Isophotal flux (SExtractor)       
   15-30    12g	   count	FLUXERR_ISO        RMS error for isophotal flux     
   31-42   8.4f	   mag  	MAG_ISO            Isophotal magnitude       
   43-57   8.4f	   mag  	MAGERR_ISO         RMS error for isophotal magnitude   
   58-70    12g	   count	FLUX_ISOCOR        Corrected isophotal flux (SExtractor) 
   71-85    12g	   count	FLUXERR_ISOCOR     RMS error for corrected isophotal flux
   86-98   8.4f	   mag  	MAG_ISOCOR         Corrected isophotal magnitude
  99-113   8.4f	   mag  	MAGERR_ISOCOR      RMS error for corrected isophotal magnitude  
 114-126    12g	   count	FLUX_APER          Fixed circular aperture (0.6 arcsec radius) flux  
 127-142    12g	   count	FLUXERR_APER       RMS error for fixed circular aperture flux 
 143-154   8.4f	   mag  	MAG_APER           Fixed circular aperture magnitude
 155-169   8.4f	   mag  	MAGERR_APER        RMS error for fixed circular aperture mag.   
 170-181    12g	   count	FLUX_AUTO          Flux within a Kron-like elliptical aperture 
 182-197    12g	   count	FLUXERR_AUTO       Kron's technique RMS flux error 
 198-210   8.4f	   mag  	MAG_AUTO           Kron's technique magnitude
 211-226   8.4f	   mag  	MAGERR_AUTO        Kron's technique magnitude RMS error     
 227-238    12g	   count	FLUX_BEST          SExtractor best choice for photometry (FLUX_AUTO or FLUX_ISOCOR) 
 239-253    12g	   count	FLUXERR_BEST       RMS error for BEST flux    
 254-266   8.4f	   mag  	MAG_BEST           Best of MAG_AUTO and MAG_ISOCOR
 267-281   8.4f	   mag  	MAGERR_BEST        RMS error for BEST magnitude
 282-294  15.7g	   mag  	MTOT               Pseudo-total magnitude   
 295-310  15.7g	   mag  	ERR_MTOT           Pseudo-total magnitude error   
 311-320     9d	   pixel**2	ISOAREA_IMAGE      Isophotal (1 sigma) area   
 321-333  10.3f	   pixel	X_IMAGE            Barycentre position along x (version 1 frames)  
 334-347  10.3f	   pixel	Y_IMAGE            Barycentre position along y (version 1 frames)    
 348-371  11.7f	   deg  	ALPHA_J2000        Right Ascension of barycentre (J2000)    
 372-393  11.7f	   deg  	DELTA_J2000        Declination of barycentre (J2000)  
 394-415    15e	   pixel**2	X2_IMAGE           Variance along x   
 416-439    15e	   pixel**2	ERRX2_IMAGE        Variance of position along x 
 440-461    15e	   pixel**2	Y2_IMAGE           Variance along y
 462-485    15e	   pixel**2	ERRY2_IMAGE        Variance of position along y
 486-507    15e	   pixel**2	XY_IMAGE           Covariance between x and y
 508-531    15e	   pixel**2	ERRXY_IMAGE        Covariance of position between x and y  
 532-544   8.2f	   pixel	A_IMAGE            Profile RMS along  semi-major axis   
 545-560   8.4f	   pixel	ERRA_IMAGE         RMS position error along semi-major axis
 561-572   8.2f	   pixel	B_IMAGE            Profile RMS along  semi-minor axis 
 573-587   8.4f	   pixel	ERRB_IMAGE         RMS position error along semi-minor axis
 588-600   8.2f	   pixel	FWHM_IMAGE         FWHM assuming a gaussian core    
 601-604     3d	   --   	FLAGS              Extraction flags   
 605-619   5.2f	   --   	CLASS_STAR         Star-galaxy classification     
 620-634  15.7g	   --   	SN                 Signal-to-noise ratio   
 635-652  15.7g	   mag  	B_V                B-V colour   
 653-661  15.7g	   --   	CENSORED_B_V       0 for uncensored data, 1 for lower limits, -1 for upper limits   
 662-678  15.7g	   mag  	V_I                V-I colour   
 679-689  15.7g	   --   	CENSORED_V_I       0 for uncensored data, 1 for lower limits, -1 for upper limits    
 690-706  15.7g	   mag  	B_I                B-I colour   
 707-717  15.7g	   --   	CENSORED_B_I       0 for uncensored data, 1 for lower limits, -1 for upper limits   
 718-734  15.7g	   mag  	U_B                U-B colour   
 735-743  15.7g	   --   	CENSORED_U_B       0 for uncensored data, 1 for lower limits, -1 for upper limits  








==> catalog/captionI_struct.dat <==
Byte-by-byte Description of files: Icatalogue_struct.dat
-------------------------------------------------------------------------------------------------
   Bytes Format    Units              Label              Explanations
-------------------------------------------------------------------------------------------------
 1-16    15.7g     --  		      C_ABR 		 Light concentration index (Abraham's technique)    
 17-31   15.7g     --  	  	      A       		 Asymmetry index (Abraham's technique)
 32-45   15.7g     arcsec  	      THETA   		 Petrosian radius
 46-60   15.7g     mag/arcsec**2      MUTHETA 		 Mean surface brightness within THETA	
 61-73   15.7g     --  		      CM       		 Light concentration index (C_eta in the text)
 74-85   15.7g     pixels 	      X_IMAGE 		 Barycentre position along x (version 1 frames)  
 86-98   15.7g     pixels  	      Y_IMAGE 		 Barycentre position along y (version 1 frames)  


==> catalog/captionUBV.dat <==
Byte-by-byte Description of files: Ucatalogue.dat, Bcatalogue.dat, Vcatalogue.dat
-------------------------------------------------------------------------------------------------
   Bytes Format    Units        Label              Explanations
-------------------------------------------------------------------------------------------------
 
    1-14   12g	   count	FLUX_ISO           Isophotal flux (SExtractor)       
   15-30   12g	   count	FLUXERR_ISO        RMS error for isophotal flux     
   31-42  8.4f	   mag  	MAG_ISO            Isophotal magnitude       
   43-57  8.4f	   mag  	MAGERR_ISO         RMS error for isophotal magnitude   
   58-70  12g	   count	FLUX_ISOCOR        Corrected isophotal flux (SExtractor) 
   71-85  12g	   count	FLUXERR_ISOCOR     RMS error for corrected isophotal flux
   86-98  8.4f	   mag  	MAG_ISOCOR         Corrected isophotal magnitude
  99-113  8.4f	   mag  	MAGERR_ISOCOR      RMS error for corrected isophotal magnitude  
 114-126  12g	   count	FLUX_APER          Fixed circular aperture (0.6 arcsec radius) flux  
 127-142  12g	   count	FLUXERR_APER       RMS error for fixed circular aperture flux 
 143-154  8.4f	   mag  	MAG_APER           Fixed circular aperture magnitude
 155-169  8.4f	   mag  	MAGERR_APER        RMS error for fixed circular aperture mag.   
 170-181  12g	   count	FLUX_AUTO          Flux within a Kron-like elliptical aperture 
 182-197  12g	   count	FLUXERR_AUTO       Kron's technique RMS flux error 
 198-210  8.4f	   mag  	MAG_AUTO           Kron's technique magnitude
 211-226  8.4f	   mag  	MAGERR_AUTO        Kron's technique magnitude RMS error     
 227-238  12g	   count	FLUX_BEST          SExtractor best choice for photometry (FLUX_AUTO or FLUX_ISOCOR) 
 239-253  12g	   count	FLUXERR_BEST       RMS error for BEST flux    
 254-266  8.4f	   mag  	MAG_BEST           Best of MAG_AUTO and MAG_ISOCOR
 267-281  8.4f	   mag  	MAGERR_BEST        RMS error for BEST magnitude
 282-294  15.7g	   mag  	MTOT               Pseudo-total magnitude   
 295-310  15.7g	   mag  	ERR_MTOT           Pseudo-total magnitude error   
 311-320  9d	   pixel**2	ISOAREA_IMAGE      Isophotal (1 sigma) area   
 321-333  10.3f	   pixel	X_IMAGE            Barycentre position along x (version 1 frames)  
 334-347  10.3f	   pixel	Y_IMAGE            Barycentre position along y (version 1 frames)    
 348-371  11.7f	   deg  	ALPHA_J2000        Right Ascension of barycentre (J2000)    
 372-393  11.7f	   deg  	DELTA_J2000        Declination of barycentre (J2000)  
 394-415  15e	   pixel**2	X2_IMAGE           Variance along x   
 416-439  15e	   pixel**2	ERRX2_IMAGE        Variance of position along x 
 440-461  15e	   pixel**2	Y2_IMAGE           Variance along y
 462-485  15e	   pixel**2	ERRY2_IMAGE        Variance of position along y
 486-507  15e	   pixel**2	XY_IMAGE           Covariance between x and y
 508-531  15e	   pixel**2	ERRXY_IMAGE        Covariance of position between x and y  
 532-544  8.2f	   pixel	A_IMAGE            Profile RMS along  semi-major axis   
 545-560  8.4f	   pixel	ERRA_IMAGE         RMS position error along semi-major axis
 561-572  8.2f	   pixel	B_IMAGE            Profile RMS along  semi-minor axis 
 573-587  8.4f	   pixel	ERRB_IMAGE         RMS position error along semi-minor axis
 588-600  8.2f	   pixel	FWHM_IMAGE         FWHM assuming a gaussian core    
 601-604  3d	   --   	FLAGS              Extraction flags   
 605-619  5.2f	   --   	CLASS_STAR         Star-galaxy classification     
 620-634  15.7g	   --   	SN                 Signal-to-noise ratio   
	  
